Learning the Relation between Similarity Loss and Clustering Loss in Self-Supervised Learning

Self-supervised learning enables networks to learn discriminative features from massive data itself. Most state-of-the-art methods maximize the similarity between two augmentations of one image based on contrastive learning. By utilizing the consistency of two augmentations, the burden of manual annotations can be freed. Contrastive learning exploits instance-level information to learn robust features. However, the learned information is probably confined to different views of the same instance. In this paper, we attempt to leverage the similarity between two distinct images to boost representation in self-supervised learning. In contrast to instance-level information, the similarity between two distinct images may provide more useful information. Besides, we analyze the relation between similarity loss and feature-level cross-entropy loss. These two losses are essential for most deep learning methods. However, the relation between these two losses is not clear. Similarity loss helps obtain instance-level representation, while feature-level cross-entropy loss helps mine the similarity between two distinct images. We provide theoretical analyses and experiments to show that a suitable combination of these two losses can get state-of-the-art results. Code is available at https://github.com/guijiejie/ICCL.

==> photo/dino.json <==
{"mode": "train", "datatime": "1.542", "epoch": 0, "iter": 15, "lr": "7.59e-02", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.7609, "scale": 0.0, "loss_sim": -0.0014, "loss_uniform": 1.436, "loss_aug": 12.4541, "loss": -0.0014, "group0_lr": 0.038, "group1_lr": 0.038}
{"mode": "train", "datatime": "0.001", "epoch": 0, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.7617, "scale": 0.0, "loss_sim": -0.0302, "loss_uniform": 1.471, "loss_aug": 12.3369, "loss": -0.0302, "group0_lr": 0.1191, "group1_lr": 0.1191}
{"mode": "train", "datatime": "1.789", "epoch": 1, "iter": 15, "lr": "2.76e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.7534, "scale": 0.0, "loss_sim": -0.1442, "loss_uniform": 1.9838, "loss_aug": 12.1738, "loss": -0.1442, "group0_lr": 0.238, "group1_lr": 0.238}
{"mode": "train", "datatime": "0.001", "epoch": 1, "iter": 30, "lr": "3.57e-01", "total": 37, "batchsize": 256, "time": "0.377", "pre-sim": 0.7541, "scale": 0.0, "loss_sim": -0.2685, "loss_uniform": 2.3165, "loss_aug": 11.2518, "loss": -0.2685, "group0_lr": 0.3191, "group1_lr": 0.3191}
{"mode": "train", "datatime": "1.649", "epoch": 2, "iter": 15, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "2.039", "pre-sim": 0.7544, "scale": 0.0, "loss_sim": -0.4251, "loss_uniform": 1.6464, "loss_aug": 9.5013, "loss": -0.4251, "group0_lr": 0.438, "group1_lr": 0.438}
{"mode": "train", "datatime": "0.001", "epoch": 2, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.378", "pre-sim": 0.752, "scale": 0.0, "loss_sim": -0.4697, "loss_uniform": 1.2518, "loss_aug": 8.9784, "loss": -0.4697, "group0_lr": 0.5191, "group1_lr": 0.5191}
{"mode": "train", "datatime": "1.680", "epoch": 3, "iter": 15, "lr": "6.76e-01", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.7602, "scale": 0.0, "loss_sim": -0.5314, "loss_uniform": 1.1005, "loss_aug": 8.699, "loss": -0.5314, "group0_lr": 0.638, "group1_lr": 0.638}
{"mode": "train", "datatime": "0.001", "epoch": 3, "iter": 30, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "0.378", "pre-sim": 0.765, "scale": 0.0, "loss_sim": -0.5342, "loss_uniform": 1.1902, "loss_aug": 8.9331, "loss": -0.5342, "group0_lr": 0.719, "group1_lr": 0.719}
{"mode": "train", "datatime": "1.727", "epoch": 4, "iter": 15, "lr": "8.76e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.7694, "scale": 0.0, "loss_sim": -0.5371, "loss_uniform": 1.0438, "loss_aug": 9.1113, "loss": -0.5371, "group0_lr": 0.838, "group1_lr": 0.838}
{"mode": "train", "datatime": "0.001", "epoch": 4, "iter": 30, "lr": "9.57e-01", "total": 37, "batchsize": 256, "time": "0.379", "pre-sim": 0.7735, "scale": 0.0, "loss_sim": -0.5532, "loss_uniform": 1.1159, "loss_aug": 9.306, "loss": -0.5532, "group0_lr": 0.919, "group1_lr": 0.919}
{"mode": "train", "datatime": "1.699", "epoch": 5, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.7818, "scale": 0.0, "loss_sim": -0.5724, "loss_uniform": 1.0177, "loss_aug": 9.3735, "loss": -0.5724, "group0_lr": 1.0379, "group1_lr": 1.0379}
{"mode": "train", "datatime": "0.001", "epoch": 5, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.380", "pre-sim": 0.7874, "scale": 0.0, "loss_sim": -0.5638, "loss_uniform": 1.4531, "loss_aug": 9.9877, "loss": -0.5638, "group0_lr": 1.119, "group1_lr": 1.119}
{"mode": "train", "datatime": "1.712", "epoch": 6, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.7926, "scale": 0.0, "loss_sim": -0.5734, "loss_uniform": 1.3744, "loss_aug": 10.3971, "loss": -0.5734, "group0_lr": 1.2379, "group1_lr": 1.2379}
{"mode": "train", "datatime": "0.001", "epoch": 6, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.378", "pre-sim": 0.7886, "scale": 0.0, "loss_sim": -0.5726, "loss_uniform": 1.5452, "loss_aug": 10.5226, "loss": -0.5726, "group0_lr": 1.319, "group1_lr": 1.319}
{"mode": "train", "datatime": "1.698", "epoch": 7, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.8015, "scale": 0.0, "loss_sim": -0.5768, "loss_uniform": 1.339, "loss_aug": 11.2766, "loss": -0.5768, "group0_lr": 1.4379, "group1_lr": 1.4379}
{"mode": "train", "datatime": "0.001", "epoch": 7, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.379", "pre-sim": 0.8076, "scale": 0.0, "loss_sim": -0.5844, "loss_uniform": 1.5341, "loss_aug": 11.8127, "loss": -0.5844, "group0_lr": 1.519, "group1_lr": 1.519}
{"mode": "train", "datatime": "1.673", "epoch": 8, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8237, "scale": 0.0, "loss_sim": -0.6049, "loss_uniform": 1.6388, "loss_aug": 11.6996, "loss": -0.6049, "group0_lr": 1.6379, "group1_lr": 1.6379}
{"mode": "train", "datatime": "0.001", "epoch": 8, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.400", "pre-sim": 0.8305, "scale": 0.0, "loss_sim": -0.6168, "loss_uniform": 2.4038, "loss_aug": 12.6688, "loss": -0.6168, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "1.633", "epoch": 9, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.040", "pre-sim": 0.8338, "scale": 0.0, "loss_sim": -0.608, "loss_uniform": 2.3121, "loss_aug": 13.0621, "loss": -0.608, "group0_lr": 1.8379, "group1_lr": 1.8379}
{"mode": "train", "datatime": "0.001", "epoch": 9, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.396", "pre-sim": 0.8311, "scale": 0.0, "loss_sim": -0.6118, "loss_uniform": 2.0535, "loss_aug": 13.232, "loss": -0.6118, "group0_lr": 1.9189, "group1_lr": 1.9189}
{"mode": "train", "datatime": "1.723", "epoch": 10, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8408, "scale": 0.0, "loss_sim": -0.6185, "loss_uniform": 2.4083, "loss_aug": 14.0247, "loss": -0.6185, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 10, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.482", "pre-sim": 0.8352, "scale": 0.0, "loss_sim": -0.6081, "loss_uniform": 2.7592, "loss_aug": 14.8302, "loss": -0.6081, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.736", "epoch": 11, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.335", "pre-sim": 0.8532, "scale": 0.0, "loss_sim": -0.6376, "loss_uniform": 3.053, "loss_aug": 15.392, "loss": -0.6376, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 11, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.858", "pre-sim": 0.8526, "scale": 0.0, "loss_sim": -0.6225, "loss_uniform": 3.6651, "loss_aug": 17.5816, "loss": -0.6225, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.748", "epoch": 12, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.625", "pre-sim": 0.8512, "scale": 0.0, "loss_sim": -0.6297, "loss_uniform": 3.2983, "loss_aug": 15.96, "loss": -0.6297, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 12, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.770", "pre-sim": 0.851, "scale": 0.0, "loss_sim": -0.6447, "loss_uniform": 3.0127, "loss_aug": 16.3373, "loss": -0.6447, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.614", "epoch": 13, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.665", "pre-sim": 0.8644, "scale": 0.0, "loss_sim": -0.649, "loss_uniform": 3.4266, "loss_aug": 18.4252, "loss": -0.649, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 13, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.907", "pre-sim": 0.8726, "scale": 0.0, "loss_sim": -0.6713, "loss_uniform": 3.3499, "loss_aug": 17.1089, "loss": -0.6713, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.675", "epoch": 14, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.769", "pre-sim": 0.8807, "scale": 0.0, "loss_sim": -0.7061, "loss_uniform": 2.4927, "loss_aug": 15.1924, "loss": -0.7061, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 14, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.122", "pre-sim": 0.88, "scale": 0.0, "loss_sim": -0.707, "loss_uniform": 2.4365, "loss_aug": 16.1169, "loss": -0.707, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.738", "epoch": 15, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "3.354", "pre-sim": 0.8868, "scale": 0.0, "loss_sim": -0.7186, "loss_uniform": 2.7527, "loss_aug": 16.1348, "loss": -0.7186, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 15, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.712", "pre-sim": 0.8808, "scale": 0.0, "loss_sim": -0.6943, "loss_uniform": 3.115, "loss_aug": 18.0378, "loss": -0.6943, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.714", "epoch": 16, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "3.954", "pre-sim": 0.8841, "scale": 0.0, "loss_sim": -0.7079, "loss_uniform": 3.3281, "loss_aug": 19.4236, "loss": -0.7079, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "0.001", "epoch": 16, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.562", "pre-sim": 0.8803, "scale": 0.0, "loss_sim": -0.6922, "loss_uniform": 3.3658, "loss_aug": 19.1789, "loss": -0.6922, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.607", "epoch": 17, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "5.090", "pre-sim": 0.8831, "scale": 0.0, "loss_sim": -0.6976, "loss_uniform": 4.1365, "loss_aug": 21.5764, "loss": -0.6976, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 17, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "3.994", "pre-sim": 0.8797, "scale": 0.0, "loss_sim": -0.6843, "loss_uniform": 4.0936, "loss_aug": 22.7194, "loss": -0.6843, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "1.766", "epoch": 18, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "5.824", "pre-sim": 0.8855, "scale": 0.0, "loss_sim": -0.7044, "loss_uniform": 3.497, "loss_aug": 20.7544, "loss": -0.7044, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 18, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "4.765", "pre-sim": 0.8805, "scale": 0.0, "loss_sim": -0.6878, "loss_uniform": 3.9744, "loss_aug": 23.3979, "loss": -0.6878, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "1.793", "epoch": 19, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "6.167", "pre-sim": 0.8914, "scale": 0.0, "loss_sim": -0.7127, "loss_uniform": 4.0057, "loss_aug": 22.0793, "loss": -0.7127, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "0.001", "epoch": 19, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "5.385", "pre-sim": 0.8952, "scale": 0.0, "loss_sim": -0.7261, "loss_uniform": 3.5573, "loss_aug": 21.2415, "loss": -0.7261, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "1.577", "epoch": 20, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "9.109", "pre-sim": 0.892, "scale": 0.0, "loss_sim": -0.72, "loss_uniform": 3.752, "loss_aug": 23.4265, "loss": -0.72, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "0.001", "epoch": 20, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "7.618", "pre-sim": 0.8979, "scale": 0.0, "loss_sim": -0.7437, "loss_uniform": 3.4302, "loss_aug": 21.1048, "loss": -0.7437, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "1.754", "epoch": 21, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "10.957", "pre-sim": 0.8939, "scale": 0.0, "loss_sim": -0.7357, "loss_uniform": 3.6773, "loss_aug": 22.1274, "loss": -0.7357, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "0.001", "epoch": 21, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "9.258", "pre-sim": 0.8932, "scale": 0.0, "loss_sim": -0.7282, "loss_uniform": 3.8124, "loss_aug": 22.7293, "loss": -0.7282, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "1.605", "epoch": 22, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "12.727", "pre-sim": 0.8898, "scale": 0.0, "loss_sim": -0.7173, "loss_uniform": 4.1975, "loss_aug": 24.4798, "loss": -0.7173, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "0.001", "epoch": 22, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "11.197", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.7433, "loss_uniform": 4.2672, "loss_aug": 22.658, "loss": -0.7433, "group0_lr": 1.9992, "group1_lr": 1.9992}
{"mode": "train", "datatime": "1.508", "epoch": 23, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "13.466", "pre-sim": 0.8972, "scale": 0.0, "loss_sim": -0.7458, "loss_uniform": 3.5681, "loss_aug": 23.076, "loss": -0.7458, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "0.001", "epoch": 23, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "12.663", "pre-sim": 0.8926, "scale": 0.0, "loss_sim": -0.7293, "loss_uniform": 5.0597, "loss_aug": 26.4392, "loss": -0.7293, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "1.493", "epoch": 24, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "14.363", "pre-sim": 0.894, "scale": 0.0, "loss_sim": -0.7307, "loss_uniform": 4.9221, "loss_aug": 25.4386, "loss": -0.7307, "group0_lr": 1.999, "group1_lr": 1.999}
{"mode": "train", "datatime": "0.001", "epoch": 24, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "14.823", "pre-sim": 0.8985, "scale": 0.0, "loss_sim": -0.7301, "loss_uniform": 6.3057, "loss_aug": 28.8541, "loss": -0.7301, "group0_lr": 1.9989, "group1_lr": 1.9989}
{"mode": "train", "datatime": "1.824", "epoch": 25, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "12.752", "pre-sim": 0.8943, "scale": 0.0, "loss_sim": -0.7258, "loss_uniform": 3.7872, "loss_aug": 26.7356, "loss": -0.7258, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "0.001", "epoch": 25, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "13.441", "pre-sim": 0.8928, "scale": 0.0, "loss_sim": -0.7223, "loss_uniform": 4.9813, "loss_aug": 26.7392, "loss": -0.7223, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "1.733", "epoch": 26, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "17.669", "pre-sim": 0.8898, "scale": 0.0, "loss_sim": -0.7256, "loss_uniform": 6.1327, "loss_aug": 29.9746, "loss": -0.7256, "group0_lr": 1.9987, "group1_lr": 1.9987}
{"mode": "train", "datatime": "0.001", "epoch": 26, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "17.234", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.725, "loss_uniform": 6.8042, "loss_aug": 31.3207, "loss": -0.725, "group0_lr": 1.9986, "group1_lr": 1.9986}
{"mode": "train", "datatime": "1.745", "epoch": 27, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "19.744", "pre-sim": 0.9021, "scale": 0.0, "loss_sim": -0.7458, "loss_uniform": 4.841, "loss_aug": 27.7279, "loss": -0.7458, "group0_lr": 1.9985, "group1_lr": 1.9985}
{"mode": "train", "datatime": "0.001", "epoch": 27, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "19.086", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.7388, "loss_uniform": 6.0647, "loss_aug": 28.8082, "loss": -0.7388, "group0_lr": 1.9984, "group1_lr": 1.9984}
{"mode": "train", "datatime": "1.808", "epoch": 28, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "22.132", "pre-sim": 0.8955, "scale": 0.0, "loss_sim": -0.7311, "loss_uniform": 5.9604, "loss_aug": 30.6761, "loss": -0.7311, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "0.001", "epoch": 28, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "20.387", "pre-sim": 0.8921, "scale": 0.0, "loss_sim": -0.7218, "loss_uniform": 5.3151, "loss_aug": 30.7445, "loss": -0.7218, "group0_lr": 1.9983, "group1_lr": 1.9983}


==> photo/halficc.json <==
{"mode": "train", "datatime": "1.827", "epoch": 0, "iter": 15, "lr": "7.59e-02", "total": 37, "batchsize": 256, "time": "2.316", "pre-sim": 0.7421, "scale": 0.0, "loss_sim": 0.0007, "loss_uniform": 0.0624, "loss_aug": 6.4372, "loss": 0.0007, "group0_lr": 0.038, "group1_lr": 0.038}
{"mode": "train", "datatime": "0.001", "epoch": 0, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.7433, "scale": 0.0, "loss_sim": -0.0283, "loss_uniform": 0.0628, "loss_aug": 6.4267, "loss": -0.0283, "group0_lr": 0.1191, "group1_lr": 0.1191}
{"mode": "train", "datatime": "1.755", "epoch": 1, "iter": 15, "lr": "2.76e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.7348, "scale": 0.0, "loss_sim": -0.1389, "loss_uniform": 0.0687, "loss_aug": 6.3847, "loss": -0.1389, "group0_lr": 0.238, "group1_lr": 0.238}
{"mode": "train", "datatime": "0.001", "epoch": 1, "iter": 30, "lr": "3.57e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.7307, "scale": 0.0, "loss_sim": -0.2573, "loss_uniform": 0.0727, "loss_aug": 6.3362, "loss": -0.2573, "group0_lr": 0.3191, "group1_lr": 0.3191}
{"mode": "train", "datatime": "1.772", "epoch": 2, "iter": 15, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.7273, "scale": 0.0, "loss_sim": -0.4095, "loss_uniform": 0.0569, "loss_aug": 6.2776, "loss": -0.4095, "group0_lr": 0.438, "group1_lr": 0.438}
{"mode": "train", "datatime": "0.001", "epoch": 2, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7326, "scale": 0.0, "loss_sim": -0.4707, "loss_uniform": 0.0442, "loss_aug": 6.254, "loss": -0.4707, "group0_lr": 0.5191, "group1_lr": 0.5191}
{"mode": "train", "datatime": "1.709", "epoch": 3, "iter": 15, "lr": "6.76e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.7347, "scale": 0.0, "loss_sim": -0.5043, "loss_uniform": 0.0475, "loss_aug": 6.2408, "loss": -0.5043, "group0_lr": 0.638, "group1_lr": 0.638}
{"mode": "train", "datatime": "0.001", "epoch": 3, "iter": 30, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7437, "scale": 0.0, "loss_sim": -0.5409, "loss_uniform": 0.0472, "loss_aug": 6.2272, "loss": -0.5409, "group0_lr": 0.719, "group1_lr": 0.719}
{"mode": "train", "datatime": "1.699", "epoch": 4, "iter": 15, "lr": "8.76e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.7437, "scale": 0.0, "loss_sim": -0.5455, "loss_uniform": 0.0479, "loss_aug": 6.2257, "loss": -0.5455, "group0_lr": 0.838, "group1_lr": 0.838}
{"mode": "train", "datatime": "0.001", "epoch": 4, "iter": 30, "lr": "9.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.757, "scale": 0.0, "loss_sim": -0.5663, "loss_uniform": 0.0424, "loss_aug": 6.2178, "loss": -0.5663, "group0_lr": 0.919, "group1_lr": 0.919}
{"mode": "train", "datatime": "1.760", "epoch": 5, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.7568, "scale": 0.0, "loss_sim": -0.5748, "loss_uniform": 0.0392, "loss_aug": 6.215, "loss": -0.5748, "group0_lr": 1.0379, "group1_lr": 1.0379}
{"mode": "train", "datatime": "0.001", "epoch": 5, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.761, "scale": 0.0, "loss_sim": -0.584, "loss_uniform": 0.0362, "loss_aug": 6.2118, "loss": -0.584, "group0_lr": 1.119, "group1_lr": 1.119}
{"mode": "train", "datatime": "1.735", "epoch": 6, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.7638, "scale": 0.0, "loss_sim": -0.5823, "loss_uniform": 0.0356, "loss_aug": 6.2127, "loss": -0.5823, "group0_lr": 1.2379, "group1_lr": 1.2379}
{"mode": "train", "datatime": "0.001", "epoch": 6, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7705, "scale": 0.0, "loss_sim": -0.5837, "loss_uniform": 0.034, "loss_aug": 6.2116, "loss": -0.5837, "group0_lr": 1.319, "group1_lr": 1.319}
{"mode": "train", "datatime": "1.648", "epoch": 7, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.062", "pre-sim": 0.7891, "scale": 0.0, "loss_sim": -0.5791, "loss_uniform": 0.0301, "loss_aug": 6.2138, "loss": -0.5791, "group0_lr": 1.4379, "group1_lr": 1.4379}
{"mode": "train", "datatime": "0.001", "epoch": 7, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.7922, "scale": 0.0, "loss_sim": -0.5699, "loss_uniform": 0.0249, "loss_aug": 6.2168, "loss": -0.5699, "group0_lr": 1.519, "group1_lr": 1.519}
{"mode": "train", "datatime": "1.746", "epoch": 8, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8017, "scale": 0.0, "loss_sim": -0.5761, "loss_uniform": 0.0184, "loss_aug": 6.2144, "loss": -0.5761, "group0_lr": 1.6379, "group1_lr": 1.6379}
{"mode": "train", "datatime": "0.001", "epoch": 8, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8192, "scale": 0.0, "loss_sim": -0.5966, "loss_uniform": 0.0202, "loss_aug": 6.2072, "loss": -0.5966, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "1.738", "epoch": 9, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8275, "scale": 0.0, "loss_sim": -0.6082, "loss_uniform": 0.0161, "loss_aug": 6.2035, "loss": -0.6082, "group0_lr": 1.8379, "group1_lr": 1.8379}
{"mode": "train", "datatime": "0.001", "epoch": 9, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.825, "scale": 0.0, "loss_sim": -0.6083, "loss_uniform": 0.0173, "loss_aug": 6.2034, "loss": -0.6083, "group0_lr": 1.9189, "group1_lr": 1.9189}
{"mode": "train", "datatime": "1.673", "epoch": 10, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.8224, "scale": 0.0, "loss_sim": -0.6037, "loss_uniform": 0.0193, "loss_aug": 6.2041, "loss": -0.6037, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 10, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8308, "scale": 0.0, "loss_sim": -0.6222, "loss_uniform": 0.0154, "loss_aug": 6.1971, "loss": -0.6222, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.696", "epoch": 11, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8415, "scale": 0.0, "loss_sim": -0.6352, "loss_uniform": 0.0164, "loss_aug": 6.1931, "loss": -0.6352, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 11, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.843, "scale": 0.0, "loss_sim": -0.6324, "loss_uniform": 0.0164, "loss_aug": 6.1934, "loss": -0.6324, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.817", "epoch": 12, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8544, "scale": 0.0, "loss_sim": -0.6455, "loss_uniform": 0.0107, "loss_aug": 6.1883, "loss": -0.6455, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 12, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8566, "scale": 0.0, "loss_sim": -0.6199, "loss_uniform": 0.0132, "loss_aug": 6.1989, "loss": -0.6199, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.697", "epoch": 13, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8628, "scale": 0.0, "loss_sim": -0.6568, "loss_uniform": 0.0159, "loss_aug": 6.1849, "loss": -0.6568, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 13, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8617, "scale": 0.0, "loss_sim": -0.6556, "loss_uniform": 0.0133, "loss_aug": 6.1856, "loss": -0.6556, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.706", "epoch": 14, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8636, "scale": 0.0, "loss_sim": -0.6679, "loss_uniform": 0.0107, "loss_aug": 6.181, "loss": -0.6679, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 14, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8639, "scale": 0.0, "loss_sim": -0.672, "loss_uniform": 0.0111, "loss_aug": 6.1793, "loss": -0.672, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.778", "epoch": 15, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8749, "scale": 0.0, "loss_sim": -0.6714, "loss_uniform": 0.01, "loss_aug": 6.1796, "loss": -0.6714, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 15, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8816, "scale": 0.0, "loss_sim": -0.6896, "loss_uniform": 0.01, "loss_aug": 6.1731, "loss": -0.6896, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.829", "epoch": 16, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.8847, "scale": 0.0, "loss_sim": -0.7118, "loss_uniform": 0.0142, "loss_aug": 6.1644, "loss": -0.7118, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "0.001", "epoch": 16, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8777, "scale": 0.0, "loss_sim": -0.6955, "loss_uniform": 0.0097, "loss_aug": 6.1709, "loss": -0.6955, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.686", "epoch": 17, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8838, "scale": 0.0, "loss_sim": -0.684, "loss_uniform": 0.0096, "loss_aug": 6.1751, "loss": -0.684, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 17, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8854, "scale": 0.0, "loss_sim": -0.701, "loss_uniform": 0.0058, "loss_aug": 6.1689, "loss": -0.701, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "1.818", "epoch": 18, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.8831, "scale": 0.0, "loss_sim": -0.7031, "loss_uniform": 0.0102, "loss_aug": 6.1673, "loss": -0.7031, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 18, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8849, "scale": 0.0, "loss_sim": -0.7111, "loss_uniform": 0.0107, "loss_aug": 6.1649, "loss": -0.7111, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "1.792", "epoch": 19, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8846, "scale": 0.0, "loss_sim": -0.7032, "loss_uniform": 0.0073, "loss_aug": 6.1673, "loss": -0.7032, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "0.001", "epoch": 19, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8924, "scale": 0.0, "loss_sim": -0.72, "loss_uniform": 0.0067, "loss_aug": 6.1608, "loss": -0.72, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "1.798", "epoch": 20, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8911, "scale": 0.0, "loss_sim": -0.7176, "loss_uniform": 0.0061, "loss_aug": 6.1623, "loss": -0.7176, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "0.001", "epoch": 20, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8917, "scale": 0.0, "loss_sim": -0.73, "loss_uniform": 0.0098, "loss_aug": 6.1583, "loss": -0.73, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "1.767", "epoch": 21, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.7327, "loss_uniform": 0.0118, "loss_aug": 6.1576, "loss": -0.7327, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "0.001", "epoch": 21, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8942, "scale": 0.0, "loss_sim": -0.7342, "loss_uniform": 0.0067, "loss_aug": 6.1561, "loss": -0.7342, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "1.790", "epoch": 22, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8872, "scale": 0.0, "loss_sim": -0.7198, "loss_uniform": 0.0074, "loss_aug": 6.1617, "loss": -0.7198, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "0.001", "epoch": 22, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.893, "scale": 0.0, "loss_sim": -0.7224, "loss_uniform": 0.007, "loss_aug": 6.1608, "loss": -0.7224, "group0_lr": 1.9992, "group1_lr": 1.9992}
{"mode": "train", "datatime": "1.798", "epoch": 23, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.8958, "scale": 0.0, "loss_sim": -0.7295, "loss_uniform": 0.0069, "loss_aug": 6.1586, "loss": -0.7295, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "0.001", "epoch": 23, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8941, "scale": 0.0, "loss_sim": -0.734, "loss_uniform": 0.0077, "loss_aug": 6.1575, "loss": -0.734, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "1.716", "epoch": 24, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8938, "scale": 0.0, "loss_sim": -0.7383, "loss_uniform": 0.0086, "loss_aug": 6.1553, "loss": -0.7383, "group0_lr": 1.999, "group1_lr": 1.999}
{"mode": "train", "datatime": "0.001", "epoch": 24, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8922, "scale": 0.0, "loss_sim": -0.7321, "loss_uniform": 0.0071, "loss_aug": 6.1569, "loss": -0.7321, "group0_lr": 1.9989, "group1_lr": 1.9989}
{"mode": "train", "datatime": "1.796", "epoch": 25, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8896, "scale": 0.0, "loss_sim": -0.7175, "loss_uniform": 0.0088, "loss_aug": 6.1617, "loss": -0.7175, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "0.001", "epoch": 25, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8902, "scale": 0.0, "loss_sim": -0.7214, "loss_uniform": 0.0078, "loss_aug": 6.1613, "loss": -0.7214, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "1.849", "epoch": 26, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.232", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.7483, "loss_uniform": 0.0085, "loss_aug": 6.1513, "loss": -0.7483, "group0_lr": 1.9987, "group1_lr": 1.9987}
{"mode": "train", "datatime": "0.001", "epoch": 26, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8974, "scale": 0.0, "loss_sim": -0.7462, "loss_uniform": 0.0093, "loss_aug": 6.1526, "loss": -0.7462, "group0_lr": 1.9986, "group1_lr": 1.9986}
{"mode": "train", "datatime": "1.766", "epoch": 27, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.7356, "loss_uniform": 0.0094, "loss_aug": 6.1562, "loss": -0.7356, "group0_lr": 1.9985, "group1_lr": 1.9985}
{"mode": "train", "datatime": "0.001", "epoch": 27, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9003, "scale": 0.0, "loss_sim": -0.7522, "loss_uniform": 0.0072, "loss_aug": 6.1499, "loss": -0.7522, "group0_lr": 1.9984, "group1_lr": 1.9984}
{"mode": "train", "datatime": "1.821", "epoch": 28, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8965, "scale": 0.0, "loss_sim": -0.7391, "loss_uniform": 0.0069, "loss_aug": 6.1547, "loss": -0.7391, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "0.001", "epoch": 28, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.7429, "loss_uniform": 0.0067, "loss_aug": 6.153, "loss": -0.7429, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "1.830", "epoch": 29, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.208", "pre-sim": 0.8935, "scale": 0.0, "loss_sim": -0.7363, "loss_uniform": 0.0077, "loss_aug": 6.155, "loss": -0.7363, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "0.001", "epoch": 29, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.7411, "loss_uniform": 0.0061, "loss_aug": 6.1531, "loss": -0.7411, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "1.734", "epoch": 30, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8981, "scale": 0.0, "loss_sim": -0.7424, "loss_uniform": 0.0067, "loss_aug": 6.1526, "loss": -0.7424, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "0.001", "epoch": 30, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.7281, "loss_uniform": 0.0076, "loss_aug": 6.1576, "loss": -0.7281, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "1.769", "epoch": 31, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8973, "scale": 0.0, "loss_sim": -0.7402, "loss_uniform": 0.006, "loss_aug": 6.1536, "loss": -0.7402, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "0.001", "epoch": 31, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8983, "scale": 0.0, "loss_sim": -0.7398, "loss_uniform": 0.0053, "loss_aug": 6.1546, "loss": -0.7398, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "1.788", "epoch": 32, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.9005, "scale": 0.0, "loss_sim": -0.7544, "loss_uniform": 0.0051, "loss_aug": 6.1489, "loss": -0.7544, "group0_lr": 1.9975, "group1_lr": 1.9975}
{"mode": "train", "datatime": "0.001", "epoch": 32, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9011, "scale": 0.0, "loss_sim": -0.7506, "loss_uniform": 0.005, "loss_aug": 6.1507, "loss": -0.7506, "group0_lr": 1.9974, "group1_lr": 1.9974}
{"mode": "train", "datatime": "1.724", "epoch": 33, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8932, "scale": 0.0, "loss_sim": -0.7357, "loss_uniform": 0.0072, "loss_aug": 6.1552, "loss": -0.7357, "group0_lr": 1.9973, "group1_lr": 1.9973}
{"mode": "train", "datatime": "0.001", "epoch": 33, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8986, "scale": 0.0, "loss_sim": -0.7521, "loss_uniform": 0.0057, "loss_aug": 6.1491, "loss": -0.7521, "group0_lr": 1.9972, "group1_lr": 1.9972}
{"mode": "train", "datatime": "1.741", "epoch": 34, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8961, "scale": 0.0, "loss_sim": -0.7397, "loss_uniform": 0.0059, "loss_aug": 6.1543, "loss": -0.7397, "group0_lr": 1.9971, "group1_lr": 1.9971}
{"mode": "train", "datatime": "0.001", "epoch": 34, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8968, "scale": 0.0, "loss_sim": -0.7475, "loss_uniform": 0.0063, "loss_aug": 6.1514, "loss": -0.7475, "group0_lr": 1.997, "group1_lr": 1.997}
{"mode": "train", "datatime": "1.823", "epoch": 35, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8986, "scale": 0.0, "loss_sim": -0.754, "loss_uniform": 0.0055, "loss_aug": 6.1497, "loss": -0.754, "group0_lr": 1.9968, "group1_lr": 1.9968}
{"mode": "train", "datatime": "0.001", "epoch": 35, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8963, "scale": 0.0, "loss_sim": -0.747, "loss_uniform": 0.005, "loss_aug": 6.152, "loss": -0.747, "group0_lr": 1.9967, "group1_lr": 1.9967}
{"mode": "train", "datatime": "1.744", "epoch": 36, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.7576, "loss_uniform": 0.0061, "loss_aug": 6.1471, "loss": -0.7576, "group0_lr": 1.9965, "group1_lr": 1.9965}
{"mode": "train", "datatime": "0.001", "epoch": 36, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9003, "scale": 0.0, "loss_sim": -0.7637, "loss_uniform": 0.0075, "loss_aug": 6.1453, "loss": -0.7637, "group0_lr": 1.9964, "group1_lr": 1.9964}
{"mode": "train", "datatime": "1.756", "epoch": 37, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.7661, "loss_uniform": 0.0087, "loss_aug": 6.1436, "loss": -0.7661, "group0_lr": 1.9963, "group1_lr": 1.9963}
{"mode": "train", "datatime": "0.001", "epoch": 37, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8974, "scale": 0.0, "loss_sim": -0.7544, "loss_uniform": 0.0068, "loss_aug": 6.1474, "loss": -0.7544, "group0_lr": 1.9962, "group1_lr": 1.9962}
{"mode": "train", "datatime": "1.712", "epoch": 38, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9024, "scale": 0.0, "loss_sim": -0.7631, "loss_uniform": 0.0047, "loss_aug": 6.1447, "loss": -0.7631, "group0_lr": 1.996, "group1_lr": 1.996}
{"mode": "train", "datatime": "0.001", "epoch": 38, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9009, "scale": 0.0, "loss_sim": -0.76, "loss_uniform": 0.0054, "loss_aug": 6.1456, "loss": -0.76, "group0_lr": 1.9959, "group1_lr": 1.9959}
{"mode": "train", "datatime": "1.814", "epoch": 39, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.901, "scale": 0.0, "loss_sim": -0.7591, "loss_uniform": 0.0047, "loss_aug": 6.1463, "loss": -0.7591, "group0_lr": 1.9957, "group1_lr": 1.9957}
{"mode": "train", "datatime": "0.001", "epoch": 39, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8974, "scale": 0.0, "loss_sim": -0.7488, "loss_uniform": 0.0066, "loss_aug": 6.1501, "loss": -0.7488, "group0_lr": 1.9956, "group1_lr": 1.9956}
{"mode": "train", "datatime": "1.669", "epoch": 40, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8992, "scale": 0.0, "loss_sim": -0.7538, "loss_uniform": 0.0052, "loss_aug": 6.1478, "loss": -0.7538, "group0_lr": 1.9954, "group1_lr": 1.9954}
{"mode": "train", "datatime": "0.001", "epoch": 40, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.7583, "loss_uniform": 0.0069, "loss_aug": 6.1462, "loss": -0.7583, "group0_lr": 1.9953, "group1_lr": 1.9953}
{"mode": "train", "datatime": "1.847", "epoch": 41, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.221", "pre-sim": 0.9002, "scale": 0.0, "loss_sim": -0.7546, "loss_uniform": 0.0065, "loss_aug": 6.148, "loss": -0.7546, "group0_lr": 1.9951, "group1_lr": 1.9951}
{"mode": "train", "datatime": "0.001", "epoch": 41, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8967, "scale": 0.0, "loss_sim": -0.7454, "loss_uniform": 0.0061, "loss_aug": 6.1516, "loss": -0.7454, "group0_lr": 1.995, "group1_lr": 1.995}
{"mode": "train", "datatime": "1.725", "epoch": 42, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.7574, "loss_uniform": 0.0053, "loss_aug": 6.1468, "loss": -0.7574, "group0_lr": 1.9948, "group1_lr": 1.9948}
{"mode": "train", "datatime": "0.001", "epoch": 42, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9001, "scale": 0.0, "loss_sim": -0.7544, "loss_uniform": 0.0045, "loss_aug": 6.1476, "loss": -0.7544, "group0_lr": 1.9947, "group1_lr": 1.9947}
{"mode": "train", "datatime": "1.688", "epoch": 43, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8989, "scale": 0.0, "loss_sim": -0.7571, "loss_uniform": 0.0051, "loss_aug": 6.1464, "loss": -0.7571, "group0_lr": 1.9945, "group1_lr": 1.9945}
{"mode": "train", "datatime": "0.001", "epoch": 43, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.7742, "loss_uniform": 0.0065, "loss_aug": 6.1398, "loss": -0.7742, "group0_lr": 1.9943, "group1_lr": 1.9943}
{"mode": "train", "datatime": "1.742", "epoch": 44, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.7559, "loss_uniform": 0.0057, "loss_aug": 6.1472, "loss": -0.7559, "group0_lr": 1.9941, "group1_lr": 1.9941}
{"mode": "train", "datatime": "0.001", "epoch": 44, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.764, "loss_uniform": 0.0067, "loss_aug": 6.1466, "loss": -0.764, "group0_lr": 1.994, "group1_lr": 1.994}
{"mode": "train", "datatime": "1.757", "epoch": 45, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.909, "scale": 0.0, "loss_sim": -0.7799, "loss_uniform": 0.0066, "loss_aug": 6.1413, "loss": -0.7799, "group0_lr": 1.9938, "group1_lr": 1.9938}
{"mode": "train", "datatime": "0.001", "epoch": 45, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.776, "loss_uniform": 0.0064, "loss_aug": 6.1414, "loss": -0.776, "group0_lr": 1.9936, "group1_lr": 1.9936}
{"mode": "train", "datatime": "1.702", "epoch": 46, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.9028, "scale": 0.0, "loss_sim": -0.7725, "loss_uniform": 0.0071, "loss_aug": 6.1421, "loss": -0.7725, "group0_lr": 1.9934, "group1_lr": 1.9934}
{"mode": "train", "datatime": "0.001", "epoch": 46, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9031, "scale": 0.0, "loss_sim": -0.7651, "loss_uniform": 0.0054, "loss_aug": 6.1447, "loss": -0.7651, "group0_lr": 1.9933, "group1_lr": 1.9933}
{"mode": "train", "datatime": "1.803", "epoch": 47, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.9011, "scale": 0.0, "loss_sim": -0.759, "loss_uniform": 0.0078, "loss_aug": 6.1471, "loss": -0.759, "group0_lr": 1.993, "group1_lr": 1.993}
{"mode": "train", "datatime": "0.001", "epoch": 47, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8969, "scale": 0.0, "loss_sim": -0.7484, "loss_uniform": 0.006, "loss_aug": 6.1506, "loss": -0.7484, "group0_lr": 1.9929, "group1_lr": 1.9929}
{"mode": "train", "datatime": "1.605", "epoch": 48, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.032", "pre-sim": 0.9009, "scale": 0.0, "loss_sim": -0.7382, "loss_uniform": 0.0047, "loss_aug": 6.1545, "loss": -0.7382, "group0_lr": 1.9927, "group1_lr": 1.9927}
{"mode": "train", "datatime": "0.001", "epoch": 48, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.905, "scale": 0.0, "loss_sim": -0.7614, "loss_uniform": 0.0049, "loss_aug": 6.1472, "loss": -0.7614, "group0_lr": 1.9925, "group1_lr": 1.9925}
{"mode": "train", "datatime": "1.698", "epoch": 49, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.772, "loss_uniform": 0.0047, "loss_aug": 6.1429, "loss": -0.772, "group0_lr": 1.9923, "group1_lr": 1.9923}
{"mode": "train", "datatime": "0.001", "epoch": 49, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.775, "loss_uniform": 0.0044, "loss_aug": 6.1413, "loss": -0.775, "group0_lr": 1.9921, "group1_lr": 1.9921}
{"mode": "val", "epoch": 49, "KNN-5": 34.756687898089176}
{"mode": "train", "datatime": "1.814", "epoch": 50, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.778, "loss_uniform": 0.0051, "loss_aug": 6.1399, "loss": -0.778, "group0_lr": 1.9919, "group1_lr": 1.9919}
{"mode": "train", "datatime": "0.001", "epoch": 50, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.7769, "loss_uniform": 0.0047, "loss_aug": 6.1404, "loss": -0.7769, "group0_lr": 1.9917, "group1_lr": 1.9917}
{"mode": "train", "datatime": "1.721", "epoch": 51, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9109, "scale": 0.0, "loss_sim": -0.7805, "loss_uniform": 0.0043, "loss_aug": 6.1388, "loss": -0.7805, "group0_lr": 1.9915, "group1_lr": 1.9915}
{"mode": "train", "datatime": "0.001", "epoch": 51, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9099, "scale": 0.0, "loss_sim": -0.7843, "loss_uniform": 0.0045, "loss_aug": 6.1377, "loss": -0.7843, "group0_lr": 1.9913, "group1_lr": 1.9913}
{"mode": "train", "datatime": "1.750", "epoch": 52, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9079, "scale": 0.0, "loss_sim": -0.7777, "loss_uniform": 0.0045, "loss_aug": 6.1398, "loss": -0.7777, "group0_lr": 1.9911, "group1_lr": 1.9911}
{"mode": "train", "datatime": "0.001", "epoch": 52, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9116, "scale": 0.0, "loss_sim": -0.7865, "loss_uniform": 0.0045, "loss_aug": 6.136, "loss": -0.7865, "group0_lr": 1.9909, "group1_lr": 1.9909}
{"mode": "train", "datatime": "1.837", "epoch": 53, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.9076, "scale": 0.0, "loss_sim": -0.7766, "loss_uniform": 0.0046, "loss_aug": 6.1397, "loss": -0.7766, "group0_lr": 1.9906, "group1_lr": 1.9906}
{"mode": "train", "datatime": "0.001", "epoch": 53, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7809, "loss_uniform": 0.0043, "loss_aug": 6.1377, "loss": -0.7809, "group0_lr": 1.9904, "group1_lr": 1.9904}
{"mode": "train", "datatime": "1.725", "epoch": 54, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.7753, "loss_uniform": 0.0045, "loss_aug": 6.1399, "loss": -0.7753, "group0_lr": 1.9902, "group1_lr": 1.9902}
{"mode": "train", "datatime": "0.001", "epoch": 54, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.7686, "loss_uniform": 0.0043, "loss_aug": 6.1427, "loss": -0.7686, "group0_lr": 1.99, "group1_lr": 1.99}
{"mode": "train", "datatime": "1.712", "epoch": 55, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.9049, "scale": 0.0, "loss_sim": -0.7751, "loss_uniform": 0.0043, "loss_aug": 6.1399, "loss": -0.7751, "group0_lr": 1.9897, "group1_lr": 1.9897}
{"mode": "train", "datatime": "0.001", "epoch": 55, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.7749, "loss_uniform": 0.0049, "loss_aug": 6.1403, "loss": -0.7749, "group0_lr": 1.9896, "group1_lr": 1.9896}
{"mode": "train", "datatime": "1.708", "epoch": 56, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.907, "scale": 0.0, "loss_sim": -0.7789, "loss_uniform": 0.0033, "loss_aug": 6.139, "loss": -0.7789, "group0_lr": 1.9893, "group1_lr": 1.9893}
{"mode": "train", "datatime": "0.001", "epoch": 56, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.7682, "loss_uniform": 0.0049, "loss_aug": 6.1429, "loss": -0.7682, "group0_lr": 1.9891, "group1_lr": 1.9891}
{"mode": "train", "datatime": "1.746", "epoch": 57, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.912, "scale": 0.0, "loss_sim": -0.7861, "loss_uniform": 0.0045, "loss_aug": 6.1364, "loss": -0.7861, "group0_lr": 1.9888, "group1_lr": 1.9888}
{"mode": "train", "datatime": "0.001", "epoch": 57, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9078, "scale": 0.0, "loss_sim": -0.7782, "loss_uniform": 0.0044, "loss_aug": 6.1395, "loss": -0.7782, "group0_lr": 1.9886, "group1_lr": 1.9886}
{"mode": "train", "datatime": "1.802", "epoch": 58, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.7725, "loss_uniform": 0.0042, "loss_aug": 6.1407, "loss": -0.7725, "group0_lr": 1.9883, "group1_lr": 1.9883}
{"mode": "train", "datatime": "0.001", "epoch": 58, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9043, "scale": 0.0, "loss_sim": -0.7601, "loss_uniform": 0.0043, "loss_aug": 6.1465, "loss": -0.7601, "group0_lr": 1.9881, "group1_lr": 1.9881}
{"mode": "train", "datatime": "1.788", "epoch": 59, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.9133, "scale": 0.0, "loss_sim": -0.7942, "loss_uniform": 0.0071, "loss_aug": 6.1348, "loss": -0.7942, "group0_lr": 1.9878, "group1_lr": 1.9878}
{"mode": "train", "datatime": "0.001", "epoch": 59, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9151, "scale": 0.0, "loss_sim": -0.8092, "loss_uniform": 0.0062, "loss_aug": 6.1287, "loss": -0.8092, "group0_lr": 1.9876, "group1_lr": 1.9876}
{"mode": "train", "datatime": "1.671", "epoch": 60, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.9117, "scale": 0.0, "loss_sim": -0.8024, "loss_uniform": 0.0052, "loss_aug": 6.131, "loss": -0.8024, "group0_lr": 1.9873, "group1_lr": 1.9873}
{"mode": "train", "datatime": "0.001", "epoch": 60, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9108, "scale": 0.0, "loss_sim": -0.7998, "loss_uniform": 0.005, "loss_aug": 6.1321, "loss": -0.7998, "group0_lr": 1.9871, "group1_lr": 1.9871}
{"mode": "train", "datatime": "1.762", "epoch": 61, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.7957, "loss_uniform": 0.0058, "loss_aug": 6.1331, "loss": -0.7957, "group0_lr": 1.9868, "group1_lr": 1.9868}
{"mode": "train", "datatime": "0.001", "epoch": 61, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9043, "scale": 0.0, "loss_sim": -0.7835, "loss_uniform": 0.0046, "loss_aug": 6.1376, "loss": -0.7835, "group0_lr": 1.9866, "group1_lr": 1.9866}
{"mode": "train", "datatime": "1.801", "epoch": 62, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.9042, "scale": 0.0, "loss_sim": -0.7808, "loss_uniform": 0.0045, "loss_aug": 6.1381, "loss": -0.7808, "group0_lr": 1.9863, "group1_lr": 1.9863}
{"mode": "train", "datatime": "0.001", "epoch": 62, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.905, "scale": 0.0, "loss_sim": -0.7683, "loss_uniform": 0.0053, "loss_aug": 6.1433, "loss": -0.7683, "group0_lr": 1.9861, "group1_lr": 1.9861}
{"mode": "train", "datatime": "1.820", "epoch": 63, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.9139, "scale": 0.0, "loss_sim": -0.786, "loss_uniform": 0.0035, "loss_aug": 6.1385, "loss": -0.786, "group0_lr": 1.9858, "group1_lr": 1.9858}
{"mode": "train", "datatime": "0.001", "epoch": 63, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9139, "scale": 0.0, "loss_sim": -0.7912, "loss_uniform": 0.0032, "loss_aug": 6.1365, "loss": -0.7912, "group0_lr": 1.9856, "group1_lr": 1.9856}
{"mode": "train", "datatime": "1.738", "epoch": 64, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.913, "scale": 0.0, "loss_sim": -0.7958, "loss_uniform": 0.0032, "loss_aug": 6.1345, "loss": -0.7958, "group0_lr": 1.9853, "group1_lr": 1.9853}
{"mode": "train", "datatime": "0.001", "epoch": 64, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9096, "scale": 0.0, "loss_sim": -0.7739, "loss_uniform": 0.0038, "loss_aug": 6.1421, "loss": -0.7739, "group0_lr": 1.985, "group1_lr": 1.985}
{"mode": "train", "datatime": "1.704", "epoch": 65, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.7786, "loss_uniform": 0.0029, "loss_aug": 6.1405, "loss": -0.7786, "group0_lr": 1.9847, "group1_lr": 1.9847}
{"mode": "train", "datatime": "0.001", "epoch": 65, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7702, "loss_uniform": 0.0032, "loss_aug": 6.1434, "loss": -0.7702, "group0_lr": 1.9845, "group1_lr": 1.9845}
{"mode": "train", "datatime": "1.759", "epoch": 66, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.907, "scale": 0.0, "loss_sim": -0.7692, "loss_uniform": 0.0031, "loss_aug": 6.1431, "loss": -0.7692, "group0_lr": 1.9841, "group1_lr": 1.9841}
{"mode": "train", "datatime": "0.001", "epoch": 66, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9058, "scale": 0.0, "loss_sim": -0.7694, "loss_uniform": 0.0037, "loss_aug": 6.1433, "loss": -0.7694, "group0_lr": 1.9839, "group1_lr": 1.9839}
{"mode": "train", "datatime": "1.808", "epoch": 67, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.9084, "scale": 0.0, "loss_sim": -0.7816, "loss_uniform": 0.0037, "loss_aug": 6.1385, "loss": -0.7816, "group0_lr": 1.9836, "group1_lr": 1.9836}
{"mode": "train", "datatime": "0.001", "epoch": 67, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.7741, "loss_uniform": 0.0036, "loss_aug": 6.1412, "loss": -0.7741, "group0_lr": 1.9833, "group1_lr": 1.9833}
{"mode": "train", "datatime": "1.750", "epoch": 68, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.7604, "loss_uniform": 0.0033, "loss_aug": 6.1465, "loss": -0.7604, "group0_lr": 1.983, "group1_lr": 1.983}
{"mode": "train", "datatime": "0.001", "epoch": 68, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9053, "scale": 0.0, "loss_sim": -0.7826, "loss_uniform": 0.0028, "loss_aug": 6.1389, "loss": -0.7826, "group0_lr": 1.9828, "group1_lr": 1.9828}
{"mode": "train", "datatime": "1.819", "epoch": 69, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.9075, "scale": 0.0, "loss_sim": -0.7864, "loss_uniform": 0.0036, "loss_aug": 6.1383, "loss": -0.7864, "group0_lr": 1.9824, "group1_lr": 1.9824}
{"mode": "train", "datatime": "0.001", "epoch": 69, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9102, "scale": 0.0, "loss_sim": -0.7954, "loss_uniform": 0.0037, "loss_aug": 6.1343, "loss": -0.7954, "group0_lr": 1.9822, "group1_lr": 1.9822}
{"mode": "train", "datatime": "1.755", "epoch": 70, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.9076, "scale": 0.0, "loss_sim": -0.7862, "loss_uniform": 0.0038, "loss_aug": 6.1377, "loss": -0.7862, "group0_lr": 1.9818, "group1_lr": 1.9818}
{"mode": "train", "datatime": "0.001", "epoch": 70, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.7942, "loss_uniform": 0.004, "loss_aug": 6.134, "loss": -0.7942, "group0_lr": 1.9816, "group1_lr": 1.9816}
{"mode": "train", "datatime": "1.754", "epoch": 71, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.9064, "scale": 0.0, "loss_sim": -0.78, "loss_uniform": 0.0036, "loss_aug": 6.1391, "loss": -0.78, "group0_lr": 1.9812, "group1_lr": 1.9812}
{"mode": "train", "datatime": "0.001", "epoch": 71, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.7795, "loss_uniform": 0.0039, "loss_aug": 6.1388, "loss": -0.7795, "group0_lr": 1.981, "group1_lr": 1.981}
{"mode": "train", "datatime": "1.782", "epoch": 72, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.9072, "scale": 0.0, "loss_sim": -0.7865, "loss_uniform": 0.0036, "loss_aug": 6.1359, "loss": -0.7865, "group0_lr": 1.9806, "group1_lr": 1.9806}
{"mode": "train", "datatime": "0.001", "epoch": 72, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.7788, "loss_uniform": 0.0036, "loss_aug": 6.1391, "loss": -0.7788, "group0_lr": 1.9803, "group1_lr": 1.9803}
{"mode": "train", "datatime": "1.792", "epoch": 73, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.775, "loss_uniform": 0.0035, "loss_aug": 6.1399, "loss": -0.775, "group0_lr": 1.98, "group1_lr": 1.98}
{"mode": "train", "datatime": "0.001", "epoch": 73, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.777, "loss_uniform": 0.0035, "loss_aug": 6.1393, "loss": -0.777, "group0_lr": 1.9797, "group1_lr": 1.9797}
{"mode": "train", "datatime": "1.737", "epoch": 74, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.7834, "loss_uniform": 0.0037, "loss_aug": 6.1367, "loss": -0.7834, "group0_lr": 1.9793, "group1_lr": 1.9793}
{"mode": "train", "datatime": "0.001", "epoch": 74, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.7801, "loss_uniform": 0.0036, "loss_aug": 6.138, "loss": -0.7801, "group0_lr": 1.9791, "group1_lr": 1.9791}
{"mode": "train", "datatime": "1.763", "epoch": 75, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.9057, "scale": 0.0, "loss_sim": -0.7833, "loss_uniform": 0.0037, "loss_aug": 6.1369, "loss": -0.7833, "group0_lr": 1.9787, "group1_lr": 1.9787}
{"mode": "train", "datatime": "0.001", "epoch": 75, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9051, "scale": 0.0, "loss_sim": -0.7796, "loss_uniform": 0.0045, "loss_aug": 6.1379, "loss": -0.7796, "group0_lr": 1.9784, "group1_lr": 1.9784}
{"mode": "train", "datatime": "1.811", "epoch": 76, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7927, "loss_uniform": 0.0045, "loss_aug": 6.1329, "loss": -0.7927, "group0_lr": 1.978, "group1_lr": 1.978}
{"mode": "train", "datatime": "0.001", "epoch": 76, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.7904, "loss_uniform": 0.0033, "loss_aug": 6.1344, "loss": -0.7904, "group0_lr": 1.9778, "group1_lr": 1.9778}
{"mode": "train", "datatime": "1.737", "epoch": 77, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9051, "scale": 0.0, "loss_sim": -0.7818, "loss_uniform": 0.0033, "loss_aug": 6.1375, "loss": -0.7818, "group0_lr": 1.9774, "group1_lr": 1.9774}
{"mode": "train", "datatime": "0.001", "epoch": 77, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9101, "scale": 0.0, "loss_sim": -0.7869, "loss_uniform": 0.0039, "loss_aug": 6.1357, "loss": -0.7869, "group0_lr": 1.9771, "group1_lr": 1.9771}
{"mode": "train", "datatime": "1.809", "epoch": 78, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.785, "loss_uniform": 0.0042, "loss_aug": 6.1362, "loss": -0.785, "group0_lr": 1.9767, "group1_lr": 1.9767}
{"mode": "train", "datatime": "0.001", "epoch": 78, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.905, "scale": 0.0, "loss_sim": -0.776, "loss_uniform": 0.0059, "loss_aug": 6.1403, "loss": -0.776, "group0_lr": 1.9764, "group1_lr": 1.9764}
{"mode": "train", "datatime": "1.758", "epoch": 79, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9087, "scale": 0.0, "loss_sim": -0.7924, "loss_uniform": 0.0067, "loss_aug": 6.1351, "loss": -0.7924, "group0_lr": 1.976, "group1_lr": 1.976}
{"mode": "train", "datatime": "0.001", "epoch": 79, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9088, "scale": 0.0, "loss_sim": -0.7952, "loss_uniform": 0.0068, "loss_aug": 6.1334, "loss": -0.7952, "group0_lr": 1.9757, "group1_lr": 1.9757}
{"mode": "train", "datatime": "1.751", "epoch": 80, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.7924, "loss_uniform": 0.0071, "loss_aug": 6.1343, "loss": -0.7924, "group0_lr": 1.9753, "group1_lr": 1.9753}
{"mode": "train", "datatime": "0.001", "epoch": 80, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.8107, "loss_uniform": 0.0059, "loss_aug": 6.1273, "loss": -0.8107, "group0_lr": 1.975, "group1_lr": 1.975}
{"mode": "train", "datatime": "1.771", "epoch": 81, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.7977, "loss_uniform": 0.0061, "loss_aug": 6.1312, "loss": -0.7977, "group0_lr": 1.9746, "group1_lr": 1.9746}
{"mode": "train", "datatime": "0.001", "epoch": 81, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.7856, "loss_uniform": 0.0051, "loss_aug": 6.1357, "loss": -0.7856, "group0_lr": 1.9743, "group1_lr": 1.9743}
{"mode": "train", "datatime": "1.749", "epoch": 82, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9016, "scale": 0.0, "loss_sim": -0.7707, "loss_uniform": 0.0049, "loss_aug": 6.1424, "loss": -0.7707, "group0_lr": 1.9739, "group1_lr": 1.9739}
{"mode": "train", "datatime": "0.001", "epoch": 82, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9033, "scale": 0.0, "loss_sim": -0.7672, "loss_uniform": 0.0037, "loss_aug": 6.1446, "loss": -0.7672, "group0_lr": 1.9736, "group1_lr": 1.9736}
{"mode": "train", "datatime": "1.715", "epoch": 83, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9106, "scale": 0.0, "loss_sim": -0.789, "loss_uniform": 0.005, "loss_aug": 6.1381, "loss": -0.789, "group0_lr": 1.9732, "group1_lr": 1.9732}
{"mode": "train", "datatime": "0.001", "epoch": 83, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9096, "scale": 0.0, "loss_sim": -0.793, "loss_uniform": 0.0036, "loss_aug": 6.136, "loss": -0.793, "group0_lr": 1.9729, "group1_lr": 1.9729}
{"mode": "train", "datatime": "1.776", "epoch": 84, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.9137, "scale": 0.0, "loss_sim": -0.8028, "loss_uniform": 0.0049, "loss_aug": 6.1323, "loss": -0.8028, "group0_lr": 1.9724, "group1_lr": 1.9724}
{"mode": "train", "datatime": "0.001", "epoch": 84, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9127, "scale": 0.0, "loss_sim": -0.8028, "loss_uniform": 0.0042, "loss_aug": 6.1323, "loss": -0.8028, "group0_lr": 1.9721, "group1_lr": 1.9721}
{"mode": "train", "datatime": "1.811", "epoch": 85, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.9132, "scale": 0.0, "loss_sim": -0.8045, "loss_uniform": 0.0048, "loss_aug": 6.1314, "loss": -0.8045, "group0_lr": 1.9717, "group1_lr": 1.9717}
{"mode": "train", "datatime": "0.001", "epoch": 85, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9109, "scale": 0.0, "loss_sim": -0.7984, "loss_uniform": 0.0042, "loss_aug": 6.1329, "loss": -0.7984, "group0_lr": 1.9714, "group1_lr": 1.9714}
{"mode": "train", "datatime": "1.713", "epoch": 86, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.91, "scale": 0.0, "loss_sim": -0.7958, "loss_uniform": 0.004, "loss_aug": 6.1334, "loss": -0.7958, "group0_lr": 1.9709, "group1_lr": 1.9709}
{"mode": "train", "datatime": "0.001", "epoch": 86, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.7787, "loss_uniform": 0.0045, "loss_aug": 6.1393, "loss": -0.7787, "group0_lr": 1.9706, "group1_lr": 1.9706}
{"mode": "train", "datatime": "1.757", "epoch": 87, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.7924, "loss_uniform": 0.0045, "loss_aug": 6.1347, "loss": -0.7924, "group0_lr": 1.9702, "group1_lr": 1.9702}
{"mode": "train", "datatime": "0.001", "epoch": 87, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9101, "scale": 0.0, "loss_sim": -0.7917, "loss_uniform": 0.0042, "loss_aug": 6.135, "loss": -0.7917, "group0_lr": 1.9698, "group1_lr": 1.9698}
{"mode": "train", "datatime": "1.679", "epoch": 88, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.7918, "loss_uniform": 0.004, "loss_aug": 6.1341, "loss": -0.7918, "group0_lr": 1.9694, "group1_lr": 1.9694}
{"mode": "train", "datatime": "0.001", "epoch": 88, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9059, "scale": 0.0, "loss_sim": -0.7816, "loss_uniform": 0.0032, "loss_aug": 6.1376, "loss": -0.7816, "group0_lr": 1.9691, "group1_lr": 1.9691}
{"mode": "train", "datatime": "1.900", "epoch": 89, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.276", "pre-sim": 0.9052, "scale": 0.0, "loss_sim": -0.7823, "loss_uniform": 0.0029, "loss_aug": 6.1367, "loss": -0.7823, "group0_lr": 1.9686, "group1_lr": 1.9686}
{"mode": "train", "datatime": "0.001", "epoch": 89, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9039, "scale": 0.0, "loss_sim": -0.7799, "loss_uniform": 0.0033, "loss_aug": 6.1377, "loss": -0.7799, "group0_lr": 1.9683, "group1_lr": 1.9683}
{"mode": "train", "datatime": "1.807", "epoch": 90, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.776, "loss_uniform": 0.0039, "loss_aug": 6.1394, "loss": -0.776, "group0_lr": 1.9678, "group1_lr": 1.9678}
{"mode": "train", "datatime": "0.001", "epoch": 90, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.908, "scale": 0.0, "loss_sim": -0.7874, "loss_uniform": 0.0047, "loss_aug": 6.1369, "loss": -0.7874, "group0_lr": 1.9675, "group1_lr": 1.9675}
{"mode": "train", "datatime": "1.761", "epoch": 91, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9103, "scale": 0.0, "loss_sim": -0.8114, "loss_uniform": 0.0064, "loss_aug": 6.1284, "loss": -0.8114, "group0_lr": 1.967, "group1_lr": 1.967}
{"mode": "train", "datatime": "0.001", "epoch": 91, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9111, "scale": 0.0, "loss_sim": -0.8087, "loss_uniform": 0.0062, "loss_aug": 6.1286, "loss": -0.8087, "group0_lr": 1.9667, "group1_lr": 1.9667}
{"mode": "train", "datatime": "1.743", "epoch": 92, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.7959, "loss_uniform": 0.0066, "loss_aug": 6.1319, "loss": -0.7959, "group0_lr": 1.9662, "group1_lr": 1.9662}
{"mode": "train", "datatime": "0.001", "epoch": 92, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9053, "scale": 0.0, "loss_sim": -0.7915, "loss_uniform": 0.006, "loss_aug": 6.1338, "loss": -0.7915, "group0_lr": 1.9658, "group1_lr": 1.9658}
{"mode": "train", "datatime": "1.803", "epoch": 93, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.9072, "scale": 0.0, "loss_sim": -0.7958, "loss_uniform": 0.0049, "loss_aug": 6.1323, "loss": -0.7958, "group0_lr": 1.9654, "group1_lr": 1.9654}
{"mode": "train", "datatime": "0.001", "epoch": 93, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.8008, "loss_uniform": 0.0048, "loss_aug": 6.1305, "loss": -0.8008, "group0_lr": 1.965, "group1_lr": 1.965}
{"mode": "train", "datatime": "1.744", "epoch": 94, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7875, "loss_uniform": 0.004, "loss_aug": 6.1346, "loss": -0.7875, "group0_lr": 1.9645, "group1_lr": 1.9645}
{"mode": "train", "datatime": "0.001", "epoch": 94, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.7761, "loss_uniform": 0.0038, "loss_aug": 6.1393, "loss": -0.7761, "group0_lr": 1.9642, "group1_lr": 1.9642}
{"mode": "train", "datatime": "1.722", "epoch": 95, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7883, "loss_uniform": 0.0038, "loss_aug": 6.1351, "loss": -0.7883, "group0_lr": 1.9637, "group1_lr": 1.9637}
{"mode": "train", "datatime": "0.001", "epoch": 95, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.7898, "loss_uniform": 0.0041, "loss_aug": 6.1344, "loss": -0.7898, "group0_lr": 1.9633, "group1_lr": 1.9633}
{"mode": "train", "datatime": "1.767", "epoch": 96, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.9108, "scale": 0.0, "loss_sim": -0.8016, "loss_uniform": 0.0041, "loss_aug": 6.13, "loss": -0.8016, "group0_lr": 1.9628, "group1_lr": 1.9628}
{"mode": "train", "datatime": "0.001", "epoch": 96, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9113, "scale": 0.0, "loss_sim": -0.8015, "loss_uniform": 0.0036, "loss_aug": 6.1298, "loss": -0.8015, "group0_lr": 1.9625, "group1_lr": 1.9625}
{"mode": "train", "datatime": "1.709", "epoch": 97, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.7904, "loss_uniform": 0.0044, "loss_aug": 6.134, "loss": -0.7904, "group0_lr": 1.962, "group1_lr": 1.962}
{"mode": "train", "datatime": "0.001", "epoch": 97, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9108, "scale": 0.0, "loss_sim": -0.8072, "loss_uniform": 0.0044, "loss_aug": 6.1279, "loss": -0.8072, "group0_lr": 1.9616, "group1_lr": 1.9616}
{"mode": "train", "datatime": "1.724", "epoch": 98, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9091, "scale": 0.0, "loss_sim": -0.8082, "loss_uniform": 0.0045, "loss_aug": 6.1277, "loss": -0.8082, "group0_lr": 1.9611, "group1_lr": 1.9611}
{"mode": "train", "datatime": "0.001", "epoch": 98, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.7914, "loss_uniform": 0.0037, "loss_aug": 6.1336, "loss": -0.7914, "group0_lr": 1.9607, "group1_lr": 1.9607}
{"mode": "train", "datatime": "1.765", "epoch": 99, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9115, "scale": 0.0, "loss_sim": -0.8027, "loss_uniform": 0.0035, "loss_aug": 6.1304, "loss": -0.8027, "group0_lr": 1.9602, "group1_lr": 1.9602}
{"mode": "train", "datatime": "0.001", "epoch": 99, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9104, "scale": 0.0, "loss_sim": -0.799, "loss_uniform": 0.0031, "loss_aug": 6.1321, "loss": -0.799, "group0_lr": 1.9599, "group1_lr": 1.9599}
{"mode": "val", "epoch": 99, "KNN-5": 44.937579617834395}
{"mode": "train", "datatime": "1.841", "epoch": 100, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.227", "pre-sim": 0.9101, "scale": 0.0, "loss_sim": -0.8003, "loss_uniform": 0.0031, "loss_aug": 6.1309, "loss": -0.8003, "group0_lr": 1.9593, "group1_lr": 1.9593}
{"mode": "train", "datatime": "0.001", "epoch": 100, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.7928, "loss_uniform": 0.0031, "loss_aug": 6.1338, "loss": -0.7928, "group0_lr": 1.959, "group1_lr": 1.959}
{"mode": "train", "datatime": "1.779", "epoch": 101, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.9113, "scale": 0.0, "loss_sim": -0.8022, "loss_uniform": 0.0029, "loss_aug": 6.13, "loss": -0.8022, "group0_lr": 1.9584, "group1_lr": 1.9584}
{"mode": "train", "datatime": "0.001", "epoch": 101, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9121, "scale": 0.0, "loss_sim": -0.7978, "loss_uniform": 0.0032, "loss_aug": 6.1315, "loss": -0.7978, "group0_lr": 1.9581, "group1_lr": 1.9581}
{"mode": "train", "datatime": "1.698", "epoch": 102, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.7798, "loss_uniform": 0.0037, "loss_aug": 6.1381, "loss": -0.7798, "group0_lr": 1.9575, "group1_lr": 1.9575}
{"mode": "train", "datatime": "0.001", "epoch": 102, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9102, "scale": 0.0, "loss_sim": -0.7998, "loss_uniform": 0.0033, "loss_aug": 6.1322, "loss": -0.7998, "group0_lr": 1.9571, "group1_lr": 1.9571}
{"mode": "train", "datatime": "1.781", "epoch": 103, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.9135, "scale": 0.0, "loss_sim": -0.8156, "loss_uniform": 0.0022, "loss_aug": 6.1265, "loss": -0.8156, "group0_lr": 1.9566, "group1_lr": 1.9566}
{"mode": "train", "datatime": "0.001", "epoch": 103, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9121, "scale": 0.0, "loss_sim": -0.8185, "loss_uniform": 0.0019, "loss_aug": 6.1248, "loss": -0.8185, "group0_lr": 1.9562, "group1_lr": 1.9562}
{"mode": "train", "datatime": "1.737", "epoch": 104, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.8111, "loss_uniform": 0.0026, "loss_aug": 6.1272, "loss": -0.8111, "group0_lr": 1.9557, "group1_lr": 1.9557}
{"mode": "train", "datatime": "0.001", "epoch": 104, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9085, "scale": 0.0, "loss_sim": -0.807, "loss_uniform": 0.0028, "loss_aug": 6.1285, "loss": -0.807, "group0_lr": 1.9553, "group1_lr": 1.9553}
{"mode": "train", "datatime": "1.742", "epoch": 105, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8091, "loss_uniform": 0.0029, "loss_aug": 6.1284, "loss": -0.8091, "group0_lr": 1.9547, "group1_lr": 1.9547}
{"mode": "train", "datatime": "0.001", "epoch": 105, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.8111, "loss_uniform": 0.0029, "loss_aug": 6.1271, "loss": -0.8111, "group0_lr": 1.9543, "group1_lr": 1.9543}
{"mode": "train", "datatime": "1.752", "epoch": 106, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.9103, "scale": 0.0, "loss_sim": -0.8144, "loss_uniform": 0.0031, "loss_aug": 6.1249, "loss": -0.8144, "group0_lr": 1.9538, "group1_lr": 1.9538}
{"mode": "train", "datatime": "0.001", "epoch": 106, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9124, "scale": 0.0, "loss_sim": -0.8151, "loss_uniform": 0.0025, "loss_aug": 6.125, "loss": -0.8151, "group0_lr": 1.9534, "group1_lr": 1.9534}
{"mode": "train", "datatime": "1.819", "epoch": 107, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.9105, "scale": 0.0, "loss_sim": -0.8114, "loss_uniform": 0.0021, "loss_aug": 6.1263, "loss": -0.8114, "group0_lr": 1.9528, "group1_lr": 1.9528}
{"mode": "train", "datatime": "0.001", "epoch": 107, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.909, "scale": 0.0, "loss_sim": -0.8096, "loss_uniform": 0.0019, "loss_aug": 6.1271, "loss": -0.8096, "group0_lr": 1.9524, "group1_lr": 1.9524}
{"mode": "train", "datatime": "1.828", "epoch": 108, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.210", "pre-sim": 0.9087, "scale": 0.0, "loss_sim": -0.7998, "loss_uniform": 0.0019, "loss_aug": 6.13, "loss": -0.7998, "group0_lr": 1.9518, "group1_lr": 1.9518}
{"mode": "train", "datatime": "0.001", "epoch": 108, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9089, "scale": 0.0, "loss_sim": -0.801, "loss_uniform": 0.0021, "loss_aug": 6.1298, "loss": -0.801, "group0_lr": 1.9515, "group1_lr": 1.9515}
{"mode": "train", "datatime": "1.762", "epoch": 109, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9119, "scale": 0.0, "loss_sim": -0.8165, "loss_uniform": 0.0023, "loss_aug": 6.1254, "loss": -0.8165, "group0_lr": 1.9509, "group1_lr": 1.9509}
{"mode": "train", "datatime": "0.001", "epoch": 109, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9127, "scale": 0.0, "loss_sim": -0.8216, "loss_uniform": 0.0024, "loss_aug": 6.1228, "loss": -0.8216, "group0_lr": 1.9505, "group1_lr": 1.9505}
{"mode": "train", "datatime": "1.707", "epoch": 110, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.7938, "loss_uniform": 0.0024, "loss_aug": 6.1326, "loss": -0.7938, "group0_lr": 1.9499, "group1_lr": 1.9499}
{"mode": "train", "datatime": "0.001", "epoch": 110, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9082, "scale": 0.0, "loss_sim": -0.7784, "loss_uniform": 0.003, "loss_aug": 6.137, "loss": -0.7784, "group0_lr": 1.9495, "group1_lr": 1.9495}
{"mode": "train", "datatime": "1.745", "epoch": 111, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9143, "scale": 0.0, "loss_sim": -0.8047, "loss_uniform": 0.0044, "loss_aug": 6.1308, "loss": -0.8047, "group0_lr": 1.9489, "group1_lr": 1.9489}
{"mode": "train", "datatime": "0.001", "epoch": 111, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9149, "scale": 0.0, "loss_sim": -0.8075, "loss_uniform": 0.0038, "loss_aug": 6.1296, "loss": -0.8075, "group0_lr": 1.9485, "group1_lr": 1.9485}
{"mode": "train", "datatime": "1.740", "epoch": 112, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.915, "scale": 0.0, "loss_sim": -0.8108, "loss_uniform": 0.0026, "loss_aug": 6.1281, "loss": -0.8108, "group0_lr": 1.9479, "group1_lr": 1.9479}
{"mode": "train", "datatime": "0.001", "epoch": 112, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9184, "scale": 0.0, "loss_sim": -0.8197, "loss_uniform": 0.003, "loss_aug": 6.1248, "loss": -0.8197, "group0_lr": 1.9475, "group1_lr": 1.9475}
{"mode": "train", "datatime": "1.782", "epoch": 113, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.9126, "scale": 0.0, "loss_sim": -0.8107, "loss_uniform": 0.0029, "loss_aug": 6.1279, "loss": -0.8107, "group0_lr": 1.9469, "group1_lr": 1.9469}
{"mode": "train", "datatime": "0.001", "epoch": 113, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.913, "scale": 0.0, "loss_sim": -0.8074, "loss_uniform": 0.0028, "loss_aug": 6.1284, "loss": -0.8074, "group0_lr": 1.9465, "group1_lr": 1.9465}
{"mode": "train", "datatime": "1.812", "epoch": 114, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.9133, "scale": 0.0, "loss_sim": -0.8193, "loss_uniform": 0.0026, "loss_aug": 6.1235, "loss": -0.8193, "group0_lr": 1.9458, "group1_lr": 1.9458}
{"mode": "train", "datatime": "0.001", "epoch": 114, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9118, "scale": 0.0, "loss_sim": -0.8088, "loss_uniform": 0.0028, "loss_aug": 6.1276, "loss": -0.8088, "group0_lr": 1.9454, "group1_lr": 1.9454}
{"mode": "train", "datatime": "1.779", "epoch": 115, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.9088, "scale": 0.0, "loss_sim": -0.8028, "loss_uniform": 0.0029, "loss_aug": 6.1294, "loss": -0.8028, "group0_lr": 1.9448, "group1_lr": 1.9448}
{"mode": "train", "datatime": "0.001", "epoch": 115, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.8009, "loss_uniform": 0.0024, "loss_aug": 6.1297, "loss": -0.8009, "group0_lr": 1.9444, "group1_lr": 1.9444}
{"mode": "train", "datatime": "1.716", "epoch": 116, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.9108, "scale": 0.0, "loss_sim": -0.8047, "loss_uniform": 0.0022, "loss_aug": 6.1275, "loss": -0.8047, "group0_lr": 1.9438, "group1_lr": 1.9438}
{"mode": "train", "datatime": "0.001", "epoch": 116, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9091, "scale": 0.0, "loss_sim": -0.7984, "loss_uniform": 0.0023, "loss_aug": 6.1301, "loss": -0.7984, "group0_lr": 1.9433, "group1_lr": 1.9433}
{"mode": "train", "datatime": "1.758", "epoch": 117, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.7945, "loss_uniform": 0.0027, "loss_aug": 6.1318, "loss": -0.7945, "group0_lr": 1.9427, "group1_lr": 1.9427}
{"mode": "train", "datatime": "0.001", "epoch": 117, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9131, "scale": 0.0, "loss_sim": -0.8023, "loss_uniform": 0.0028, "loss_aug": 6.1293, "loss": -0.8023, "group0_lr": 1.9423, "group1_lr": 1.9423}
{"mode": "train", "datatime": "1.782", "epoch": 118, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.9111, "scale": 0.0, "loss_sim": -0.8043, "loss_uniform": 0.0022, "loss_aug": 6.1296, "loss": -0.8043, "group0_lr": 1.9416, "group1_lr": 1.9416}
{"mode": "train", "datatime": "0.001", "epoch": 118, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9123, "scale": 0.0, "loss_sim": -0.8118, "loss_uniform": 0.0034, "loss_aug": 6.1265, "loss": -0.8118, "group0_lr": 1.9412, "group1_lr": 1.9412}
{"mode": "train", "datatime": "1.764", "epoch": 119, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.9105, "scale": 0.0, "loss_sim": -0.8068, "loss_uniform": 0.0032, "loss_aug": 6.1272, "loss": -0.8068, "group0_lr": 1.9406, "group1_lr": 1.9406}
{"mode": "train", "datatime": "0.001", "epoch": 119, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9062, "scale": 0.0, "loss_sim": -0.7998, "loss_uniform": 0.0046, "loss_aug": 6.1295, "loss": -0.7998, "group0_lr": 1.9401, "group1_lr": 1.9401}
{"mode": "train", "datatime": "1.823", "epoch": 120, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.210", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.804, "loss_uniform": 0.0044, "loss_aug": 6.1279, "loss": -0.804, "group0_lr": 1.9395, "group1_lr": 1.9395}
{"mode": "train", "datatime": "0.001", "epoch": 120, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9079, "scale": 0.0, "loss_sim": -0.8036, "loss_uniform": 0.0032, "loss_aug": 6.128, "loss": -0.8036, "group0_lr": 1.939, "group1_lr": 1.939}
{"mode": "train", "datatime": "1.723", "epoch": 121, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9118, "scale": 0.0, "loss_sim": -0.8097, "loss_uniform": 0.003, "loss_aug": 6.1255, "loss": -0.8097, "group0_lr": 1.9384, "group1_lr": 1.9384}
{"mode": "train", "datatime": "0.001", "epoch": 121, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9076, "scale": 0.0, "loss_sim": -0.798, "loss_uniform": 0.0027, "loss_aug": 6.1296, "loss": -0.798, "group0_lr": 1.9379, "group1_lr": 1.9379}
{"mode": "train", "datatime": "1.752", "epoch": 122, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.9082, "scale": 0.0, "loss_sim": -0.7952, "loss_uniform": 0.0029, "loss_aug": 6.1308, "loss": -0.7952, "group0_lr": 1.9373, "group1_lr": 1.9373}
{"mode": "train", "datatime": "0.001", "epoch": 122, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.7861, "loss_uniform": 0.0026, "loss_aug": 6.1348, "loss": -0.7861, "group0_lr": 1.9368, "group1_lr": 1.9368}
{"mode": "train", "datatime": "1.780", "epoch": 123, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.9154, "scale": 0.0, "loss_sim": -0.8095, "loss_uniform": 0.0023, "loss_aug": 6.1276, "loss": -0.8095, "group0_lr": 1.9362, "group1_lr": 1.9362}
{"mode": "train", "datatime": "0.001", "epoch": 123, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9132, "scale": 0.0, "loss_sim": -0.804, "loss_uniform": 0.0022, "loss_aug": 6.129, "loss": -0.804, "group0_lr": 1.9357, "group1_lr": 1.9357}
{"mode": "train", "datatime": "1.747", "epoch": 124, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.9108, "scale": 0.0, "loss_sim": -0.808, "loss_uniform": 0.0019, "loss_aug": 6.1273, "loss": -0.808, "group0_lr": 1.9351, "group1_lr": 1.9351}
{"mode": "train", "datatime": "0.001", "epoch": 124, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.909, "scale": 0.0, "loss_sim": -0.8017, "loss_uniform": 0.0023, "loss_aug": 6.1294, "loss": -0.8017, "group0_lr": 1.9346, "group1_lr": 1.9346}
{"mode": "train", "datatime": "1.729", "epoch": 125, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.8006, "loss_uniform": 0.0024, "loss_aug": 6.1291, "loss": -0.8006, "group0_lr": 1.9339, "group1_lr": 1.9339}
{"mode": "train", "datatime": "0.001", "epoch": 125, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.798, "loss_uniform": 0.003, "loss_aug": 6.1307, "loss": -0.798, "group0_lr": 1.9335, "group1_lr": 1.9335}
{"mode": "train", "datatime": "1.781", "epoch": 126, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9103, "scale": 0.0, "loss_sim": -0.815, "loss_uniform": 0.003, "loss_aug": 6.1238, "loss": -0.815, "group0_lr": 1.9328, "group1_lr": 1.9328}
{"mode": "train", "datatime": "0.001", "epoch": 126, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9095, "scale": 0.0, "loss_sim": -0.8058, "loss_uniform": 0.0023, "loss_aug": 6.1273, "loss": -0.8058, "group0_lr": 1.9323, "group1_lr": 1.9323}
{"mode": "train", "datatime": "1.815", "epoch": 127, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.8003, "loss_uniform": 0.0035, "loss_aug": 6.1291, "loss": -0.8003, "group0_lr": 1.9316, "group1_lr": 1.9316}
{"mode": "train", "datatime": "0.001", "epoch": 127, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9056, "scale": 0.0, "loss_sim": -0.7915, "loss_uniform": 0.0046, "loss_aug": 6.1324, "loss": -0.7915, "group0_lr": 1.9312, "group1_lr": 1.9312}
{"mode": "train", "datatime": "1.738", "epoch": 128, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.8035, "loss_uniform": 0.005, "loss_aug": 6.127, "loss": -0.8035, "group0_lr": 1.9305, "group1_lr": 1.9305}
{"mode": "train", "datatime": "0.001", "epoch": 128, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9091, "scale": 0.0, "loss_sim": -0.8071, "loss_uniform": 0.0039, "loss_aug": 6.1269, "loss": -0.8071, "group0_lr": 1.93, "group1_lr": 1.93}
{"mode": "train", "datatime": "1.740", "epoch": 129, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9106, "scale": 0.0, "loss_sim": -0.8109, "loss_uniform": 0.0026, "loss_aug": 6.1263, "loss": -0.8109, "group0_lr": 1.9293, "group1_lr": 1.9293}
{"mode": "train", "datatime": "0.001", "epoch": 129, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9118, "scale": 0.0, "loss_sim": -0.8139, "loss_uniform": 0.0028, "loss_aug": 6.1245, "loss": -0.8139, "group0_lr": 1.9288, "group1_lr": 1.9288}
{"mode": "train", "datatime": "1.748", "epoch": 130, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8113, "loss_uniform": 0.003, "loss_aug": 6.1254, "loss": -0.8113, "group0_lr": 1.9281, "group1_lr": 1.9281}
{"mode": "train", "datatime": "0.001", "epoch": 130, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9049, "scale": 0.0, "loss_sim": -0.7971, "loss_uniform": 0.003, "loss_aug": 6.1303, "loss": -0.7971, "group0_lr": 1.9277, "group1_lr": 1.9277}
{"mode": "train", "datatime": "1.766", "epoch": 131, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.795, "loss_uniform": 0.0025, "loss_aug": 6.1308, "loss": -0.795, "group0_lr": 1.927, "group1_lr": 1.927}
{"mode": "train", "datatime": "0.001", "epoch": 131, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.802, "loss_uniform": 0.0029, "loss_aug": 6.1281, "loss": -0.802, "group0_lr": 1.9265, "group1_lr": 1.9265}
{"mode": "train", "datatime": "1.701", "epoch": 132, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.8043, "loss_uniform": 0.0029, "loss_aug": 6.1283, "loss": -0.8043, "group0_lr": 1.9258, "group1_lr": 1.9258}
{"mode": "train", "datatime": "0.001", "epoch": 132, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9087, "scale": 0.0, "loss_sim": -0.8148, "loss_uniform": 0.0021, "loss_aug": 6.1246, "loss": -0.8148, "group0_lr": 1.9253, "group1_lr": 1.9253}
{"mode": "train", "datatime": "1.795", "epoch": 133, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.809, "loss_uniform": 0.002, "loss_aug": 6.1268, "loss": -0.809, "group0_lr": 1.9246, "group1_lr": 1.9246}
{"mode": "train", "datatime": "0.001", "epoch": 133, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.8083, "loss_uniform": 0.0024, "loss_aug": 6.1269, "loss": -0.8083, "group0_lr": 1.9241, "group1_lr": 1.9241}
{"mode": "train", "datatime": "1.813", "epoch": 134, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.8077, "loss_uniform": 0.0028, "loss_aug": 6.1269, "loss": -0.8077, "group0_lr": 1.9233, "group1_lr": 1.9233}
{"mode": "train", "datatime": "0.001", "epoch": 134, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9072, "scale": 0.0, "loss_sim": -0.7994, "loss_uniform": 0.0031, "loss_aug": 6.1293, "loss": -0.7994, "group0_lr": 1.9229, "group1_lr": 1.9229}
{"mode": "train", "datatime": "1.711", "epoch": 135, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.9091, "scale": 0.0, "loss_sim": -0.8019, "loss_uniform": 0.0031, "loss_aug": 6.1285, "loss": -0.8019, "group0_lr": 1.9221, "group1_lr": 1.9221}
{"mode": "train", "datatime": "0.001", "epoch": 135, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.912, "scale": 0.0, "loss_sim": -0.8224, "loss_uniform": 0.0032, "loss_aug": 6.1223, "loss": -0.8224, "group0_lr": 1.9216, "group1_lr": 1.9216}
{"mode": "train", "datatime": "1.805", "epoch": 136, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.9134, "scale": 0.0, "loss_sim": -0.8307, "loss_uniform": 0.0028, "loss_aug": 6.1185, "loss": -0.8307, "group0_lr": 1.9209, "group1_lr": 1.9209}
{"mode": "train", "datatime": "0.001", "epoch": 136, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9078, "scale": 0.0, "loss_sim": -0.8178, "loss_uniform": 0.0027, "loss_aug": 6.1226, "loss": -0.8178, "group0_lr": 1.9204, "group1_lr": 1.9204}
{"mode": "train", "datatime": "1.799", "epoch": 137, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.9079, "scale": 0.0, "loss_sim": -0.8142, "loss_uniform": 0.0028, "loss_aug": 6.1234, "loss": -0.8142, "group0_lr": 1.9196, "group1_lr": 1.9196}
{"mode": "train", "datatime": "0.001", "epoch": 137, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.908, "scale": 0.0, "loss_sim": -0.8099, "loss_uniform": 0.0026, "loss_aug": 6.1246, "loss": -0.8099, "group0_lr": 1.9191, "group1_lr": 1.9191}
{"mode": "train", "datatime": "1.839", "epoch": 138, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.214", "pre-sim": 0.9084, "scale": 0.0, "loss_sim": -0.8062, "loss_uniform": 0.0021, "loss_aug": 6.126, "loss": -0.8062, "group0_lr": 1.9184, "group1_lr": 1.9184}
{"mode": "train", "datatime": "0.001", "epoch": 138, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9065, "scale": 0.0, "loss_sim": -0.7979, "loss_uniform": 0.0019, "loss_aug": 6.1296, "loss": -0.7979, "group0_lr": 1.9179, "group1_lr": 1.9179}
{"mode": "train", "datatime": "1.712", "epoch": 139, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.8033, "loss_uniform": 0.0022, "loss_aug": 6.1281, "loss": -0.8033, "group0_lr": 1.9171, "group1_lr": 1.9171}
{"mode": "train", "datatime": "0.001", "epoch": 139, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.909, "scale": 0.0, "loss_sim": -0.8057, "loss_uniform": 0.003, "loss_aug": 6.1279, "loss": -0.8057, "group0_lr": 1.9166, "group1_lr": 1.9166}
{"mode": "train", "datatime": "1.742", "epoch": 140, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.9076, "scale": 0.0, "loss_sim": -0.8064, "loss_uniform": 0.0018, "loss_aug": 6.1278, "loss": -0.8064, "group0_lr": 1.9159, "group1_lr": 1.9159}
{"mode": "train", "datatime": "0.001", "epoch": 140, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9063, "scale": 0.0, "loss_sim": -0.808, "loss_uniform": 0.0026, "loss_aug": 6.1268, "loss": -0.808, "group0_lr": 1.9154, "group1_lr": 1.9154}
{"mode": "train", "datatime": "1.775", "epoch": 141, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.9059, "scale": 0.0, "loss_sim": -0.8054, "loss_uniform": 0.0022, "loss_aug": 6.1271, "loss": -0.8054, "group0_lr": 1.9146, "group1_lr": 1.9146}
{"mode": "train", "datatime": "0.001", "epoch": 141, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.7976, "loss_uniform": 0.0028, "loss_aug": 6.1297, "loss": -0.7976, "group0_lr": 1.9141, "group1_lr": 1.9141}
{"mode": "train", "datatime": "1.819", "epoch": 142, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.7954, "loss_uniform": 0.0025, "loss_aug": 6.1311, "loss": -0.7954, "group0_lr": 1.9133, "group1_lr": 1.9133}
{"mode": "train", "datatime": "0.001", "epoch": 142, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.8054, "loss_uniform": 0.002, "loss_aug": 6.1275, "loss": -0.8054, "group0_lr": 1.9128, "group1_lr": 1.9128}
{"mode": "train", "datatime": "1.688", "epoch": 143, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.8043, "loss_uniform": 0.0028, "loss_aug": 6.1282, "loss": -0.8043, "group0_lr": 1.912, "group1_lr": 1.912}
{"mode": "train", "datatime": "0.001", "epoch": 143, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.8111, "loss_uniform": 0.0023, "loss_aug": 6.1259, "loss": -0.8111, "group0_lr": 1.9115, "group1_lr": 1.9115}
{"mode": "train", "datatime": "1.721", "epoch": 144, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9136, "scale": 0.0, "loss_sim": -0.8364, "loss_uniform": 0.0016, "loss_aug": 6.1168, "loss": -0.8364, "group0_lr": 1.9107, "group1_lr": 1.9107}
{"mode": "train", "datatime": "0.001", "epoch": 144, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9099, "scale": 0.0, "loss_sim": -0.8315, "loss_uniform": 0.0014, "loss_aug": 6.1191, "loss": -0.8315, "group0_lr": 1.9102, "group1_lr": 1.9102}
{"mode": "train", "datatime": "1.738", "epoch": 145, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.9062, "scale": 0.0, "loss_sim": -0.8192, "loss_uniform": 0.0018, "loss_aug": 6.1231, "loss": -0.8192, "group0_lr": 1.9094, "group1_lr": 1.9094}
{"mode": "train", "datatime": "0.001", "epoch": 145, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.8239, "loss_uniform": 0.0015, "loss_aug": 6.1208, "loss": -0.8239, "group0_lr": 1.9088, "group1_lr": 1.9088}
{"mode": "train", "datatime": "1.788", "epoch": 146, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.8135, "loss_uniform": 0.0014, "loss_aug": 6.1244, "loss": -0.8135, "group0_lr": 1.9081, "group1_lr": 1.9081}
{"mode": "train", "datatime": "0.001", "epoch": 146, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.8153, "loss_uniform": 0.0018, "loss_aug": 6.1234, "loss": -0.8153, "group0_lr": 1.9075, "group1_lr": 1.9075}
{"mode": "train", "datatime": "1.776", "epoch": 147, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9079, "scale": 0.0, "loss_sim": -0.8186, "loss_uniform": 0.0019, "loss_aug": 6.1225, "loss": -0.8186, "group0_lr": 1.9067, "group1_lr": 1.9067}
{"mode": "train", "datatime": "0.001", "epoch": 147, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9018, "scale": 0.0, "loss_sim": -0.8025, "loss_uniform": 0.002, "loss_aug": 6.1285, "loss": -0.8025, "group0_lr": 1.9062, "group1_lr": 1.9062}
{"mode": "train", "datatime": "1.816", "epoch": 148, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.9022, "scale": 0.0, "loss_sim": -0.8002, "loss_uniform": 0.0019, "loss_aug": 6.1278, "loss": -0.8002, "group0_lr": 1.9054, "group1_lr": 1.9054}
{"mode": "train", "datatime": "0.001", "epoch": 148, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9028, "scale": 0.0, "loss_sim": -0.8034, "loss_uniform": 0.0018, "loss_aug": 6.1267, "loss": -0.8034, "group0_lr": 1.9048, "group1_lr": 1.9048}
{"mode": "train", "datatime": "1.767", "epoch": 149, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.8001, "loss_uniform": 0.0026, "loss_aug": 6.1303, "loss": -0.8001, "group0_lr": 1.904, "group1_lr": 1.904}
{"mode": "train", "datatime": "0.001", "epoch": 149, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.913, "scale": 0.0, "loss_sim": -0.8205, "loss_uniform": 0.002, "loss_aug": 6.1248, "loss": -0.8205, "group0_lr": 1.9035, "group1_lr": 1.9035}
{"mode": "val", "epoch": 149, "KNN-5": 52.163057324840764}
{"mode": "train", "datatime": "1.779", "epoch": 150, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.9149, "scale": 0.0, "loss_sim": -0.8351, "loss_uniform": 0.0023, "loss_aug": 6.1193, "loss": -0.8351, "group0_lr": 1.9027, "group1_lr": 1.9027}
{"mode": "train", "datatime": "0.001", "epoch": 150, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9127, "scale": 0.0, "loss_sim": -0.8314, "loss_uniform": 0.002, "loss_aug": 6.1202, "loss": -0.8314, "group0_lr": 1.9021, "group1_lr": 1.9021}
{"mode": "train", "datatime": "1.731", "epoch": 151, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.8281, "loss_uniform": 0.0023, "loss_aug": 6.1209, "loss": -0.8281, "group0_lr": 1.9013, "group1_lr": 1.9013}
{"mode": "train", "datatime": "0.001", "epoch": 151, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9075, "scale": 0.0, "loss_sim": -0.8263, "loss_uniform": 0.0018, "loss_aug": 6.121, "loss": -0.8263, "group0_lr": 1.9007, "group1_lr": 1.9007}
{"mode": "train", "datatime": "1.798", "epoch": 152, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.9085, "scale": 0.0, "loss_sim": -0.8279, "loss_uniform": 0.0022, "loss_aug": 6.1203, "loss": -0.8279, "group0_lr": 1.8999, "group1_lr": 1.8999}
{"mode": "train", "datatime": "0.001", "epoch": 152, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9086, "scale": 0.0, "loss_sim": -0.8255, "loss_uniform": 0.0021, "loss_aug": 6.121, "loss": -0.8255, "group0_lr": 1.8994, "group1_lr": 1.8994}
{"mode": "train", "datatime": "1.832", "epoch": 153, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.8227, "loss_uniform": 0.0026, "loss_aug": 6.1222, "loss": -0.8227, "group0_lr": 1.8985, "group1_lr": 1.8985}
{"mode": "train", "datatime": "0.001", "epoch": 153, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.8195, "loss_uniform": 0.0026, "loss_aug": 6.1229, "loss": -0.8195, "group0_lr": 1.898, "group1_lr": 1.898}
{"mode": "train", "datatime": "1.748", "epoch": 154, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.908, "scale": 0.0, "loss_sim": -0.8185, "loss_uniform": 0.002, "loss_aug": 6.1228, "loss": -0.8185, "group0_lr": 1.8971, "group1_lr": 1.8971}
{"mode": "train", "datatime": "0.001", "epoch": 154, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.8129, "loss_uniform": 0.0019, "loss_aug": 6.1251, "loss": -0.8129, "group0_lr": 1.8966, "group1_lr": 1.8966}
{"mode": "train", "datatime": "1.727", "epoch": 155, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.825, "loss_uniform": 0.0019, "loss_aug": 6.1209, "loss": -0.825, "group0_lr": 1.8957, "group1_lr": 1.8957}
{"mode": "train", "datatime": "0.001", "epoch": 155, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9106, "scale": 0.0, "loss_sim": -0.8305, "loss_uniform": 0.0017, "loss_aug": 6.119, "loss": -0.8305, "group0_lr": 1.8952, "group1_lr": 1.8952}
{"mode": "train", "datatime": "1.745", "epoch": 156, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.818, "loss_uniform": 0.0016, "loss_aug": 6.1232, "loss": -0.818, "group0_lr": 1.8943, "group1_lr": 1.8943}
{"mode": "train", "datatime": "0.001", "epoch": 156, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.8137, "loss_uniform": 0.0013, "loss_aug": 6.1247, "loss": -0.8137, "group0_lr": 1.8937, "group1_lr": 1.8937}
{"mode": "train", "datatime": "1.751", "epoch": 157, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.8171, "loss_uniform": 0.0019, "loss_aug": 6.1236, "loss": -0.8171, "group0_lr": 1.8929, "group1_lr": 1.8929}
{"mode": "train", "datatime": "0.001", "epoch": 157, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9075, "scale": 0.0, "loss_sim": -0.8232, "loss_uniform": 0.0027, "loss_aug": 6.1215, "loss": -0.8232, "group0_lr": 1.8923, "group1_lr": 1.8923}
{"mode": "train", "datatime": "1.821", "epoch": 158, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.8233, "loss_uniform": 0.0017, "loss_aug": 6.1209, "loss": -0.8233, "group0_lr": 1.8915, "group1_lr": 1.8915}
{"mode": "train", "datatime": "0.001", "epoch": 158, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.8237, "loss_uniform": 0.0017, "loss_aug": 6.1209, "loss": -0.8237, "group0_lr": 1.8909, "group1_lr": 1.8909}
{"mode": "train", "datatime": "1.840", "epoch": 159, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.217", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.8185, "loss_uniform": 0.0022, "loss_aug": 6.1228, "loss": -0.8185, "group0_lr": 1.89, "group1_lr": 1.89}
{"mode": "train", "datatime": "0.001", "epoch": 159, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.8251, "loss_uniform": 0.0019, "loss_aug": 6.1202, "loss": -0.8251, "group0_lr": 1.8894, "group1_lr": 1.8894}
{"mode": "train", "datatime": "1.723", "epoch": 160, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9065, "scale": 0.0, "loss_sim": -0.8207, "loss_uniform": 0.0018, "loss_aug": 6.1218, "loss": -0.8207, "group0_lr": 1.8886, "group1_lr": 1.8886}
{"mode": "train", "datatime": "0.001", "epoch": 160, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9038, "scale": 0.0, "loss_sim": -0.8161, "loss_uniform": 0.0014, "loss_aug": 6.1234, "loss": -0.8161, "group0_lr": 1.888, "group1_lr": 1.888}
{"mode": "train", "datatime": "1.843", "epoch": 161, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.9034, "scale": 0.0, "loss_sim": -0.8194, "loss_uniform": 0.0024, "loss_aug": 6.1218, "loss": -0.8194, "group0_lr": 1.8871, "group1_lr": 1.8871}
{"mode": "train", "datatime": "0.001", "epoch": 161, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9053, "scale": 0.0, "loss_sim": -0.8265, "loss_uniform": 0.0013, "loss_aug": 6.1194, "loss": -0.8265, "group0_lr": 1.8865, "group1_lr": 1.8865}
{"mode": "train", "datatime": "1.700", "epoch": 162, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.8149, "loss_uniform": 0.0014, "loss_aug": 6.1241, "loss": -0.8149, "group0_lr": 1.8856, "group1_lr": 1.8856}
{"mode": "train", "datatime": "0.001", "epoch": 162, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9052, "scale": 0.0, "loss_sim": -0.8132, "loss_uniform": 0.0015, "loss_aug": 6.1246, "loss": -0.8132, "group0_lr": 1.885, "group1_lr": 1.885}
{"mode": "train", "datatime": "1.744", "epoch": 163, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9025, "scale": 0.0, "loss_sim": -0.8061, "loss_uniform": 0.002, "loss_aug": 6.1271, "loss": -0.8061, "group0_lr": 1.8842, "group1_lr": 1.8842}
{"mode": "train", "datatime": "0.001", "epoch": 163, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.8226, "loss_uniform": 0.0022, "loss_aug": 6.121, "loss": -0.8226, "group0_lr": 1.8836, "group1_lr": 1.8836}
{"mode": "train", "datatime": "1.752", "epoch": 164, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.8166, "loss_uniform": 0.002, "loss_aug": 6.1226, "loss": -0.8166, "group0_lr": 1.8827, "group1_lr": 1.8827}
{"mode": "train", "datatime": "0.001", "epoch": 164, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9028, "scale": 0.0, "loss_sim": -0.8081, "loss_uniform": 0.0015, "loss_aug": 6.1268, "loss": -0.8081, "group0_lr": 1.8821, "group1_lr": 1.8821}
{"mode": "train", "datatime": "1.666", "epoch": 165, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8308, "loss_uniform": 0.0008, "loss_aug": 6.1192, "loss": -0.8308, "group0_lr": 1.8812, "group1_lr": 1.8812}
{"mode": "train", "datatime": "0.001", "epoch": 165, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.8313, "loss_uniform": 0.0011, "loss_aug": 6.1184, "loss": -0.8313, "group0_lr": 1.8806, "group1_lr": 1.8806}
{"mode": "train", "datatime": "1.774", "epoch": 166, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.9083, "scale": 0.0, "loss_sim": -0.8359, "loss_uniform": 0.0012, "loss_aug": 6.1166, "loss": -0.8359, "group0_lr": 1.8797, "group1_lr": 1.8797}
{"mode": "train", "datatime": "0.001", "epoch": 166, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9098, "scale": 0.0, "loss_sim": -0.8432, "loss_uniform": 0.0012, "loss_aug": 6.1137, "loss": -0.8432, "group0_lr": 1.8791, "group1_lr": 1.8791}
{"mode": "train", "datatime": "1.798", "epoch": 167, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.8217, "loss_uniform": 0.0016, "loss_aug": 6.1213, "loss": -0.8217, "group0_lr": 1.8782, "group1_lr": 1.8782}
{"mode": "train", "datatime": "0.001", "epoch": 167, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9032, "scale": 0.0, "loss_sim": -0.8172, "loss_uniform": 0.0014, "loss_aug": 6.1225, "loss": -0.8172, "group0_lr": 1.8775, "group1_lr": 1.8775}
{"mode": "train", "datatime": "1.793", "epoch": 168, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.9086, "scale": 0.0, "loss_sim": -0.8126, "loss_uniform": 0.0026, "loss_aug": 6.1256, "loss": -0.8126, "group0_lr": 1.8766, "group1_lr": 1.8766}
{"mode": "train", "datatime": "0.001", "epoch": 168, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9151, "scale": 0.0, "loss_sim": -0.8341, "loss_uniform": 0.0035, "loss_aug": 6.1193, "loss": -0.8341, "group0_lr": 1.876, "group1_lr": 1.876}
{"mode": "train", "datatime": "1.797", "epoch": 169, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.9123, "scale": 0.0, "loss_sim": -0.8385, "loss_uniform": 0.002, "loss_aug": 6.117, "loss": -0.8385, "group0_lr": 1.8751, "group1_lr": 1.8751}
{"mode": "train", "datatime": "0.001", "epoch": 169, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9115, "scale": 0.0, "loss_sim": -0.8379, "loss_uniform": 0.002, "loss_aug": 6.1168, "loss": -0.8379, "group0_lr": 1.8745, "group1_lr": 1.8745}
{"mode": "train", "datatime": "1.749", "epoch": 170, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.912, "scale": 0.0, "loss_sim": -0.8412, "loss_uniform": 0.0015, "loss_aug": 6.1153, "loss": -0.8412, "group0_lr": 1.8736, "group1_lr": 1.8736}
{"mode": "train", "datatime": "0.001", "epoch": 170, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9128, "scale": 0.0, "loss_sim": -0.8426, "loss_uniform": 0.0013, "loss_aug": 6.1144, "loss": -0.8426, "group0_lr": 1.8729, "group1_lr": 1.8729}
{"mode": "train", "datatime": "1.746", "epoch": 171, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.9109, "scale": 0.0, "loss_sim": -0.8411, "loss_uniform": 0.0012, "loss_aug": 6.1148, "loss": -0.8411, "group0_lr": 1.872, "group1_lr": 1.872}
{"mode": "train", "datatime": "0.001", "epoch": 171, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9112, "scale": 0.0, "loss_sim": -0.8428, "loss_uniform": 0.0011, "loss_aug": 6.1141, "loss": -0.8428, "group0_lr": 1.8714, "group1_lr": 1.8714}
{"mode": "train", "datatime": "1.714", "epoch": 172, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9086, "scale": 0.0, "loss_sim": -0.8366, "loss_uniform": 0.001, "loss_aug": 6.1165, "loss": -0.8366, "group0_lr": 1.8705, "group1_lr": 1.8705}
{"mode": "train", "datatime": "0.001", "epoch": 172, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9058, "scale": 0.0, "loss_sim": -0.8295, "loss_uniform": 0.001, "loss_aug": 6.1189, "loss": -0.8295, "group0_lr": 1.8698, "group1_lr": 1.8698}
{"mode": "train", "datatime": "1.824", "epoch": 173, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.8381, "loss_uniform": 0.0013, "loss_aug": 6.1156, "loss": -0.8381, "group0_lr": 1.8689, "group1_lr": 1.8689}
{"mode": "train", "datatime": "0.001", "epoch": 173, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.8359, "loss_uniform": 0.001, "loss_aug": 6.1163, "loss": -0.8359, "group0_lr": 1.8682, "group1_lr": 1.8682}
{"mode": "train", "datatime": "1.809", "epoch": 174, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.8275, "loss_uniform": 0.0008, "loss_aug": 6.1198, "loss": -0.8275, "group0_lr": 1.8673, "group1_lr": 1.8673}
{"mode": "train", "datatime": "0.001", "epoch": 174, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9062, "scale": 0.0, "loss_sim": -0.8311, "loss_uniform": 0.001, "loss_aug": 6.1185, "loss": -0.8311, "group0_lr": 1.8667, "group1_lr": 1.8667}
{"mode": "train", "datatime": "1.831", "epoch": 175, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.8259, "loss_uniform": 0.0009, "loss_aug": 6.1203, "loss": -0.8259, "group0_lr": 1.8657, "group1_lr": 1.8657}
{"mode": "train", "datatime": "0.001", "epoch": 175, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9014, "scale": 0.0, "loss_sim": -0.8163, "loss_uniform": 0.0012, "loss_aug": 6.1229, "loss": -0.8163, "group0_lr": 1.8651, "group1_lr": 1.8651}
{"mode": "train", "datatime": "1.728", "epoch": 176, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.904, "scale": 0.0, "loss_sim": -0.8232, "loss_uniform": 0.0012, "loss_aug": 6.1206, "loss": -0.8232, "group0_lr": 1.8641, "group1_lr": 1.8641}
{"mode": "train", "datatime": "0.001", "epoch": 176, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.8205, "loss_uniform": 0.0012, "loss_aug": 6.1211, "loss": -0.8205, "group0_lr": 1.8635, "group1_lr": 1.8635}
{"mode": "train", "datatime": "1.781", "epoch": 177, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.9053, "scale": 0.0, "loss_sim": -0.8258, "loss_uniform": 0.0013, "loss_aug": 6.1188, "loss": -0.8258, "group0_lr": 1.8625, "group1_lr": 1.8625}
{"mode": "train", "datatime": "0.001", "epoch": 177, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.8235, "loss_uniform": 0.0012, "loss_aug": 6.1199, "loss": -0.8235, "group0_lr": 1.8619, "group1_lr": 1.8619}
{"mode": "train", "datatime": "1.801", "epoch": 178, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.9028, "scale": 0.0, "loss_sim": -0.8176, "loss_uniform": 0.0011, "loss_aug": 6.1221, "loss": -0.8176, "group0_lr": 1.8609, "group1_lr": 1.8609}
{"mode": "train", "datatime": "0.001", "epoch": 178, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9045, "scale": 0.0, "loss_sim": -0.8177, "loss_uniform": 0.001, "loss_aug": 6.1232, "loss": -0.8177, "group0_lr": 1.8603, "group1_lr": 1.8603}
{"mode": "train", "datatime": "1.745", "epoch": 179, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8386, "loss_uniform": 0.0011, "loss_aug": 6.1156, "loss": -0.8386, "group0_lr": 1.8593, "group1_lr": 1.8593}
{"mode": "train", "datatime": "0.001", "epoch": 179, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.8307, "loss_uniform": 0.0011, "loss_aug": 6.1184, "loss": -0.8307, "group0_lr": 1.8586, "group1_lr": 1.8586}
{"mode": "train", "datatime": "1.720", "epoch": 180, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.9016, "scale": 0.0, "loss_sim": -0.8184, "loss_uniform": 0.0013, "loss_aug": 6.1215, "loss": -0.8184, "group0_lr": 1.8577, "group1_lr": 1.8577}
{"mode": "train", "datatime": "0.001", "epoch": 180, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9036, "scale": 0.0, "loss_sim": -0.8206, "loss_uniform": 0.0018, "loss_aug": 6.1203, "loss": -0.8206, "group0_lr": 1.857, "group1_lr": 1.857}
{"mode": "train", "datatime": "1.753", "epoch": 181, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.9103, "scale": 0.0, "loss_sim": -0.8404, "loss_uniform": 0.0019, "loss_aug": 6.115, "loss": -0.8404, "group0_lr": 1.856, "group1_lr": 1.856}
{"mode": "train", "datatime": "0.001", "epoch": 181, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9107, "scale": 0.0, "loss_sim": -0.8461, "loss_uniform": 0.0013, "loss_aug": 6.113, "loss": -0.8461, "group0_lr": 1.8554, "group1_lr": 1.8554}
{"mode": "train", "datatime": "1.757", "epoch": 182, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.9082, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.0016, "loss_aug": 6.1136, "loss": -0.8433, "group0_lr": 1.8544, "group1_lr": 1.8544}
{"mode": "train", "datatime": "0.001", "epoch": 182, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.8348, "loss_uniform": 0.0012, "loss_aug": 6.1166, "loss": -0.8348, "group0_lr": 1.8537, "group1_lr": 1.8537}
{"mode": "train", "datatime": "1.739", "epoch": 183, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.9065, "scale": 0.0, "loss_sim": -0.8396, "loss_uniform": 0.0008, "loss_aug": 6.1144, "loss": -0.8396, "group0_lr": 1.8527, "group1_lr": 1.8527}
{"mode": "train", "datatime": "0.001", "epoch": 183, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9107, "scale": 0.0, "loss_sim": -0.8465, "loss_uniform": 0.001, "loss_aug": 6.112, "loss": -0.8465, "group0_lr": 1.8521, "group1_lr": 1.8521}
{"mode": "train", "datatime": "1.717", "epoch": 184, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.8381, "loss_uniform": 0.0009, "loss_aug": 6.1151, "loss": -0.8381, "group0_lr": 1.8511, "group1_lr": 1.8511}
{"mode": "train", "datatime": "0.001", "epoch": 184, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9056, "scale": 0.0, "loss_sim": -0.8363, "loss_uniform": 0.0009, "loss_aug": 6.1153, "loss": -0.8363, "group0_lr": 1.8504, "group1_lr": 1.8504}
{"mode": "train", "datatime": "1.749", "epoch": 185, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9026, "scale": 0.0, "loss_sim": -0.8311, "loss_uniform": 0.0012, "loss_aug": 6.1169, "loss": -0.8311, "group0_lr": 1.8494, "group1_lr": 1.8494}
{"mode": "train", "datatime": "0.001", "epoch": 185, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9026, "scale": 0.0, "loss_sim": -0.819, "loss_uniform": 0.0011, "loss_aug": 6.1211, "loss": -0.819, "group0_lr": 1.8487, "group1_lr": 1.8487}
{"mode": "train", "datatime": "1.799", "epoch": 186, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.9, "scale": 0.0, "loss_sim": -0.8156, "loss_uniform": 0.0015, "loss_aug": 6.1224, "loss": -0.8156, "group0_lr": 1.8477, "group1_lr": 1.8477}
{"mode": "train", "datatime": "0.001", "epoch": 186, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.8184, "loss_uniform": 0.0016, "loss_aug": 6.1215, "loss": -0.8184, "group0_lr": 1.847, "group1_lr": 1.847}
{"mode": "train", "datatime": "1.670", "epoch": 187, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.9022, "scale": 0.0, "loss_sim": -0.8315, "loss_uniform": 0.0012, "loss_aug": 6.1169, "loss": -0.8315, "group0_lr": 1.846, "group1_lr": 1.846}
{"mode": "train", "datatime": "0.001", "epoch": 187, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9031, "scale": 0.0, "loss_sim": -0.8329, "loss_uniform": 0.0014, "loss_aug": 6.1169, "loss": -0.8329, "group0_lr": 1.8454, "group1_lr": 1.8454}
{"mode": "train", "datatime": "1.859", "epoch": 188, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.235", "pre-sim": 0.9045, "scale": 0.0, "loss_sim": -0.8362, "loss_uniform": 0.0012, "loss_aug": 6.1155, "loss": -0.8362, "group0_lr": 1.8443, "group1_lr": 1.8443}
{"mode": "train", "datatime": "0.001", "epoch": 188, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.8373, "loss_uniform": 0.001, "loss_aug": 6.1148, "loss": -0.8373, "group0_lr": 1.8437, "group1_lr": 1.8437}
{"mode": "train", "datatime": "1.874", "epoch": 189, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.246", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.8308, "loss_uniform": 0.0009, "loss_aug": 6.1166, "loss": -0.8308, "group0_lr": 1.8426, "group1_lr": 1.8426}
{"mode": "train", "datatime": "0.001", "epoch": 189, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.8173, "loss_uniform": 0.001, "loss_aug": 6.1216, "loss": -0.8173, "group0_lr": 1.8419, "group1_lr": 1.8419}
{"mode": "train", "datatime": "1.762", "epoch": 190, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.8209, "loss_uniform": 0.0012, "loss_aug": 6.1203, "loss": -0.8209, "group0_lr": 1.8409, "group1_lr": 1.8409}
{"mode": "train", "datatime": "0.001", "epoch": 190, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9024, "scale": 0.0, "loss_sim": -0.8244, "loss_uniform": 0.0011, "loss_aug": 6.1187, "loss": -0.8244, "group0_lr": 1.8402, "group1_lr": 1.8402}
{"mode": "train", "datatime": "1.746", "epoch": 191, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9053, "scale": 0.0, "loss_sim": -0.8357, "loss_uniform": 0.0014, "loss_aug": 6.1156, "loss": -0.8357, "group0_lr": 1.8392, "group1_lr": 1.8392}
{"mode": "train", "datatime": "0.001", "epoch": 191, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.841, "loss_uniform": 0.0013, "loss_aug": 6.114, "loss": -0.841, "group0_lr": 1.8385, "group1_lr": 1.8385}
{"mode": "train", "datatime": "1.787", "epoch": 192, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.8372, "loss_uniform": 0.0013, "loss_aug": 6.1149, "loss": -0.8372, "group0_lr": 1.8375, "group1_lr": 1.8375}
{"mode": "train", "datatime": "0.001", "epoch": 192, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9045, "scale": 0.0, "loss_sim": -0.8346, "loss_uniform": 0.0011, "loss_aug": 6.1159, "loss": -0.8346, "group0_lr": 1.8368, "group1_lr": 1.8368}
{"mode": "train", "datatime": "1.733", "epoch": 193, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9, "scale": 0.0, "loss_sim": -0.8212, "loss_uniform": 0.0016, "loss_aug": 6.1202, "loss": -0.8212, "group0_lr": 1.8357, "group1_lr": 1.8357}
{"mode": "train", "datatime": "0.001", "epoch": 193, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9018, "scale": 0.0, "loss_sim": -0.8299, "loss_uniform": 0.0009, "loss_aug": 6.1174, "loss": -0.8299, "group0_lr": 1.835, "group1_lr": 1.835}
{"mode": "train", "datatime": "1.731", "epoch": 194, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9025, "scale": 0.0, "loss_sim": -0.831, "loss_uniform": 0.0007, "loss_aug": 6.1169, "loss": -0.831, "group0_lr": 1.834, "group1_lr": 1.834}
{"mode": "train", "datatime": "0.001", "epoch": 194, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9039, "scale": 0.0, "loss_sim": -0.836, "loss_uniform": 0.0007, "loss_aug": 6.1149, "loss": -0.836, "group0_lr": 1.8333, "group1_lr": 1.8333}
{"mode": "train", "datatime": "1.732", "epoch": 195, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9022, "scale": 0.0, "loss_sim": -0.8355, "loss_uniform": 0.0007, "loss_aug": 6.1147, "loss": -0.8355, "group0_lr": 1.8322, "group1_lr": 1.8322}
{"mode": "train", "datatime": "0.001", "epoch": 195, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9007, "scale": 0.0, "loss_sim": -0.8291, "loss_uniform": 0.0008, "loss_aug": 6.1167, "loss": -0.8291, "group0_lr": 1.8315, "group1_lr": 1.8315}
{"mode": "train", "datatime": "1.746", "epoch": 196, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9014, "scale": 0.0, "loss_sim": -0.8233, "loss_uniform": 0.001, "loss_aug": 6.1189, "loss": -0.8233, "group0_lr": 1.8305, "group1_lr": 1.8305}
{"mode": "train", "datatime": "0.001", "epoch": 196, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.899, "scale": 0.0, "loss_sim": -0.8165, "loss_uniform": 0.0011, "loss_aug": 6.1217, "loss": -0.8165, "group0_lr": 1.8298, "group1_lr": 1.8298}
{"mode": "train", "datatime": "1.825", "epoch": 197, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.9064, "scale": 0.0, "loss_sim": -0.8462, "loss_uniform": 0.0012, "loss_aug": 6.1121, "loss": -0.8462, "group0_lr": 1.8287, "group1_lr": 1.8287}
{"mode": "train", "datatime": "0.001", "epoch": 197, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.8442, "loss_uniform": 0.0011, "loss_aug": 6.1128, "loss": -0.8442, "group0_lr": 1.828, "group1_lr": 1.828}
{"mode": "train", "datatime": "1.724", "epoch": 198, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.903, "scale": 0.0, "loss_sim": -0.845, "loss_uniform": 0.0012, "loss_aug": 6.1118, "loss": -0.845, "group0_lr": 1.8269, "group1_lr": 1.8269}
{"mode": "train", "datatime": "0.001", "epoch": 198, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.8474, "loss_uniform": 0.0009, "loss_aug": 6.1111, "loss": -0.8474, "group0_lr": 1.8262, "group1_lr": 1.8262}
{"mode": "train", "datatime": "1.757", "epoch": 199, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.899, "scale": 0.0, "loss_sim": -0.8228, "loss_uniform": 0.0008, "loss_aug": 6.1196, "loss": -0.8228, "group0_lr": 1.8251, "group1_lr": 1.8251}
{"mode": "train", "datatime": "0.001", "epoch": 199, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.899, "scale": 0.0, "loss_sim": -0.8218, "loss_uniform": 0.0009, "loss_aug": 6.1203, "loss": -0.8218, "group0_lr": 1.8244, "group1_lr": 1.8244}
{"mode": "val", "epoch": 199, "KNN-5": 58.62929936305732}
{"mode": "train", "datatime": "1.820", "epoch": 200, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.9055, "scale": 0.0, "loss_sim": -0.8388, "loss_uniform": 0.0009, "loss_aug": 6.1156, "loss": -0.8388, "group0_lr": 1.8233, "group1_lr": 1.8233}
{"mode": "train", "datatime": "0.001", "epoch": 200, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.8483, "loss_uniform": 0.0013, "loss_aug": 6.1115, "loss": -0.8483, "group0_lr": 1.8226, "group1_lr": 1.8226}
{"mode": "train", "datatime": "1.802", "epoch": 201, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.8466, "loss_uniform": 0.0013, "loss_aug": 6.1119, "loss": -0.8466, "group0_lr": 1.8215, "group1_lr": 1.8215}
{"mode": "train", "datatime": "0.001", "epoch": 201, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.8483, "loss_uniform": 0.0008, "loss_aug": 6.1115, "loss": -0.8483, "group0_lr": 1.8208, "group1_lr": 1.8208}
{"mode": "train", "datatime": "1.744", "epoch": 202, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.8466, "loss_uniform": 0.0008, "loss_aug": 6.1118, "loss": -0.8466, "group0_lr": 1.8197, "group1_lr": 1.8197}
{"mode": "train", "datatime": "0.001", "epoch": 202, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9016, "scale": 0.0, "loss_sim": -0.8413, "loss_uniform": 0.0009, "loss_aug": 6.1136, "loss": -0.8413, "group0_lr": 1.819, "group1_lr": 1.819}
{"mode": "train", "datatime": "1.779", "epoch": 203, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.9043, "scale": 0.0, "loss_sim": -0.8419, "loss_uniform": 0.0009, "loss_aug": 6.1133, "loss": -0.8419, "group0_lr": 1.8179, "group1_lr": 1.8179}
{"mode": "train", "datatime": "0.001", "epoch": 203, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9001, "scale": 0.0, "loss_sim": -0.8361, "loss_uniform": 0.0009, "loss_aug": 6.1152, "loss": -0.8361, "group0_lr": 1.8172, "group1_lr": 1.8172}
{"mode": "train", "datatime": "1.767", "epoch": 204, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.9015, "scale": 0.0, "loss_sim": -0.8412, "loss_uniform": 0.001, "loss_aug": 6.1132, "loss": -0.8412, "group0_lr": 1.8161, "group1_lr": 1.8161}
{"mode": "train", "datatime": "0.001", "epoch": 204, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.831, "loss_uniform": 0.001, "loss_aug": 6.1174, "loss": -0.831, "group0_lr": 1.8153, "group1_lr": 1.8153}
{"mode": "train", "datatime": "1.750", "epoch": 205, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8986, "scale": 0.0, "loss_sim": -0.8309, "loss_uniform": 0.001, "loss_aug": 6.1164, "loss": -0.8309, "group0_lr": 1.8142, "group1_lr": 1.8142}
{"mode": "train", "datatime": "0.001", "epoch": 205, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8974, "scale": 0.0, "loss_sim": -0.8226, "loss_uniform": 0.0011, "loss_aug": 6.1199, "loss": -0.8226, "group0_lr": 1.8135, "group1_lr": 1.8135}
{"mode": "train", "datatime": "1.789", "epoch": 206, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.9026, "scale": 0.0, "loss_sim": -0.8387, "loss_uniform": 0.0007, "loss_aug": 6.1144, "loss": -0.8387, "group0_lr": 1.8124, "group1_lr": 1.8124}
{"mode": "train", "datatime": "0.001", "epoch": 206, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.8415, "loss_uniform": 0.0009, "loss_aug": 6.1135, "loss": -0.8415, "group0_lr": 1.8116, "group1_lr": 1.8116}
{"mode": "train", "datatime": "1.804", "epoch": 207, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.8469, "loss_uniform": 0.001, "loss_aug": 6.1109, "loss": -0.8469, "group0_lr": 1.8105, "group1_lr": 1.8105}
{"mode": "train", "datatime": "0.001", "epoch": 207, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8992, "scale": 0.0, "loss_sim": -0.8369, "loss_uniform": 0.0009, "loss_aug": 6.1147, "loss": -0.8369, "group0_lr": 1.8098, "group1_lr": 1.8098}
{"mode": "train", "datatime": "1.785", "epoch": 208, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8975, "scale": 0.0, "loss_sim": -0.8291, "loss_uniform": 0.0008, "loss_aug": 6.1167, "loss": -0.8291, "group0_lr": 1.8087, "group1_lr": 1.8087}
{"mode": "train", "datatime": "0.001", "epoch": 208, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8977, "scale": 0.0, "loss_sim": -0.8288, "loss_uniform": 0.0011, "loss_aug": 6.117, "loss": -0.8288, "group0_lr": 1.8079, "group1_lr": 1.8079}
{"mode": "train", "datatime": "1.777", "epoch": 209, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8969, "scale": 0.0, "loss_sim": -0.8229, "loss_uniform": 0.0008, "loss_aug": 6.1196, "loss": -0.8229, "group0_lr": 1.8068, "group1_lr": 1.8068}
{"mode": "train", "datatime": "0.001", "epoch": 209, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.8265, "loss_uniform": 0.0011, "loss_aug": 6.1193, "loss": -0.8265, "group0_lr": 1.806, "group1_lr": 1.806}
{"mode": "train", "datatime": "1.670", "epoch": 210, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.8498, "loss_uniform": 0.0008, "loss_aug": 6.1121, "loss": -0.8498, "group0_lr": 1.8049, "group1_lr": 1.8049}
{"mode": "train", "datatime": "0.001", "epoch": 210, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9002, "scale": 0.0, "loss_sim": -0.8424, "loss_uniform": 0.0009, "loss_aug": 6.1141, "loss": -0.8424, "group0_lr": 1.8042, "group1_lr": 1.8042}
{"mode": "train", "datatime": "1.856", "epoch": 211, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.233", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.8568, "loss_uniform": 0.0007, "loss_aug": 6.1086, "loss": -0.8568, "group0_lr": 1.803, "group1_lr": 1.803}
{"mode": "train", "datatime": "0.001", "epoch": 211, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.8518, "loss_uniform": 0.0008, "loss_aug": 6.1103, "loss": -0.8518, "group0_lr": 1.8023, "group1_lr": 1.8023}
{"mode": "train", "datatime": "1.892", "epoch": 212, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.276", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.8424, "loss_uniform": 0.0007, "loss_aug": 6.1134, "loss": -0.8424, "group0_lr": 1.8011, "group1_lr": 1.8011}
{"mode": "train", "datatime": "0.001", "epoch": 212, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.8503, "loss_uniform": 0.0007, "loss_aug": 6.1108, "loss": -0.8503, "group0_lr": 1.8004, "group1_lr": 1.8004}
{"mode": "train", "datatime": "1.752", "epoch": 213, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.841, "loss_uniform": 0.0007, "loss_aug": 6.1139, "loss": -0.841, "group0_lr": 1.7992, "group1_lr": 1.7992}
{"mode": "train", "datatime": "0.001", "epoch": 213, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.0008, "loss_aug": 6.1109, "loss": -0.8481, "group0_lr": 1.7985, "group1_lr": 1.7985}
{"mode": "train", "datatime": "1.783", "epoch": 214, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.8473, "loss_uniform": 0.0008, "loss_aug": 6.1111, "loss": -0.8473, "group0_lr": 1.7973, "group1_lr": 1.7973}
{"mode": "train", "datatime": "0.001", "epoch": 214, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9018, "scale": 0.0, "loss_sim": -0.8484, "loss_uniform": 0.0009, "loss_aug": 6.1105, "loss": -0.8484, "group0_lr": 1.7965, "group1_lr": 1.7965}
{"mode": "train", "datatime": "1.764", "epoch": 215, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.9013, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.0008, "loss_aug": 6.1103, "loss": -0.8481, "group0_lr": 1.7954, "group1_lr": 1.7954}
{"mode": "train", "datatime": "0.001", "epoch": 215, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9005, "scale": 0.0, "loss_sim": -0.8463, "loss_uniform": 0.0009, "loss_aug": 6.1111, "loss": -0.8463, "group0_lr": 1.7946, "group1_lr": 1.7946}
{"mode": "train", "datatime": "1.764", "epoch": 216, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8982, "scale": 0.0, "loss_sim": -0.8422, "loss_uniform": 0.0011, "loss_aug": 6.1123, "loss": -0.8422, "group0_lr": 1.7935, "group1_lr": 1.7935}
{"mode": "train", "datatime": "0.001", "epoch": 216, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8977, "scale": 0.0, "loss_sim": -0.8354, "loss_uniform": 0.0008, "loss_aug": 6.115, "loss": -0.8354, "group0_lr": 1.7927, "group1_lr": 1.7927}
{"mode": "train", "datatime": "1.749", "epoch": 217, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.838, "loss_uniform": 0.0009, "loss_aug": 6.1137, "loss": -0.838, "group0_lr": 1.7915, "group1_lr": 1.7915}
{"mode": "train", "datatime": "0.001", "epoch": 217, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8965, "scale": 0.0, "loss_sim": -0.8363, "loss_uniform": 0.0009, "loss_aug": 6.1142, "loss": -0.8363, "group0_lr": 1.7907, "group1_lr": 1.7907}
{"mode": "train", "datatime": "1.758", "epoch": 218, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8983, "scale": 0.0, "loss_sim": -0.8365, "loss_uniform": 0.0008, "loss_aug": 6.1143, "loss": -0.8365, "group0_lr": 1.7896, "group1_lr": 1.7896}
{"mode": "train", "datatime": "0.001", "epoch": 218, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.8308, "loss_uniform": 0.001, "loss_aug": 6.1163, "loss": -0.8308, "group0_lr": 1.7888, "group1_lr": 1.7888}
{"mode": "train", "datatime": "1.711", "epoch": 219, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8946, "scale": 0.0, "loss_sim": -0.8298, "loss_uniform": 0.001, "loss_aug": 6.1167, "loss": -0.8298, "group0_lr": 1.7876, "group1_lr": 1.7876}
{"mode": "train", "datatime": "0.001", "epoch": 219, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8966, "scale": 0.0, "loss_sim": -0.8297, "loss_uniform": 0.0009, "loss_aug": 6.1168, "loss": -0.8297, "group0_lr": 1.7868, "group1_lr": 1.7868}
{"mode": "train", "datatime": "1.652", "epoch": 220, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.9024, "scale": 0.0, "loss_sim": -0.8478, "loss_uniform": 0.0008, "loss_aug": 6.1112, "loss": -0.8478, "group0_lr": 1.7857, "group1_lr": 1.7857}
{"mode": "train", "datatime": "0.001", "epoch": 220, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.901, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.0008, "loss_aug": 6.1099, "loss": -0.8509, "group0_lr": 1.7849, "group1_lr": 1.7849}
{"mode": "train", "datatime": "1.807", "epoch": 221, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.8498, "loss_uniform": 0.001, "loss_aug": 6.11, "loss": -0.8498, "group0_lr": 1.7837, "group1_lr": 1.7837}
{"mode": "train", "datatime": "0.001", "epoch": 221, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8975, "scale": 0.0, "loss_sim": -0.8462, "loss_uniform": 0.0008, "loss_aug": 6.1115, "loss": -0.8462, "group0_lr": 1.7829, "group1_lr": 1.7829}
{"mode": "train", "datatime": "1.714", "epoch": 222, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8965, "scale": 0.0, "loss_sim": -0.8447, "loss_uniform": 0.0009, "loss_aug": 6.1119, "loss": -0.8447, "group0_lr": 1.7817, "group1_lr": 1.7817}
{"mode": "train", "datatime": "0.001", "epoch": 222, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8979, "scale": 0.0, "loss_sim": -0.8454, "loss_uniform": 0.0007, "loss_aug": 6.1114, "loss": -0.8454, "group0_lr": 1.7809, "group1_lr": 1.7809}
{"mode": "train", "datatime": "1.860", "epoch": 223, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.233", "pre-sim": 0.8953, "scale": 0.0, "loss_sim": -0.8329, "loss_uniform": 0.001, "loss_aug": 6.1156, "loss": -0.8329, "group0_lr": 1.7798, "group1_lr": 1.7798}
{"mode": "train", "datatime": "0.001", "epoch": 223, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8944, "scale": 0.0, "loss_sim": -0.827, "loss_uniform": 0.001, "loss_aug": 6.1179, "loss": -0.827, "group0_lr": 1.779, "group1_lr": 1.779}
{"mode": "train", "datatime": "1.700", "epoch": 224, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8986, "scale": 0.0, "loss_sim": -0.8362, "loss_uniform": 0.0007, "loss_aug": 6.1148, "loss": -0.8362, "group0_lr": 1.7778, "group1_lr": 1.7778}
{"mode": "train", "datatime": "0.001", "epoch": 224, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.8341, "loss_uniform": 0.0008, "loss_aug": 6.1155, "loss": -0.8341, "group0_lr": 1.777, "group1_lr": 1.777}
{"mode": "train", "datatime": "1.711", "epoch": 225, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.843, "loss_uniform": 0.0009, "loss_aug": 6.1132, "loss": -0.843, "group0_lr": 1.7758, "group1_lr": 1.7758}
{"mode": "train", "datatime": "0.001", "epoch": 225, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9015, "scale": 0.0, "loss_sim": -0.8512, "loss_uniform": 0.0009, "loss_aug": 6.1102, "loss": -0.8512, "group0_lr": 1.775, "group1_lr": 1.775}
{"mode": "train", "datatime": "1.756", "epoch": 226, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8967, "scale": 0.0, "loss_sim": -0.8447, "loss_uniform": 0.0008, "loss_aug": 6.112, "loss": -0.8447, "group0_lr": 1.7738, "group1_lr": 1.7738}
{"mode": "train", "datatime": "0.001", "epoch": 226, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.8465, "loss_uniform": 0.0007, "loss_aug": 6.1111, "loss": -0.8465, "group0_lr": 1.7729, "group1_lr": 1.7729}
{"mode": "train", "datatime": "1.785", "epoch": 227, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8913, "scale": 0.0, "loss_sim": -0.8248, "loss_uniform": 0.0012, "loss_aug": 6.1189, "loss": -0.8248, "group0_lr": 1.7717, "group1_lr": 1.7717}
{"mode": "train", "datatime": "0.001", "epoch": 227, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8936, "scale": 0.0, "loss_sim": -0.8304, "loss_uniform": 0.0012, "loss_aug": 6.1171, "loss": -0.8304, "group0_lr": 1.7709, "group1_lr": 1.7709}
{"mode": "train", "datatime": "1.799", "epoch": 228, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.899, "scale": 0.0, "loss_sim": -0.847, "loss_uniform": 0.0013, "loss_aug": 6.1118, "loss": -0.847, "group0_lr": 1.7697, "group1_lr": 1.7697}
{"mode": "train", "datatime": "0.001", "epoch": 228, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8939, "scale": 0.0, "loss_sim": -0.8382, "loss_uniform": 0.0009, "loss_aug": 6.1149, "loss": -0.8382, "group0_lr": 1.7689, "group1_lr": 1.7689}
{"mode": "train", "datatime": "1.819", "epoch": 229, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.8452, "loss_uniform": 0.0008, "loss_aug": 6.1117, "loss": -0.8452, "group0_lr": 1.7677, "group1_lr": 1.7677}
{"mode": "train", "datatime": "0.001", "epoch": 229, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8979, "scale": 0.0, "loss_sim": -0.8368, "loss_uniform": 0.0007, "loss_aug": 6.1142, "loss": -0.8368, "group0_lr": 1.7669, "group1_lr": 1.7669}
{"mode": "train", "datatime": "1.775", "epoch": 230, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8952, "scale": 0.0, "loss_sim": -0.8274, "loss_uniform": 0.0009, "loss_aug": 6.1185, "loss": -0.8274, "group0_lr": 1.7657, "group1_lr": 1.7657}
{"mode": "train", "datatime": "0.001", "epoch": 230, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.8502, "loss_uniform": 0.0011, "loss_aug": 6.1111, "loss": -0.8502, "group0_lr": 1.7648, "group1_lr": 1.7648}
{"mode": "train", "datatime": "1.705", "epoch": 231, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0015, "loss_aug": 6.11, "loss": -0.8539, "group0_lr": 1.7636, "group1_lr": 1.7636}
{"mode": "train", "datatime": "0.001", "epoch": 231, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.8563, "loss_uniform": 0.0011, "loss_aug": 6.1086, "loss": -0.8563, "group0_lr": 1.7628, "group1_lr": 1.7628}
{"mode": "train", "datatime": "1.826", "epoch": 232, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.204", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.001, "loss_aug": 6.1116, "loss": -0.8479, "group0_lr": 1.7616, "group1_lr": 1.7616}
{"mode": "train", "datatime": "0.001", "epoch": 232, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9006, "scale": 0.0, "loss_sim": -0.8566, "loss_uniform": 0.0011, "loss_aug": 6.1082, "loss": -0.8566, "group0_lr": 1.7607, "group1_lr": 1.7607}
{"mode": "train", "datatime": "1.710", "epoch": 233, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.9011, "scale": 0.0, "loss_sim": -0.8612, "loss_uniform": 0.0011, "loss_aug": 6.1063, "loss": -0.8612, "group0_lr": 1.7595, "group1_lr": 1.7595}
{"mode": "train", "datatime": "0.001", "epoch": 233, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9003, "scale": 0.0, "loss_sim": -0.8575, "loss_uniform": 0.0008, "loss_aug": 6.1078, "loss": -0.8575, "group0_lr": 1.7587, "group1_lr": 1.7587}
{"mode": "train", "datatime": "1.781", "epoch": 234, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.8564, "loss_uniform": 0.001, "loss_aug": 6.1081, "loss": -0.8564, "group0_lr": 1.7574, "group1_lr": 1.7574}
{"mode": "train", "datatime": "0.001", "epoch": 234, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.8547, "loss_uniform": 0.0011, "loss_aug": 6.1084, "loss": -0.8547, "group0_lr": 1.7566, "group1_lr": 1.7566}
{"mode": "train", "datatime": "1.770", "epoch": 235, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.8589, "loss_uniform": 0.0012, "loss_aug": 6.1071, "loss": -0.8589, "group0_lr": 1.7554, "group1_lr": 1.7554}
{"mode": "train", "datatime": "0.001", "epoch": 235, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.8538, "loss_uniform": 0.0011, "loss_aug": 6.109, "loss": -0.8538, "group0_lr": 1.7545, "group1_lr": 1.7545}
{"mode": "train", "datatime": "1.778", "epoch": 236, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.8535, "loss_uniform": 0.0011, "loss_aug": 6.1093, "loss": -0.8535, "group0_lr": 1.7533, "group1_lr": 1.7533}
{"mode": "train", "datatime": "0.001", "epoch": 236, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8981, "scale": 0.0, "loss_sim": -0.8596, "loss_uniform": 0.0009, "loss_aug": 6.1066, "loss": -0.8596, "group0_lr": 1.7524, "group1_lr": 1.7524}
{"mode": "train", "datatime": "1.754", "epoch": 237, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.8581, "loss_uniform": 0.001, "loss_aug": 6.1069, "loss": -0.8581, "group0_lr": 1.7512, "group1_lr": 1.7512}
{"mode": "train", "datatime": "0.001", "epoch": 237, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.8498, "loss_uniform": 0.001, "loss_aug": 6.1099, "loss": -0.8498, "group0_lr": 1.7503, "group1_lr": 1.7503}
{"mode": "train", "datatime": "1.760", "epoch": 238, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8946, "scale": 0.0, "loss_sim": -0.8477, "loss_uniform": 0.0008, "loss_aug": 6.1103, "loss": -0.8477, "group0_lr": 1.7491, "group1_lr": 1.7491}
{"mode": "train", "datatime": "0.001", "epoch": 238, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8969, "scale": 0.0, "loss_sim": -0.8504, "loss_uniform": 0.0009, "loss_aug": 6.1089, "loss": -0.8504, "group0_lr": 1.7482, "group1_lr": 1.7482}
{"mode": "train", "datatime": "1.825", "epoch": 239, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.8934, "scale": 0.0, "loss_sim": -0.8467, "loss_uniform": 0.0008, "loss_aug": 6.1107, "loss": -0.8467, "group0_lr": 1.747, "group1_lr": 1.747}
{"mode": "train", "datatime": "0.001", "epoch": 239, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8964, "scale": 0.0, "loss_sim": -0.8485, "loss_uniform": 0.0009, "loss_aug": 6.11, "loss": -0.8485, "group0_lr": 1.7461, "group1_lr": 1.7461}
{"mode": "train", "datatime": "1.725", "epoch": 240, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8974, "scale": 0.0, "loss_sim": -0.8541, "loss_uniform": 0.0008, "loss_aug": 6.1072, "loss": -0.8541, "group0_lr": 1.7449, "group1_lr": 1.7449}
{"mode": "train", "datatime": "0.001", "epoch": 240, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.895, "scale": 0.0, "loss_sim": -0.8483, "loss_uniform": 0.001, "loss_aug": 6.1094, "loss": -0.8483, "group0_lr": 1.744, "group1_lr": 1.744}
{"mode": "train", "datatime": "1.759", "epoch": 241, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.8531, "loss_uniform": 0.0009, "loss_aug": 6.1078, "loss": -0.8531, "group0_lr": 1.7427, "group1_lr": 1.7427}
{"mode": "train", "datatime": "0.001", "epoch": 241, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8968, "scale": 0.0, "loss_sim": -0.8526, "loss_uniform": 0.0009, "loss_aug": 6.1081, "loss": -0.8526, "group0_lr": 1.7419, "group1_lr": 1.7419}
{"mode": "train", "datatime": "1.773", "epoch": 242, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8944, "scale": 0.0, "loss_sim": -0.8478, "loss_uniform": 0.0008, "loss_aug": 6.1099, "loss": -0.8478, "group0_lr": 1.7406, "group1_lr": 1.7406}
{"mode": "train", "datatime": "0.001", "epoch": 242, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8927, "scale": 0.0, "loss_sim": -0.8466, "loss_uniform": 0.0008, "loss_aug": 6.11, "loss": -0.8466, "group0_lr": 1.7397, "group1_lr": 1.7397}
{"mode": "train", "datatime": "1.782", "epoch": 243, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8975, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.001, "loss_aug": 6.1055, "loss": -0.8591, "group0_lr": 1.7385, "group1_lr": 1.7385}
{"mode": "train", "datatime": "0.001", "epoch": 243, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.858, "loss_uniform": 0.0007, "loss_aug": 6.1066, "loss": -0.858, "group0_lr": 1.7376, "group1_lr": 1.7376}
{"mode": "train", "datatime": "1.660", "epoch": 244, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8965, "scale": 0.0, "loss_sim": -0.8606, "loss_uniform": 0.0008, "loss_aug": 6.1053, "loss": -0.8606, "group0_lr": 1.7363, "group1_lr": 1.7363}
{"mode": "train", "datatime": "0.001", "epoch": 244, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.8521, "loss_uniform": 0.0008, "loss_aug": 6.1082, "loss": -0.8521, "group0_lr": 1.7355, "group1_lr": 1.7355}
{"mode": "train", "datatime": "1.760", "epoch": 245, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8937, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.0008, "loss_aug": 6.1099, "loss": -0.8481, "group0_lr": 1.7342, "group1_lr": 1.7342}
{"mode": "train", "datatime": "0.001", "epoch": 245, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8959, "scale": 0.0, "loss_sim": -0.8524, "loss_uniform": 0.0006, "loss_aug": 6.1082, "loss": -0.8524, "group0_lr": 1.7333, "group1_lr": 1.7333}
{"mode": "train", "datatime": "1.733", "epoch": 246, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8947, "scale": 0.0, "loss_sim": -0.8531, "loss_uniform": 0.0008, "loss_aug": 6.108, "loss": -0.8531, "group0_lr": 1.732, "group1_lr": 1.732}
{"mode": "train", "datatime": "0.001", "epoch": 246, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8966, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.0007, "loss_aug": 6.1072, "loss": -0.8565, "group0_lr": 1.7311, "group1_lr": 1.7311}
{"mode": "train", "datatime": "1.718", "epoch": 247, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8964, "scale": 0.0, "loss_sim": -0.8544, "loss_uniform": 0.0008, "loss_aug": 6.1077, "loss": -0.8544, "group0_lr": 1.7299, "group1_lr": 1.7299}
{"mode": "train", "datatime": "0.001", "epoch": 247, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8938, "scale": 0.0, "loss_sim": -0.8503, "loss_uniform": 0.0007, "loss_aug": 6.1097, "loss": -0.8503, "group0_lr": 1.729, "group1_lr": 1.729}
{"mode": "train", "datatime": "1.842", "epoch": 248, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.222", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.8553, "loss_uniform": 0.0007, "loss_aug": 6.1076, "loss": -0.8553, "group0_lr": 1.7277, "group1_lr": 1.7277}
{"mode": "train", "datatime": "0.001", "epoch": 248, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8936, "scale": 0.0, "loss_sim": -0.849, "loss_uniform": 0.0008, "loss_aug": 6.1096, "loss": -0.849, "group0_lr": 1.7268, "group1_lr": 1.7268}
{"mode": "train", "datatime": "1.803", "epoch": 249, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8929, "scale": 0.0, "loss_sim": -0.8489, "loss_uniform": 0.0007, "loss_aug": 6.1098, "loss": -0.8489, "group0_lr": 1.7255, "group1_lr": 1.7255}
{"mode": "train", "datatime": "0.001", "epoch": 249, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8917, "scale": 0.0, "loss_sim": -0.8456, "loss_uniform": 0.0007, "loss_aug": 6.1109, "loss": -0.8456, "group0_lr": 1.7246, "group1_lr": 1.7246}
{"mode": "val", "epoch": 249, "KNN-5": 62.3643312101911}
{"mode": "train", "datatime": "1.834", "epoch": 250, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.895, "scale": 0.0, "loss_sim": -0.8519, "loss_uniform": 0.0009, "loss_aug": 6.1084, "loss": -0.8519, "group0_lr": 1.7233, "group1_lr": 1.7233}
{"mode": "train", "datatime": "0.001", "epoch": 250, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8927, "scale": 0.0, "loss_sim": -0.8512, "loss_uniform": 0.0008, "loss_aug": 6.1089, "loss": -0.8512, "group0_lr": 1.7224, "group1_lr": 1.7224}
{"mode": "train", "datatime": "1.736", "epoch": 251, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8921, "scale": 0.0, "loss_sim": -0.848, "loss_uniform": 0.001, "loss_aug": 6.1097, "loss": -0.848, "group0_lr": 1.7211, "group1_lr": 1.7211}
{"mode": "train", "datatime": "0.001", "epoch": 251, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8901, "scale": 0.0, "loss_sim": -0.842, "loss_uniform": 0.0008, "loss_aug": 6.1121, "loss": -0.842, "group0_lr": 1.7202, "group1_lr": 1.7202}
{"mode": "train", "datatime": "1.850", "epoch": 252, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.226", "pre-sim": 0.8906, "scale": 0.0, "loss_sim": -0.8442, "loss_uniform": 0.001, "loss_aug": 6.1114, "loss": -0.8442, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "0.001", "epoch": 252, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.8524, "loss_uniform": 0.001, "loss_aug": 6.1084, "loss": -0.8524, "group0_lr": 1.718, "group1_lr": 1.718}
{"mode": "train", "datatime": "1.776", "epoch": 253, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.8535, "loss_uniform": 0.0008, "loss_aug": 6.108, "loss": -0.8535, "group0_lr": 1.7167, "group1_lr": 1.7167}
{"mode": "train", "datatime": "0.001", "epoch": 253, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8916, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.0007, "loss_aug": 6.1086, "loss": -0.8508, "group0_lr": 1.7158, "group1_lr": 1.7158}
{"mode": "train", "datatime": "1.728", "epoch": 254, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8945, "scale": 0.0, "loss_sim": -0.8471, "loss_uniform": 0.0012, "loss_aug": 6.1114, "loss": -0.8471, "group0_lr": 1.7145, "group1_lr": 1.7145}
{"mode": "train", "datatime": "0.001", "epoch": 254, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8959, "scale": 0.0, "loss_sim": -0.8575, "loss_uniform": 0.0008, "loss_aug": 6.1089, "loss": -0.8575, "group0_lr": 1.7136, "group1_lr": 1.7136}
{"mode": "train", "datatime": "1.742", "epoch": 255, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.8618, "loss_uniform": 0.0009, "loss_aug": 6.1066, "loss": -0.8618, "group0_lr": 1.7123, "group1_lr": 1.7123}
{"mode": "train", "datatime": "0.001", "epoch": 255, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8907, "scale": 0.0, "loss_sim": -0.853, "loss_uniform": 0.0008, "loss_aug": 6.1092, "loss": -0.853, "group0_lr": 1.7114, "group1_lr": 1.7114}
{"mode": "train", "datatime": "1.729", "epoch": 256, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8934, "scale": 0.0, "loss_sim": -0.8495, "loss_uniform": 0.0007, "loss_aug": 6.1094, "loss": -0.8495, "group0_lr": 1.71, "group1_lr": 1.71}
{"mode": "train", "datatime": "0.001", "epoch": 256, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8921, "scale": 0.0, "loss_sim": -0.8393, "loss_uniform": 0.0009, "loss_aug": 6.1135, "loss": -0.8393, "group0_lr": 1.7091, "group1_lr": 1.7091}
{"mode": "train", "datatime": "1.766", "epoch": 257, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8961, "scale": 0.0, "loss_sim": -0.8595, "loss_uniform": 0.001, "loss_aug": 6.108, "loss": -0.8595, "group0_lr": 1.7078, "group1_lr": 1.7078}
{"mode": "train", "datatime": "0.001", "epoch": 257, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8972, "scale": 0.0, "loss_sim": -0.8631, "loss_uniform": 0.0009, "loss_aug": 6.1063, "loss": -0.8631, "group0_lr": 1.7069, "group1_lr": 1.7069}
{"mode": "train", "datatime": "1.789", "epoch": 258, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8946, "scale": 0.0, "loss_sim": -0.8635, "loss_uniform": 0.0007, "loss_aug": 6.1061, "loss": -0.8635, "group0_lr": 1.7056, "group1_lr": 1.7056}
{"mode": "train", "datatime": "0.001", "epoch": 258, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8955, "scale": 0.0, "loss_sim": -0.8662, "loss_uniform": 0.0009, "loss_aug": 6.105, "loss": -0.8662, "group0_lr": 1.7046, "group1_lr": 1.7046}
{"mode": "train", "datatime": "1.649", "epoch": 259, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.8715, "loss_uniform": 0.0008, "loss_aug": 6.1029, "loss": -0.8715, "group0_lr": 1.7033, "group1_lr": 1.7033}
{"mode": "train", "datatime": "0.001", "epoch": 259, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.8673, "loss_uniform": 0.0012, "loss_aug": 6.1041, "loss": -0.8673, "group0_lr": 1.7024, "group1_lr": 1.7024}
{"mode": "train", "datatime": "1.705", "epoch": 260, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8932, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.0007, "loss_aug": 6.1053, "loss": -0.8639, "group0_lr": 1.701, "group1_lr": 1.701}
{"mode": "train", "datatime": "0.001", "epoch": 260, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8918, "scale": 0.0, "loss_sim": -0.8577, "loss_uniform": 0.0009, "loss_aug": 6.1073, "loss": -0.8577, "group0_lr": 1.7001, "group1_lr": 1.7001}
{"mode": "train", "datatime": "1.812", "epoch": 261, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8923, "scale": 0.0, "loss_sim": -0.8594, "loss_uniform": 0.0008, "loss_aug": 6.1061, "loss": -0.8594, "group0_lr": 1.6988, "group1_lr": 1.6988}
{"mode": "train", "datatime": "0.001", "epoch": 261, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8905, "scale": 0.0, "loss_sim": -0.8525, "loss_uniform": 0.0009, "loss_aug": 6.1082, "loss": -0.8525, "group0_lr": 1.6979, "group1_lr": 1.6979}
{"mode": "train", "datatime": "1.778", "epoch": 262, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8906, "scale": 0.0, "loss_sim": -0.8512, "loss_uniform": 0.0007, "loss_aug": 6.1085, "loss": -0.8512, "group0_lr": 1.6965, "group1_lr": 1.6965}
{"mode": "train", "datatime": "0.001", "epoch": 262, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8883, "scale": 0.0, "loss_sim": -0.8485, "loss_uniform": 0.0008, "loss_aug": 6.1093, "loss": -0.8485, "group0_lr": 1.6956, "group1_lr": 1.6956}
{"mode": "train", "datatime": "1.773", "epoch": 263, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8888, "scale": 0.0, "loss_sim": -0.8445, "loss_uniform": 0.0009, "loss_aug": 6.1111, "loss": -0.8445, "group0_lr": 1.6942, "group1_lr": 1.6942}
{"mode": "train", "datatime": "0.001", "epoch": 263, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.84, "loss_uniform": 0.0008, "loss_aug": 6.1127, "loss": -0.84, "group0_lr": 1.6933, "group1_lr": 1.6933}
{"mode": "train", "datatime": "1.725", "epoch": 264, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8903, "scale": 0.0, "loss_sim": -0.847, "loss_uniform": 0.001, "loss_aug": 6.1098, "loss": -0.847, "group0_lr": 1.6919, "group1_lr": 1.6919}
{"mode": "train", "datatime": "0.001", "epoch": 264, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8927, "scale": 0.0, "loss_sim": -0.8542, "loss_uniform": 0.0009, "loss_aug": 6.1071, "loss": -0.8542, "group0_lr": 1.691, "group1_lr": 1.691}
{"mode": "train", "datatime": "1.822", "epoch": 265, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8893, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0008, "loss_aug": 6.1075, "loss": -0.8539, "group0_lr": 1.6896, "group1_lr": 1.6896}
{"mode": "train", "datatime": "0.001", "epoch": 265, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8902, "scale": 0.0, "loss_sim": -0.8551, "loss_uniform": 0.0007, "loss_aug": 6.1072, "loss": -0.8551, "group0_lr": 1.6887, "group1_lr": 1.6887}
{"mode": "train", "datatime": "1.694", "epoch": 266, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8872, "scale": 0.0, "loss_sim": -0.8423, "loss_uniform": 0.001, "loss_aug": 6.1122, "loss": -0.8423, "group0_lr": 1.6873, "group1_lr": 1.6873}
{"mode": "train", "datatime": "0.001", "epoch": 266, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.89, "scale": 0.0, "loss_sim": -0.8462, "loss_uniform": 0.0009, "loss_aug": 6.1105, "loss": -0.8462, "group0_lr": 1.6864, "group1_lr": 1.6864}
{"mode": "train", "datatime": "1.780", "epoch": 267, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8902, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.0009, "loss_aug": 6.109, "loss": -0.8508, "group0_lr": 1.685, "group1_lr": 1.685}
{"mode": "train", "datatime": "0.001", "epoch": 267, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8877, "scale": 0.0, "loss_sim": -0.8463, "loss_uniform": 0.001, "loss_aug": 6.1103, "loss": -0.8463, "group0_lr": 1.6841, "group1_lr": 1.6841}
{"mode": "train", "datatime": "1.844", "epoch": 268, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.220", "pre-sim": 0.8881, "scale": 0.0, "loss_sim": -0.8497, "loss_uniform": 0.001, "loss_aug": 6.1094, "loss": -0.8497, "group0_lr": 1.6827, "group1_lr": 1.6827}
{"mode": "train", "datatime": "0.001", "epoch": 268, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8909, "scale": 0.0, "loss_sim": -0.8561, "loss_uniform": 0.0008, "loss_aug": 6.1074, "loss": -0.8561, "group0_lr": 1.6818, "group1_lr": 1.6818}
{"mode": "train", "datatime": "1.735", "epoch": 269, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8883, "scale": 0.0, "loss_sim": -0.8544, "loss_uniform": 0.0007, "loss_aug": 6.1077, "loss": -0.8544, "group0_lr": 1.6804, "group1_lr": 1.6804}
{"mode": "train", "datatime": "0.001", "epoch": 269, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8872, "scale": 0.0, "loss_sim": -0.8415, "loss_uniform": 0.0008, "loss_aug": 6.1122, "loss": -0.8415, "group0_lr": 1.6795, "group1_lr": 1.6795}
{"mode": "train", "datatime": "1.780", "epoch": 270, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8926, "scale": 0.0, "loss_sim": -0.8551, "loss_uniform": 0.0011, "loss_aug": 6.1086, "loss": -0.8551, "group0_lr": 1.6781, "group1_lr": 1.6781}
{"mode": "train", "datatime": "0.001", "epoch": 270, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8963, "scale": 0.0, "loss_sim": -0.8653, "loss_uniform": 0.0015, "loss_aug": 6.1055, "loss": -0.8653, "group0_lr": 1.6771, "group1_lr": 1.6771}
{"mode": "train", "datatime": "1.710", "epoch": 271, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8907, "scale": 0.0, "loss_sim": -0.8614, "loss_uniform": 0.0012, "loss_aug": 6.1068, "loss": -0.8614, "group0_lr": 1.6757, "group1_lr": 1.6757}
{"mode": "train", "datatime": "0.001", "epoch": 271, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8922, "scale": 0.0, "loss_sim": -0.8621, "loss_uniform": 0.0013, "loss_aug": 6.1059, "loss": -0.8621, "group0_lr": 1.6748, "group1_lr": 1.6748}
{"mode": "train", "datatime": "1.786", "epoch": 272, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8883, "scale": 0.0, "loss_sim": -0.8489, "loss_uniform": 0.0011, "loss_aug": 6.11, "loss": -0.8489, "group0_lr": 1.6734, "group1_lr": 1.6734}
{"mode": "train", "datatime": "0.001", "epoch": 272, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.888, "scale": 0.0, "loss_sim": -0.8424, "loss_uniform": 0.0008, "loss_aug": 6.112, "loss": -0.8424, "group0_lr": 1.6724, "group1_lr": 1.6724}
{"mode": "train", "datatime": "1.769", "epoch": 273, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8862, "scale": 0.0, "loss_sim": -0.8393, "loss_uniform": 0.0011, "loss_aug": 6.1136, "loss": -0.8393, "group0_lr": 1.671, "group1_lr": 1.671}
{"mode": "train", "datatime": "0.001", "epoch": 273, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.894, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.0009, "loss_aug": 6.1072, "loss": -0.8591, "group0_lr": 1.6701, "group1_lr": 1.6701}
{"mode": "train", "datatime": "1.778", "epoch": 274, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.0006, "loss_aug": 6.1053, "loss": -0.8655, "group0_lr": 1.6687, "group1_lr": 1.6687}
{"mode": "train", "datatime": "0.001", "epoch": 274, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8954, "scale": 0.0, "loss_sim": -0.8677, "loss_uniform": 0.0007, "loss_aug": 6.1044, "loss": -0.8677, "group0_lr": 1.6677, "group1_lr": 1.6677}
{"mode": "train", "datatime": "1.734", "epoch": 275, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8924, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0007, "loss_aug": 6.1046, "loss": -0.8668, "group0_lr": 1.6663, "group1_lr": 1.6663}
{"mode": "train", "datatime": "0.001", "epoch": 275, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.8642, "loss_uniform": 0.0006, "loss_aug": 6.1053, "loss": -0.8642, "group0_lr": 1.6654, "group1_lr": 1.6654}
{"mode": "train", "datatime": "1.845", "epoch": 276, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.220", "pre-sim": 0.8874, "scale": 0.0, "loss_sim": -0.8547, "loss_uniform": 0.0009, "loss_aug": 6.1081, "loss": -0.8547, "group0_lr": 1.664, "group1_lr": 1.664}
{"mode": "train", "datatime": "0.001", "epoch": 276, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.889, "scale": 0.0, "loss_sim": -0.8641, "loss_uniform": 0.0007, "loss_aug": 6.1042, "loss": -0.8641, "group0_lr": 1.663, "group1_lr": 1.663}
{"mode": "train", "datatime": "1.864", "epoch": 277, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.239", "pre-sim": 0.8853, "scale": 0.0, "loss_sim": -0.8564, "loss_uniform": 0.0007, "loss_aug": 6.1065, "loss": -0.8564, "group0_lr": 1.6616, "group1_lr": 1.6616}
{"mode": "train", "datatime": "0.001", "epoch": 277, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8888, "scale": 0.0, "loss_sim": -0.8611, "loss_uniform": 0.0007, "loss_aug": 6.1047, "loss": -0.8611, "group0_lr": 1.6606, "group1_lr": 1.6606}
{"mode": "train", "datatime": "1.849", "epoch": 278, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.231", "pre-sim": 0.8853, "scale": 0.0, "loss_sim": -0.8525, "loss_uniform": 0.0008, "loss_aug": 6.1082, "loss": -0.8525, "group0_lr": 1.6592, "group1_lr": 1.6592}
{"mode": "train", "datatime": "0.001", "epoch": 278, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8858, "scale": 0.0, "loss_sim": -0.8534, "loss_uniform": 0.0007, "loss_aug": 6.1076, "loss": -0.8534, "group0_lr": 1.6582, "group1_lr": 1.6582}
{"mode": "train", "datatime": "1.745", "epoch": 279, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8854, "scale": 0.0, "loss_sim": -0.8487, "loss_uniform": 0.0008, "loss_aug": 6.1092, "loss": -0.8487, "group0_lr": 1.6568, "group1_lr": 1.6568}
{"mode": "train", "datatime": "0.001", "epoch": 279, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.885, "scale": 0.0, "loss_sim": -0.8471, "loss_uniform": 0.0007, "loss_aug": 6.1096, "loss": -0.8471, "group0_lr": 1.6558, "group1_lr": 1.6558}
{"mode": "train", "datatime": "1.771", "epoch": 280, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8863, "scale": 0.0, "loss_sim": -0.8545, "loss_uniform": 0.0009, "loss_aug": 6.1069, "loss": -0.8545, "group0_lr": 1.6544, "group1_lr": 1.6544}
{"mode": "train", "datatime": "0.001", "epoch": 280, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8887, "scale": 0.0, "loss_sim": -0.8607, "loss_uniform": 0.0009, "loss_aug": 6.1054, "loss": -0.8607, "group0_lr": 1.6534, "group1_lr": 1.6534}
{"mode": "train", "datatime": "1.763", "epoch": 281, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8866, "scale": 0.0, "loss_sim": -0.8608, "loss_uniform": 0.0006, "loss_aug": 6.1056, "loss": -0.8608, "group0_lr": 1.652, "group1_lr": 1.652}
{"mode": "train", "datatime": "0.001", "epoch": 281, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.885, "scale": 0.0, "loss_sim": -0.8583, "loss_uniform": 0.0007, "loss_aug": 6.1066, "loss": -0.8583, "group0_lr": 1.651, "group1_lr": 1.651}
{"mode": "train", "datatime": "1.745", "epoch": 282, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8874, "scale": 0.0, "loss_sim": -0.8608, "loss_uniform": 0.0008, "loss_aug": 6.1053, "loss": -0.8608, "group0_lr": 1.6496, "group1_lr": 1.6496}
{"mode": "train", "datatime": "0.001", "epoch": 282, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.883, "scale": 0.0, "loss_sim": -0.8467, "loss_uniform": 0.001, "loss_aug": 6.1102, "loss": -0.8467, "group0_lr": 1.6486, "group1_lr": 1.6486}
{"mode": "train", "datatime": "1.698", "epoch": 283, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8867, "scale": 0.0, "loss_sim": -0.8553, "loss_uniform": 0.0013, "loss_aug": 6.1076, "loss": -0.8553, "group0_lr": 1.6472, "group1_lr": 1.6472}
{"mode": "train", "datatime": "0.001", "epoch": 283, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8841, "scale": 0.0, "loss_sim": -0.847, "loss_uniform": 0.0013, "loss_aug": 6.1106, "loss": -0.847, "group0_lr": 1.6462, "group1_lr": 1.6462}
{"mode": "train", "datatime": "1.700", "epoch": 284, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8876, "scale": 0.0, "loss_sim": -0.8562, "loss_uniform": 0.0008, "loss_aug": 6.1075, "loss": -0.8562, "group0_lr": 1.6448, "group1_lr": 1.6448}
{"mode": "train", "datatime": "0.001", "epoch": 284, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8902, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.0008, "loss_aug": 6.1059, "loss": -0.8639, "group0_lr": 1.6438, "group1_lr": 1.6438}
{"mode": "train", "datatime": "1.734", "epoch": 285, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8897, "scale": 0.0, "loss_sim": -0.87, "loss_uniform": 0.0007, "loss_aug": 6.1035, "loss": -0.87, "group0_lr": 1.6423, "group1_lr": 1.6423}
{"mode": "train", "datatime": "0.001", "epoch": 285, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8932, "scale": 0.0, "loss_sim": -0.8743, "loss_uniform": 0.0008, "loss_aug": 6.1017, "loss": -0.8743, "group0_lr": 1.6413, "group1_lr": 1.6413}
{"mode": "train", "datatime": "1.827", "epoch": 286, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8851, "scale": 0.0, "loss_sim": -0.8582, "loss_uniform": 0.0007, "loss_aug": 6.1075, "loss": -0.8582, "group0_lr": 1.6399, "group1_lr": 1.6399}
{"mode": "train", "datatime": "0.001", "epoch": 286, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.863, "loss_uniform": 0.0008, "loss_aug": 6.1051, "loss": -0.863, "group0_lr": 1.6389, "group1_lr": 1.6389}
{"mode": "train", "datatime": "1.725", "epoch": 287, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.886, "scale": 0.0, "loss_sim": -0.85, "loss_uniform": 0.0009, "loss_aug": 6.1099, "loss": -0.85, "group0_lr": 1.6375, "group1_lr": 1.6375}
{"mode": "train", "datatime": "0.001", "epoch": 287, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8866, "scale": 0.0, "loss_sim": -0.8395, "loss_uniform": 0.001, "loss_aug": 6.1137, "loss": -0.8395, "group0_lr": 1.6365, "group1_lr": 1.6365}
{"mode": "train", "datatime": "1.685", "epoch": 288, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8938, "scale": 0.0, "loss_sim": -0.8603, "loss_uniform": 0.0012, "loss_aug": 6.1079, "loss": -0.8603, "group0_lr": 1.635, "group1_lr": 1.635}
{"mode": "train", "datatime": "0.001", "epoch": 288, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.8665, "loss_uniform": 0.0013, "loss_aug": 6.1064, "loss": -0.8665, "group0_lr": 1.634, "group1_lr": 1.634}
{"mode": "train", "datatime": "1.761", "epoch": 289, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8981, "scale": 0.0, "loss_sim": -0.8727, "loss_uniform": 0.0011, "loss_aug": 6.1035, "loss": -0.8727, "group0_lr": 1.6325, "group1_lr": 1.6325}
{"mode": "train", "datatime": "0.001", "epoch": 289, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8981, "scale": 0.0, "loss_sim": -0.8726, "loss_uniform": 0.0013, "loss_aug": 6.103, "loss": -0.8726, "group0_lr": 1.6316, "group1_lr": 1.6316}
{"mode": "train", "datatime": "1.747", "epoch": 290, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.897, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.0011, "loss_aug": 6.1026, "loss": -0.8729, "group0_lr": 1.6301, "group1_lr": 1.6301}
{"mode": "train", "datatime": "0.001", "epoch": 290, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8927, "scale": 0.0, "loss_sim": -0.8679, "loss_uniform": 0.0008, "loss_aug": 6.1044, "loss": -0.8679, "group0_lr": 1.6291, "group1_lr": 1.6291}
{"mode": "train", "datatime": "1.813", "epoch": 291, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8944, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.0014, "loss_aug": 6.102, "loss": -0.8729, "group0_lr": 1.6276, "group1_lr": 1.6276}
{"mode": "train", "datatime": "0.001", "epoch": 291, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8906, "scale": 0.0, "loss_sim": -0.8691, "loss_uniform": 0.0011, "loss_aug": 6.1037, "loss": -0.8691, "group0_lr": 1.6266, "group1_lr": 1.6266}
{"mode": "train", "datatime": "1.766", "epoch": 292, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8913, "scale": 0.0, "loss_sim": -0.8682, "loss_uniform": 0.001, "loss_aug": 6.1037, "loss": -0.8682, "group0_lr": 1.6251, "group1_lr": 1.6251}
{"mode": "train", "datatime": "0.001", "epoch": 292, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8896, "scale": 0.0, "loss_sim": -0.8693, "loss_uniform": 0.001, "loss_aug": 6.1031, "loss": -0.8693, "group0_lr": 1.6241, "group1_lr": 1.6241}
{"mode": "train", "datatime": "1.832", "epoch": 293, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.204", "pre-sim": 0.8877, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.0012, "loss_aug": 6.105, "loss": -0.8639, "group0_lr": 1.6227, "group1_lr": 1.6227}
{"mode": "train", "datatime": "0.001", "epoch": 293, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8883, "scale": 0.0, "loss_sim": -0.8667, "loss_uniform": 0.0011, "loss_aug": 6.104, "loss": -0.8667, "group0_lr": 1.6217, "group1_lr": 1.6217}
{"mode": "train", "datatime": "1.801", "epoch": 294, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8896, "scale": 0.0, "loss_sim": -0.8658, "loss_uniform": 0.0011, "loss_aug": 6.1042, "loss": -0.8658, "group0_lr": 1.6202, "group1_lr": 1.6202}
{"mode": "train", "datatime": "0.001", "epoch": 294, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.89, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.0009, "loss_aug": 6.1028, "loss": -0.8696, "group0_lr": 1.6192, "group1_lr": 1.6192}
{"mode": "train", "datatime": "1.831", "epoch": 295, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8867, "scale": 0.0, "loss_sim": -0.8627, "loss_uniform": 0.001, "loss_aug": 6.1052, "loss": -0.8627, "group0_lr": 1.6177, "group1_lr": 1.6177}
{"mode": "train", "datatime": "0.001", "epoch": 295, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.888, "scale": 0.0, "loss_sim": -0.865, "loss_uniform": 0.0011, "loss_aug": 6.1041, "loss": -0.865, "group0_lr": 1.6167, "group1_lr": 1.6167}
{"mode": "train", "datatime": "1.764", "epoch": 296, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8848, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.0008, "loss_aug": 6.1093, "loss": -0.8509, "group0_lr": 1.6152, "group1_lr": 1.6152}
{"mode": "train", "datatime": "0.001", "epoch": 296, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.886, "scale": 0.0, "loss_sim": -0.8569, "loss_uniform": 0.0008, "loss_aug": 6.107, "loss": -0.8569, "group0_lr": 1.6142, "group1_lr": 1.6142}
{"mode": "train", "datatime": "1.733", "epoch": 297, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8888, "scale": 0.0, "loss_sim": -0.8594, "loss_uniform": 0.0009, "loss_aug": 6.106, "loss": -0.8594, "group0_lr": 1.6127, "group1_lr": 1.6127}
{"mode": "train", "datatime": "0.001", "epoch": 297, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8858, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.0008, "loss_aug": 6.1091, "loss": -0.8508, "group0_lr": 1.6117, "group1_lr": 1.6117}
{"mode": "train", "datatime": "1.715", "epoch": 298, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8866, "scale": 0.0, "loss_sim": -0.8573, "loss_uniform": 0.0007, "loss_aug": 6.1067, "loss": -0.8573, "group0_lr": 1.6102, "group1_lr": 1.6102}
{"mode": "train", "datatime": "0.001", "epoch": 298, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8849, "scale": 0.0, "loss_sim": -0.8527, "loss_uniform": 0.0009, "loss_aug": 6.1084, "loss": -0.8527, "group0_lr": 1.6092, "group1_lr": 1.6092}
{"mode": "train", "datatime": "1.749", "epoch": 299, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.886, "scale": 0.0, "loss_sim": -0.8527, "loss_uniform": 0.0006, "loss_aug": 6.1082, "loss": -0.8527, "group0_lr": 1.6077, "group1_lr": 1.6077}
{"mode": "train", "datatime": "0.001", "epoch": 299, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8844, "scale": 0.0, "loss_sim": -0.8531, "loss_uniform": 0.0009, "loss_aug": 6.1079, "loss": -0.8531, "group0_lr": 1.6066, "group1_lr": 1.6066}
{"mode": "val", "epoch": 299, "KNN-5": 63.07770700636943}
{"mode": "train", "datatime": "1.745", "epoch": 300, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.887, "scale": 0.0, "loss_sim": -0.856, "loss_uniform": 0.0007, "loss_aug": 6.107, "loss": -0.856, "group0_lr": 1.6051, "group1_lr": 1.6051}
{"mode": "train", "datatime": "0.001", "epoch": 300, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.885, "scale": 0.0, "loss_sim": -0.8613, "loss_uniform": 0.0007, "loss_aug": 6.1051, "loss": -0.8613, "group0_lr": 1.6041, "group1_lr": 1.6041}
{"mode": "train", "datatime": "1.771", "epoch": 301, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8867, "scale": 0.0, "loss_sim": -0.8688, "loss_uniform": 0.0007, "loss_aug": 6.1026, "loss": -0.8688, "group0_lr": 1.6026, "group1_lr": 1.6026}
{"mode": "train", "datatime": "0.001", "epoch": 301, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8844, "scale": 0.0, "loss_sim": -0.8618, "loss_uniform": 0.0008, "loss_aug": 6.1051, "loss": -0.8618, "group0_lr": 1.6016, "group1_lr": 1.6016}
{"mode": "train", "datatime": "1.710", "epoch": 302, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8832, "scale": 0.0, "loss_sim": -0.8555, "loss_uniform": 0.0008, "loss_aug": 6.1073, "loss": -0.8555, "group0_lr": 1.6001, "group1_lr": 1.6001}
{"mode": "train", "datatime": "0.001", "epoch": 302, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8829, "scale": 0.0, "loss_sim": -0.8501, "loss_uniform": 0.0008, "loss_aug": 6.1092, "loss": -0.8501, "group0_lr": 1.599, "group1_lr": 1.599}
{"mode": "train", "datatime": "1.768", "epoch": 303, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8834, "scale": 0.0, "loss_sim": -0.8541, "loss_uniform": 0.0007, "loss_aug": 6.1081, "loss": -0.8541, "group0_lr": 1.5975, "group1_lr": 1.5975}
{"mode": "train", "datatime": "0.001", "epoch": 303, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8865, "scale": 0.0, "loss_sim": -0.8625, "loss_uniform": 0.0007, "loss_aug": 6.105, "loss": -0.8625, "group0_lr": 1.5965, "group1_lr": 1.5965}
{"mode": "train", "datatime": "1.742", "epoch": 304, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8842, "scale": 0.0, "loss_sim": -0.8567, "loss_uniform": 0.0008, "loss_aug": 6.1069, "loss": -0.8567, "group0_lr": 1.595, "group1_lr": 1.595}
{"mode": "train", "datatime": "0.001", "epoch": 304, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8806, "scale": 0.0, "loss_sim": -0.8477, "loss_uniform": 0.0008, "loss_aug": 6.1104, "loss": -0.8477, "group0_lr": 1.5939, "group1_lr": 1.5939}
{"mode": "train", "datatime": "1.722", "epoch": 305, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8827, "scale": 0.0, "loss_sim": -0.8541, "loss_uniform": 0.0007, "loss_aug": 6.1079, "loss": -0.8541, "group0_lr": 1.5924, "group1_lr": 1.5924}
{"mode": "train", "datatime": "0.001", "epoch": 305, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8835, "scale": 0.0, "loss_sim": -0.854, "loss_uniform": 0.0006, "loss_aug": 6.108, "loss": -0.854, "group0_lr": 1.5914, "group1_lr": 1.5914}
{"mode": "train", "datatime": "1.767", "epoch": 306, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8836, "scale": 0.0, "loss_sim": -0.8532, "loss_uniform": 0.0008, "loss_aug": 6.1084, "loss": -0.8532, "group0_lr": 1.5899, "group1_lr": 1.5899}
{"mode": "train", "datatime": "0.001", "epoch": 306, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8837, "scale": 0.0, "loss_sim": -0.8527, "loss_uniform": 0.0006, "loss_aug": 6.1089, "loss": -0.8527, "group0_lr": 1.5888, "group1_lr": 1.5888}
{"mode": "train", "datatime": "1.707", "epoch": 307, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.886, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.0008, "loss_aug": 6.1054, "loss": -0.8615, "group0_lr": 1.5873, "group1_lr": 1.5873}
{"mode": "train", "datatime": "0.001", "epoch": 307, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8861, "scale": 0.0, "loss_sim": -0.8644, "loss_uniform": 0.0008, "loss_aug": 6.1042, "loss": -0.8644, "group0_lr": 1.5863, "group1_lr": 1.5863}
{"mode": "train", "datatime": "1.692", "epoch": 308, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8833, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.0007, "loss_aug": 6.1069, "loss": -0.8565, "group0_lr": 1.5847, "group1_lr": 1.5847}
{"mode": "train", "datatime": "0.001", "epoch": 308, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8827, "scale": 0.0, "loss_sim": -0.8503, "loss_uniform": 0.0006, "loss_aug": 6.1089, "loss": -0.8503, "group0_lr": 1.5837, "group1_lr": 1.5837}
{"mode": "train", "datatime": "1.762", "epoch": 309, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8855, "scale": 0.0, "loss_sim": -0.8545, "loss_uniform": 0.0008, "loss_aug": 6.1077, "loss": -0.8545, "group0_lr": 1.5822, "group1_lr": 1.5822}
{"mode": "train", "datatime": "0.001", "epoch": 309, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8844, "scale": 0.0, "loss_sim": -0.8597, "loss_uniform": 0.001, "loss_aug": 6.1061, "loss": -0.8597, "group0_lr": 1.5811, "group1_lr": 1.5811}
{"mode": "train", "datatime": "1.860", "epoch": 310, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.235", "pre-sim": 0.8853, "scale": 0.0, "loss_sim": -0.8598, "loss_uniform": 0.0011, "loss_aug": 6.1054, "loss": -0.8598, "group0_lr": 1.5796, "group1_lr": 1.5796}
{"mode": "train", "datatime": "0.001", "epoch": 310, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8856, "scale": 0.0, "loss_sim": -0.8582, "loss_uniform": 0.0008, "loss_aug": 6.1061, "loss": -0.8582, "group0_lr": 1.5785, "group1_lr": 1.5785}
{"mode": "train", "datatime": "1.830", "epoch": 311, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.214", "pre-sim": 0.8829, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0008, "loss_aug": 6.1082, "loss": -0.8539, "group0_lr": 1.577, "group1_lr": 1.577}
{"mode": "train", "datatime": "0.001", "epoch": 311, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8859, "scale": 0.0, "loss_sim": -0.8642, "loss_uniform": 0.0007, "loss_aug": 6.1049, "loss": -0.8642, "group0_lr": 1.5759, "group1_lr": 1.5759}
{"mode": "train", "datatime": "1.781", "epoch": 312, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8858, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.0005, "loss_aug": 6.103, "loss": -0.8696, "group0_lr": 1.5744, "group1_lr": 1.5744}
{"mode": "train", "datatime": "0.001", "epoch": 312, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8838, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0007, "loss_aug": 6.1038, "loss": -0.8668, "group0_lr": 1.5733, "group1_lr": 1.5733}
{"mode": "train", "datatime": "1.838", "epoch": 313, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.217", "pre-sim": 0.8845, "scale": 0.0, "loss_sim": -0.8688, "loss_uniform": 0.0007, "loss_aug": 6.1031, "loss": -0.8688, "group0_lr": 1.5718, "group1_lr": 1.5718}
{"mode": "train", "datatime": "0.001", "epoch": 313, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8833, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.0009, "loss_aug": 6.1064, "loss": -0.8591, "group0_lr": 1.5707, "group1_lr": 1.5707}
{"mode": "train", "datatime": "1.720", "epoch": 314, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8795, "scale": 0.0, "loss_sim": -0.851, "loss_uniform": 0.0008, "loss_aug": 6.1093, "loss": -0.851, "group0_lr": 1.5692, "group1_lr": 1.5692}
{"mode": "train", "datatime": "0.001", "epoch": 314, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8797, "scale": 0.0, "loss_sim": -0.8435, "loss_uniform": 0.001, "loss_aug": 6.1119, "loss": -0.8435, "group0_lr": 1.5681, "group1_lr": 1.5681}
{"mode": "train", "datatime": "1.765", "epoch": 315, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.888, "scale": 0.0, "loss_sim": -0.8643, "loss_uniform": 0.0006, "loss_aug": 6.1047, "loss": -0.8643, "group0_lr": 1.5666, "group1_lr": 1.5666}
{"mode": "train", "datatime": "0.001", "epoch": 315, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.8694, "loss_uniform": 0.0007, "loss_aug": 6.1034, "loss": -0.8694, "group0_lr": 1.5655, "group1_lr": 1.5655}
{"mode": "train", "datatime": "1.778", "epoch": 316, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.886, "scale": 0.0, "loss_sim": -0.8719, "loss_uniform": 0.0006, "loss_aug": 6.1018, "loss": -0.8719, "group0_lr": 1.5639, "group1_lr": 1.5639}
{"mode": "train", "datatime": "0.001", "epoch": 316, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8815, "scale": 0.0, "loss_sim": -0.8646, "loss_uniform": 0.0006, "loss_aug": 6.1041, "loss": -0.8646, "group0_lr": 1.5629, "group1_lr": 1.5629}
{"mode": "train", "datatime": "1.778", "epoch": 317, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8809, "scale": 0.0, "loss_sim": -0.8456, "loss_uniform": 0.0007, "loss_aug": 6.1116, "loss": -0.8456, "group0_lr": 1.5613, "group1_lr": 1.5613}
{"mode": "train", "datatime": "0.001", "epoch": 317, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8819, "scale": 0.0, "loss_sim": -0.848, "loss_uniform": 0.001, "loss_aug": 6.111, "loss": -0.848, "group0_lr": 1.5603, "group1_lr": 1.5603}
{"mode": "train", "datatime": "1.796", "epoch": 318, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8914, "scale": 0.0, "loss_sim": -0.8694, "loss_uniform": 0.0006, "loss_aug": 6.1044, "loss": -0.8694, "group0_lr": 1.5587, "group1_lr": 1.5587}
{"mode": "train", "datatime": "0.001", "epoch": 318, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.8715, "loss_uniform": 0.0009, "loss_aug": 6.1037, "loss": -0.8715, "group0_lr": 1.5576, "group1_lr": 1.5576}
{"mode": "train", "datatime": "1.741", "epoch": 319, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8892, "scale": 0.0, "loss_sim": -0.8695, "loss_uniform": 0.001, "loss_aug": 6.1043, "loss": -0.8695, "group0_lr": 1.5561, "group1_lr": 1.5561}
{"mode": "train", "datatime": "0.001", "epoch": 319, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8919, "scale": 0.0, "loss_sim": -0.8739, "loss_uniform": 0.0008, "loss_aug": 6.1022, "loss": -0.8739, "group0_lr": 1.555, "group1_lr": 1.555}
{"mode": "train", "datatime": "1.706", "epoch": 320, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8892, "scale": 0.0, "loss_sim": -0.8719, "loss_uniform": 0.001, "loss_aug": 6.1029, "loss": -0.8719, "group0_lr": 1.5534, "group1_lr": 1.5534}
{"mode": "train", "datatime": "0.001", "epoch": 320, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8873, "scale": 0.0, "loss_sim": -0.8742, "loss_uniform": 0.0007, "loss_aug": 6.1017, "loss": -0.8742, "group0_lr": 1.5523, "group1_lr": 1.5523}
{"mode": "train", "datatime": "1.765", "epoch": 321, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8848, "scale": 0.0, "loss_sim": -0.8707, "loss_uniform": 0.0007, "loss_aug": 6.1031, "loss": -0.8707, "group0_lr": 1.5508, "group1_lr": 1.5508}
{"mode": "train", "datatime": "0.001", "epoch": 321, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8826, "scale": 0.0, "loss_sim": -0.8698, "loss_uniform": 0.0008, "loss_aug": 6.1033, "loss": -0.8698, "group0_lr": 1.5497, "group1_lr": 1.5497}
{"mode": "train", "datatime": "1.823", "epoch": 322, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8833, "scale": 0.0, "loss_sim": -0.8712, "loss_uniform": 0.0008, "loss_aug": 6.1025, "loss": -0.8712, "group0_lr": 1.5481, "group1_lr": 1.5481}
{"mode": "train", "datatime": "0.001", "epoch": 322, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8858, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.0008, "loss_aug": 6.1016, "loss": -0.8737, "group0_lr": 1.547, "group1_lr": 1.547}
{"mode": "train", "datatime": "1.845", "epoch": 323, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8839, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.0009, "loss_aug": 6.1017, "loss": -0.8723, "group0_lr": 1.5455, "group1_lr": 1.5455}
{"mode": "train", "datatime": "0.001", "epoch": 323, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8825, "scale": 0.0, "loss_sim": -0.8701, "loss_uniform": 0.0007, "loss_aug": 6.1027, "loss": -0.8701, "group0_lr": 1.5444, "group1_lr": 1.5444}
{"mode": "train", "datatime": "1.787", "epoch": 324, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8814, "scale": 0.0, "loss_sim": -0.8628, "loss_uniform": 0.0009, "loss_aug": 6.1053, "loss": -0.8628, "group0_lr": 1.5428, "group1_lr": 1.5428}
{"mode": "train", "datatime": "0.001", "epoch": 324, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8857, "scale": 0.0, "loss_sim": -0.8732, "loss_uniform": 0.0007, "loss_aug": 6.1012, "loss": -0.8732, "group0_lr": 1.5417, "group1_lr": 1.5417}
{"mode": "train", "datatime": "1.771", "epoch": 325, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8815, "scale": 0.0, "loss_sim": -0.8654, "loss_uniform": 0.0008, "loss_aug": 6.1042, "loss": -0.8654, "group0_lr": 1.5401, "group1_lr": 1.5401}
{"mode": "train", "datatime": "0.001", "epoch": 325, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8805, "scale": 0.0, "loss_sim": -0.8636, "loss_uniform": 0.0008, "loss_aug": 6.1046, "loss": -0.8636, "group0_lr": 1.5391, "group1_lr": 1.5391}
{"mode": "train", "datatime": "1.770", "epoch": 326, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8822, "scale": 0.0, "loss_sim": -0.8626, "loss_uniform": 0.0007, "loss_aug": 6.1052, "loss": -0.8626, "group0_lr": 1.5375, "group1_lr": 1.5375}
{"mode": "train", "datatime": "0.001", "epoch": 326, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8778, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.0007, "loss_aug": 6.1065, "loss": -0.8591, "group0_lr": 1.5364, "group1_lr": 1.5364}
{"mode": "train", "datatime": "1.756", "epoch": 327, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8827, "scale": 0.0, "loss_sim": -0.8619, "loss_uniform": 0.0008, "loss_aug": 6.1053, "loss": -0.8619, "group0_lr": 1.5348, "group1_lr": 1.5348}
{"mode": "train", "datatime": "0.001", "epoch": 327, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8839, "scale": 0.0, "loss_sim": -0.8628, "loss_uniform": 0.0006, "loss_aug": 6.1047, "loss": -0.8628, "group0_lr": 1.5337, "group1_lr": 1.5337}
{"mode": "train", "datatime": "1.735", "epoch": 328, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8796, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.0006, "loss_aug": 6.1063, "loss": -0.8591, "group0_lr": 1.5321, "group1_lr": 1.5321}
{"mode": "train", "datatime": "0.001", "epoch": 328, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8805, "scale": 0.0, "loss_sim": -0.8589, "loss_uniform": 0.0007, "loss_aug": 6.1063, "loss": -0.8589, "group0_lr": 1.531, "group1_lr": 1.531}
{"mode": "train", "datatime": "1.744", "epoch": 329, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8763, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.0007, "loss_aug": 6.1067, "loss": -0.8578, "group0_lr": 1.5294, "group1_lr": 1.5294}
{"mode": "train", "datatime": "0.001", "epoch": 329, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8796, "scale": 0.0, "loss_sim": -0.8631, "loss_uniform": 0.0007, "loss_aug": 6.1049, "loss": -0.8631, "group0_lr": 1.5283, "group1_lr": 1.5283}
{"mode": "train", "datatime": "1.780", "epoch": 330, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8817, "scale": 0.0, "loss_sim": -0.8676, "loss_uniform": 0.0007, "loss_aug": 6.1032, "loss": -0.8676, "group0_lr": 1.5267, "group1_lr": 1.5267}
{"mode": "train", "datatime": "0.001", "epoch": 330, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8811, "scale": 0.0, "loss_sim": -0.8661, "loss_uniform": 0.0006, "loss_aug": 6.1039, "loss": -0.8661, "group0_lr": 1.5256, "group1_lr": 1.5256}
{"mode": "train", "datatime": "1.759", "epoch": 331, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8775, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.0006, "loss_aug": 6.107, "loss": -0.8578, "group0_lr": 1.524, "group1_lr": 1.524}
{"mode": "train", "datatime": "0.001", "epoch": 331, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8808, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.0006, "loss_aug": 6.1048, "loss": -0.8637, "group0_lr": 1.5229, "group1_lr": 1.5229}
{"mode": "train", "datatime": "1.704", "epoch": 332, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8805, "scale": 0.0, "loss_sim": -0.8614, "loss_uniform": 0.0007, "loss_aug": 6.1057, "loss": -0.8614, "group0_lr": 1.5213, "group1_lr": 1.5213}
{"mode": "train", "datatime": "0.001", "epoch": 332, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8783, "scale": 0.0, "loss_sim": -0.859, "loss_uniform": 0.0007, "loss_aug": 6.1065, "loss": -0.859, "group0_lr": 1.5202, "group1_lr": 1.5202}
{"mode": "train", "datatime": "1.792", "epoch": 333, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8816, "scale": 0.0, "loss_sim": -0.867, "loss_uniform": 0.0008, "loss_aug": 6.1034, "loss": -0.867, "group0_lr": 1.5186, "group1_lr": 1.5186}
{"mode": "train", "datatime": "0.001", "epoch": 333, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8783, "scale": 0.0, "loss_sim": -0.8606, "loss_uniform": 0.0006, "loss_aug": 6.106, "loss": -0.8606, "group0_lr": 1.5175, "group1_lr": 1.5175}
{"mode": "train", "datatime": "1.657", "epoch": 334, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8787, "scale": 0.0, "loss_sim": -0.8587, "loss_uniform": 0.0007, "loss_aug": 6.1063, "loss": -0.8587, "group0_lr": 1.5159, "group1_lr": 1.5159}
{"mode": "train", "datatime": "0.001", "epoch": 334, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8767, "scale": 0.0, "loss_sim": -0.8524, "loss_uniform": 0.0007, "loss_aug": 6.1089, "loss": -0.8524, "group0_lr": 1.5148, "group1_lr": 1.5148}
{"mode": "train", "datatime": "1.716", "epoch": 335, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8802, "scale": 0.0, "loss_sim": -0.8573, "loss_uniform": 0.0008, "loss_aug": 6.1071, "loss": -0.8573, "group0_lr": 1.5132, "group1_lr": 1.5132}
{"mode": "train", "datatime": "0.001", "epoch": 335, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8796, "scale": 0.0, "loss_sim": -0.8593, "loss_uniform": 0.0007, "loss_aug": 6.1065, "loss": -0.8593, "group0_lr": 1.5121, "group1_lr": 1.5121}
{"mode": "train", "datatime": "1.795", "epoch": 336, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8816, "scale": 0.0, "loss_sim": -0.8709, "loss_uniform": 0.0008, "loss_aug": 6.1019, "loss": -0.8709, "group0_lr": 1.5104, "group1_lr": 1.5104}
{"mode": "train", "datatime": "0.001", "epoch": 336, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8779, "scale": 0.0, "loss_sim": -0.8608, "loss_uniform": 0.0008, "loss_aug": 6.1057, "loss": -0.8608, "group0_lr": 1.5093, "group1_lr": 1.5093}
{"mode": "train", "datatime": "1.796", "epoch": 337, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8785, "scale": 0.0, "loss_sim": -0.8612, "loss_uniform": 0.0006, "loss_aug": 6.105, "loss": -0.8612, "group0_lr": 1.5077, "group1_lr": 1.5077}
{"mode": "train", "datatime": "0.001", "epoch": 337, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8771, "scale": 0.0, "loss_sim": -0.861, "loss_uniform": 0.0006, "loss_aug": 6.1049, "loss": -0.861, "group0_lr": 1.5066, "group1_lr": 1.5066}
{"mode": "train", "datatime": "1.782", "epoch": 338, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.877, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.0007, "loss_aug": 6.105, "loss": -0.8617, "group0_lr": 1.505, "group1_lr": 1.505}
{"mode": "train", "datatime": "0.001", "epoch": 338, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8757, "scale": 0.0, "loss_sim": -0.863, "loss_uniform": 0.0007, "loss_aug": 6.1048, "loss": -0.863, "group0_lr": 1.5039, "group1_lr": 1.5039}
{"mode": "train", "datatime": "1.790", "epoch": 339, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8773, "scale": 0.0, "loss_sim": -0.8662, "loss_uniform": 0.0006, "loss_aug": 6.1035, "loss": -0.8662, "group0_lr": 1.5022, "group1_lr": 1.5022}
{"mode": "train", "datatime": "0.001", "epoch": 339, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8752, "scale": 0.0, "loss_sim": -0.8587, "loss_uniform": 0.0007, "loss_aug": 6.1064, "loss": -0.8587, "group0_lr": 1.5011, "group1_lr": 1.5011}
{"mode": "train", "datatime": "1.772", "epoch": 340, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8784, "scale": 0.0, "loss_sim": -0.8656, "loss_uniform": 0.0006, "loss_aug": 6.1036, "loss": -0.8656, "group0_lr": 1.4995, "group1_lr": 1.4995}
{"mode": "train", "datatime": "0.001", "epoch": 340, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8745, "scale": 0.0, "loss_sim": -0.8589, "loss_uniform": 0.0007, "loss_aug": 6.1061, "loss": -0.8589, "group0_lr": 1.4984, "group1_lr": 1.4984}
{"mode": "train", "datatime": "1.857", "epoch": 341, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.234", "pre-sim": 0.8787, "scale": 0.0, "loss_sim": -0.8662, "loss_uniform": 0.0005, "loss_aug": 6.1035, "loss": -0.8662, "group0_lr": 1.4967, "group1_lr": 1.4967}
{"mode": "train", "datatime": "0.001", "epoch": 341, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8791, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.0006, "loss_aug": 6.1043, "loss": -0.8637, "group0_lr": 1.4956, "group1_lr": 1.4956}
{"mode": "train", "datatime": "1.675", "epoch": 342, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8784, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.0008, "loss_aug": 6.1036, "loss": -0.8655, "group0_lr": 1.494, "group1_lr": 1.494}
{"mode": "train", "datatime": "0.001", "epoch": 342, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8758, "scale": 0.0, "loss_sim": -0.8626, "loss_uniform": 0.0006, "loss_aug": 6.1048, "loss": -0.8626, "group0_lr": 1.4929, "group1_lr": 1.4929}
{"mode": "train", "datatime": "1.736", "epoch": 343, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8766, "scale": 0.0, "loss_sim": -0.8645, "loss_uniform": 0.0005, "loss_aug": 6.104, "loss": -0.8645, "group0_lr": 1.4912, "group1_lr": 1.4912}
{"mode": "train", "datatime": "0.001", "epoch": 343, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8766, "scale": 0.0, "loss_sim": -0.8646, "loss_uniform": 0.0006, "loss_aug": 6.1046, "loss": -0.8646, "group0_lr": 1.4901, "group1_lr": 1.4901}
{"mode": "train", "datatime": "1.864", "epoch": 344, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.236", "pre-sim": 0.8763, "scale": 0.0, "loss_sim": -0.8665, "loss_uniform": 0.0005, "loss_aug": 6.1042, "loss": -0.8665, "group0_lr": 1.4884, "group1_lr": 1.4884}
{"mode": "train", "datatime": "0.001", "epoch": 344, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8767, "scale": 0.0, "loss_sim": -0.8657, "loss_uniform": 0.0006, "loss_aug": 6.104, "loss": -0.8657, "group0_lr": 1.4873, "group1_lr": 1.4873}
{"mode": "train", "datatime": "1.858", "epoch": 345, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.232", "pre-sim": 0.8742, "scale": 0.0, "loss_sim": -0.8593, "loss_uniform": 0.0007, "loss_aug": 6.1061, "loss": -0.8593, "group0_lr": 1.4857, "group1_lr": 1.4857}
{"mode": "train", "datatime": "0.001", "epoch": 345, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8753, "scale": 0.0, "loss_sim": -0.8638, "loss_uniform": 0.0006, "loss_aug": 6.1046, "loss": -0.8638, "group0_lr": 1.4845, "group1_lr": 1.4845}
{"mode": "train", "datatime": "1.797", "epoch": 346, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.875, "scale": 0.0, "loss_sim": -0.8647, "loss_uniform": 0.0005, "loss_aug": 6.1042, "loss": -0.8647, "group0_lr": 1.4829, "group1_lr": 1.4829}
{"mode": "train", "datatime": "0.001", "epoch": 346, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8745, "scale": 0.0, "loss_sim": -0.8598, "loss_uniform": 0.0006, "loss_aug": 6.1059, "loss": -0.8598, "group0_lr": 1.4818, "group1_lr": 1.4818}
{"mode": "train", "datatime": "1.784", "epoch": 347, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8805, "scale": 0.0, "loss_sim": -0.8665, "loss_uniform": 0.0007, "loss_aug": 6.1033, "loss": -0.8665, "group0_lr": 1.4801, "group1_lr": 1.4801}
{"mode": "train", "datatime": "0.001", "epoch": 347, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8761, "scale": 0.0, "loss_sim": -0.8576, "loss_uniform": 0.0006, "loss_aug": 6.1068, "loss": -0.8576, "group0_lr": 1.479, "group1_lr": 1.479}
{"mode": "train", "datatime": "1.770", "epoch": 348, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8743, "scale": 0.0, "loss_sim": -0.8593, "loss_uniform": 0.0008, "loss_aug": 6.1059, "loss": -0.8593, "group0_lr": 1.4773, "group1_lr": 1.4773}
{"mode": "train", "datatime": "0.001", "epoch": 348, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8753, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.0007, "loss_aug": 6.1051, "loss": -0.8617, "group0_lr": 1.4762, "group1_lr": 1.4762}
{"mode": "train", "datatime": "1.729", "epoch": 349, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8776, "scale": 0.0, "loss_sim": -0.866, "loss_uniform": 0.0008, "loss_aug": 6.1038, "loss": -0.866, "group0_lr": 1.4745, "group1_lr": 1.4745}
{"mode": "train", "datatime": "0.001", "epoch": 349, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8737, "scale": 0.0, "loss_sim": -0.8622, "loss_uniform": 0.0006, "loss_aug": 6.1051, "loss": -0.8622, "group0_lr": 1.4734, "group1_lr": 1.4734}
{"mode": "val", "epoch": 349, "KNN-5": 64.79490445859872}
{"mode": "train", "datatime": "1.705", "epoch": 350, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8773, "scale": 0.0, "loss_sim": -0.8682, "loss_uniform": 0.0005, "loss_aug": 6.1027, "loss": -0.8682, "group0_lr": 1.4717, "group1_lr": 1.4717}
{"mode": "train", "datatime": "0.001", "epoch": 350, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.875, "scale": 0.0, "loss_sim": -0.8634, "loss_uniform": 0.0005, "loss_aug": 6.1048, "loss": -0.8634, "group0_lr": 1.4706, "group1_lr": 1.4706}
{"mode": "train", "datatime": "1.782", "epoch": 351, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8723, "scale": 0.0, "loss_sim": -0.8587, "loss_uniform": 0.0006, "loss_aug": 6.1063, "loss": -0.8587, "group0_lr": 1.4689, "group1_lr": 1.4689}
{"mode": "train", "datatime": "0.001", "epoch": 351, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8757, "scale": 0.0, "loss_sim": -0.8614, "loss_uniform": 0.0006, "loss_aug": 6.1049, "loss": -0.8614, "group0_lr": 1.4678, "group1_lr": 1.4678}
{"mode": "train", "datatime": "1.750", "epoch": 352, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8769, "scale": 0.0, "loss_sim": -0.8646, "loss_uniform": 0.0005, "loss_aug": 6.1041, "loss": -0.8646, "group0_lr": 1.4661, "group1_lr": 1.4661}
{"mode": "train", "datatime": "0.001", "epoch": 352, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8757, "scale": 0.0, "loss_sim": -0.866, "loss_uniform": 0.0005, "loss_aug": 6.1037, "loss": -0.866, "group0_lr": 1.465, "group1_lr": 1.465}
{"mode": "train", "datatime": "1.727", "epoch": 353, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8764, "scale": 0.0, "loss_sim": -0.8645, "loss_uniform": 0.0006, "loss_aug": 6.1043, "loss": -0.8645, "group0_lr": 1.4633, "group1_lr": 1.4633}
{"mode": "train", "datatime": "0.001", "epoch": 353, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8735, "scale": 0.0, "loss_sim": -0.8628, "loss_uniform": 0.0006, "loss_aug": 6.1049, "loss": -0.8628, "group0_lr": 1.4622, "group1_lr": 1.4622}
{"mode": "train", "datatime": "1.728", "epoch": 354, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8759, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.0005, "loss_aug": 6.1034, "loss": -0.8655, "group0_lr": 1.4605, "group1_lr": 1.4605}
{"mode": "train", "datatime": "0.001", "epoch": 354, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8735, "scale": 0.0, "loss_sim": -0.8618, "loss_uniform": 0.0007, "loss_aug": 6.1049, "loss": -0.8618, "group0_lr": 1.4594, "group1_lr": 1.4594}
{"mode": "train", "datatime": "1.731", "epoch": 355, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8747, "scale": 0.0, "loss_sim": -0.8676, "loss_uniform": 0.0006, "loss_aug": 6.1029, "loss": -0.8676, "group0_lr": 1.4577, "group1_lr": 1.4577}
{"mode": "train", "datatime": "0.001", "epoch": 355, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.874, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.0006, "loss_aug": 6.1042, "loss": -0.8639, "group0_lr": 1.4565, "group1_lr": 1.4565}
{"mode": "train", "datatime": "1.760", "epoch": 356, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.873, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.0006, "loss_aug": 6.1047, "loss": -0.8637, "group0_lr": 1.4549, "group1_lr": 1.4549}
{"mode": "train", "datatime": "0.001", "epoch": 356, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8753, "scale": 0.0, "loss_sim": -0.8678, "loss_uniform": 0.0006, "loss_aug": 6.1034, "loss": -0.8678, "group0_lr": 1.4537, "group1_lr": 1.4537}
{"mode": "train", "datatime": "1.678", "epoch": 357, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8759, "scale": 0.0, "loss_sim": -0.8687, "loss_uniform": 0.0007, "loss_aug": 6.1027, "loss": -0.8687, "group0_lr": 1.452, "group1_lr": 1.452}
{"mode": "train", "datatime": "0.001", "epoch": 357, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8778, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.0006, "loss_aug": 6.1015, "loss": -0.8723, "group0_lr": 1.4509, "group1_lr": 1.4509}
{"mode": "train", "datatime": "1.707", "epoch": 358, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8697, "scale": 0.0, "loss_sim": -0.86, "loss_uniform": 0.0006, "loss_aug": 6.1064, "loss": -0.86, "group0_lr": 1.4492, "group1_lr": 1.4492}
{"mode": "train", "datatime": "0.001", "epoch": 358, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8751, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.0006, "loss_aug": 6.1029, "loss": -0.8696, "group0_lr": 1.4481, "group1_lr": 1.4481}
{"mode": "train", "datatime": "1.761", "epoch": 359, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8727, "scale": 0.0, "loss_sim": -0.8682, "loss_uniform": 0.0005, "loss_aug": 6.1031, "loss": -0.8682, "group0_lr": 1.4464, "group1_lr": 1.4464}
{"mode": "train", "datatime": "0.001", "epoch": 359, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8724, "scale": 0.0, "loss_sim": -0.8638, "loss_uniform": 0.0006, "loss_aug": 6.1046, "loss": -0.8638, "group0_lr": 1.4452, "group1_lr": 1.4452}
{"mode": "train", "datatime": "1.787", "epoch": 360, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8721, "scale": 0.0, "loss_sim": -0.8661, "loss_uniform": 0.0005, "loss_aug": 6.1037, "loss": -0.8661, "group0_lr": 1.4435, "group1_lr": 1.4435}
{"mode": "train", "datatime": "0.001", "epoch": 360, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8707, "scale": 0.0, "loss_sim": -0.8585, "loss_uniform": 0.0005, "loss_aug": 6.1067, "loss": -0.8585, "group0_lr": 1.4424, "group1_lr": 1.4424}
{"mode": "train", "datatime": "1.759", "epoch": 361, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8755, "scale": 0.0, "loss_sim": -0.8714, "loss_uniform": 0.0005, "loss_aug": 6.1018, "loss": -0.8714, "group0_lr": 1.4407, "group1_lr": 1.4407}
{"mode": "train", "datatime": "0.001", "epoch": 361, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8725, "scale": 0.0, "loss_sim": -0.8685, "loss_uniform": 0.0006, "loss_aug": 6.1029, "loss": -0.8685, "group0_lr": 1.4395, "group1_lr": 1.4395}
{"mode": "train", "datatime": "1.762", "epoch": 362, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8741, "scale": 0.0, "loss_sim": -0.8735, "loss_uniform": 0.0006, "loss_aug": 6.1011, "loss": -0.8735, "group0_lr": 1.4378, "group1_lr": 1.4378}
{"mode": "train", "datatime": "0.001", "epoch": 362, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8697, "scale": 0.0, "loss_sim": -0.8663, "loss_uniform": 0.0006, "loss_aug": 6.1039, "loss": -0.8663, "group0_lr": 1.4367, "group1_lr": 1.4367}
{"mode": "train", "datatime": "1.782", "epoch": 363, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8652, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.0007, "loss_aug": 6.1056, "loss": -0.8615, "group0_lr": 1.435, "group1_lr": 1.435}
{"mode": "train", "datatime": "0.001", "epoch": 363, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8701, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.0006, "loss_aug": 6.1049, "loss": -0.8637, "group0_lr": 1.4338, "group1_lr": 1.4338}
{"mode": "train", "datatime": "1.680", "epoch": 364, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8771, "scale": 0.0, "loss_sim": -0.8743, "loss_uniform": 0.0006, "loss_aug": 6.1009, "loss": -0.8743, "group0_lr": 1.4321, "group1_lr": 1.4321}
{"mode": "train", "datatime": "0.001", "epoch": 364, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8708, "scale": 0.0, "loss_sim": -0.8674, "loss_uniform": 0.0007, "loss_aug": 6.1035, "loss": -0.8674, "group0_lr": 1.431, "group1_lr": 1.431}
{"mode": "train", "datatime": "1.724", "epoch": 365, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8737, "scale": 0.0, "loss_sim": -0.8714, "loss_uniform": 0.0005, "loss_aug": 6.1019, "loss": -0.8714, "group0_lr": 1.4293, "group1_lr": 1.4293}
{"mode": "train", "datatime": "0.001", "epoch": 365, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8735, "scale": 0.0, "loss_sim": -0.8701, "loss_uniform": 0.0005, "loss_aug": 6.1022, "loss": -0.8701, "group0_lr": 1.4281, "group1_lr": 1.4281}
{"mode": "train", "datatime": "1.750", "epoch": 366, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8723, "scale": 0.0, "loss_sim": -0.8695, "loss_uniform": 0.0005, "loss_aug": 6.1021, "loss": -0.8695, "group0_lr": 1.4264, "group1_lr": 1.4264}
{"mode": "train", "datatime": "0.001", "epoch": 366, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8695, "scale": 0.0, "loss_sim": -0.8658, "loss_uniform": 0.0007, "loss_aug": 6.104, "loss": -0.8658, "group0_lr": 1.4252, "group1_lr": 1.4252}
{"mode": "train", "datatime": "1.692", "epoch": 367, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.87, "scale": 0.0, "loss_sim": -0.8699, "loss_uniform": 0.0006, "loss_aug": 6.1025, "loss": -0.8699, "group0_lr": 1.4235, "group1_lr": 1.4235}
{"mode": "train", "datatime": "0.001", "epoch": 367, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.867, "scale": 0.0, "loss_sim": -0.8633, "loss_uniform": 0.0006, "loss_aug": 6.1049, "loss": -0.8633, "group0_lr": 1.4223, "group1_lr": 1.4223}
{"mode": "train", "datatime": "1.721", "epoch": 368, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8696, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.0006, "loss_aug": 6.1025, "loss": -0.8692, "group0_lr": 1.4206, "group1_lr": 1.4206}
{"mode": "train", "datatime": "0.001", "epoch": 368, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8674, "scale": 0.0, "loss_sim": -0.8667, "loss_uniform": 0.0005, "loss_aug": 6.1036, "loss": -0.8667, "group0_lr": 1.4195, "group1_lr": 1.4195}
{"mode": "train", "datatime": "1.769", "epoch": 369, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8708, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.0006, "loss_aug": 6.103, "loss": -0.8692, "group0_lr": 1.4178, "group1_lr": 1.4178}
{"mode": "train", "datatime": "0.001", "epoch": 369, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8738, "scale": 0.0, "loss_sim": -0.8733, "loss_uniform": 0.0006, "loss_aug": 6.1015, "loss": -0.8733, "group0_lr": 1.4166, "group1_lr": 1.4166}
{"mode": "train", "datatime": "1.697", "epoch": 370, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8757, "scale": 0.0, "loss_sim": -0.8768, "loss_uniform": 0.0006, "loss_aug": 6.1, "loss": -0.8768, "group0_lr": 1.4149, "group1_lr": 1.4149}
{"mode": "train", "datatime": "0.001", "epoch": 370, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8711, "scale": 0.0, "loss_sim": -0.8699, "loss_uniform": 0.0007, "loss_aug": 6.1025, "loss": -0.8699, "group0_lr": 1.4137, "group1_lr": 1.4137}
{"mode": "train", "datatime": "1.776", "epoch": 371, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8691, "scale": 0.0, "loss_sim": -0.8679, "loss_uniform": 0.0006, "loss_aug": 6.1035, "loss": -0.8679, "group0_lr": 1.412, "group1_lr": 1.412}
{"mode": "train", "datatime": "0.001", "epoch": 371, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8688, "scale": 0.0, "loss_sim": -0.8659, "loss_uniform": 0.0006, "loss_aug": 6.1043, "loss": -0.8659, "group0_lr": 1.4108, "group1_lr": 1.4108}
{"mode": "train", "datatime": "1.742", "epoch": 372, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8698, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0008, "loss_aug": 6.1042, "loss": -0.8668, "group0_lr": 1.4091, "group1_lr": 1.4091}
{"mode": "train", "datatime": "0.001", "epoch": 372, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.872, "scale": 0.0, "loss_sim": -0.8689, "loss_uniform": 0.0006, "loss_aug": 6.1034, "loss": -0.8689, "group0_lr": 1.4079, "group1_lr": 1.4079}
{"mode": "train", "datatime": "1.764", "epoch": 373, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8681, "scale": 0.0, "loss_sim": -0.8681, "loss_uniform": 0.0005, "loss_aug": 6.103, "loss": -0.8681, "group0_lr": 1.4062, "group1_lr": 1.4062}
{"mode": "train", "datatime": "0.001", "epoch": 373, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8677, "scale": 0.0, "loss_sim": -0.8679, "loss_uniform": 0.0007, "loss_aug": 6.1031, "loss": -0.8679, "group0_lr": 1.405, "group1_lr": 1.405}
{"mode": "train", "datatime": "1.691", "epoch": 374, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8709, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.0007, "loss_aug": 6.1027, "loss": -0.8696, "group0_lr": 1.4033, "group1_lr": 1.4033}
{"mode": "train", "datatime": "0.001", "epoch": 374, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.868, "scale": 0.0, "loss_sim": -0.8675, "loss_uniform": 0.0007, "loss_aug": 6.1033, "loss": -0.8675, "group0_lr": 1.4021, "group1_lr": 1.4021}
{"mode": "train", "datatime": "1.795", "epoch": 375, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8658, "scale": 0.0, "loss_sim": -0.8645, "loss_uniform": 0.0006, "loss_aug": 6.1046, "loss": -0.8645, "group0_lr": 1.4004, "group1_lr": 1.4004}
{"mode": "train", "datatime": "0.001", "epoch": 375, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8695, "scale": 0.0, "loss_sim": -0.8678, "loss_uniform": 0.0006, "loss_aug": 6.1034, "loss": -0.8678, "group0_lr": 1.3992, "group1_lr": 1.3992}
{"mode": "train", "datatime": "1.763", "epoch": 376, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8695, "scale": 0.0, "loss_sim": -0.8683, "loss_uniform": 0.0007, "loss_aug": 6.1033, "loss": -0.8683, "group0_lr": 1.3975, "group1_lr": 1.3975}
{"mode": "train", "datatime": "0.001", "epoch": 376, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8714, "scale": 0.0, "loss_sim": -0.8718, "loss_uniform": 0.0006, "loss_aug": 6.1021, "loss": -0.8718, "group0_lr": 1.3963, "group1_lr": 1.3963}
{"mode": "train", "datatime": "1.728", "epoch": 377, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8724, "scale": 0.0, "loss_sim": -0.8738, "loss_uniform": 0.0006, "loss_aug": 6.1014, "loss": -0.8738, "group0_lr": 1.3946, "group1_lr": 1.3946}
{"mode": "train", "datatime": "0.001", "epoch": 377, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8694, "scale": 0.0, "loss_sim": -0.8724, "loss_uniform": 0.0007, "loss_aug": 6.1017, "loss": -0.8724, "group0_lr": 1.3934, "group1_lr": 1.3934}
{"mode": "train", "datatime": "1.828", "epoch": 378, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.8649, "scale": 0.0, "loss_sim": -0.8643, "loss_uniform": 0.0006, "loss_aug": 6.1045, "loss": -0.8643, "group0_lr": 1.3916, "group1_lr": 1.3916}
{"mode": "train", "datatime": "0.001", "epoch": 378, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8697, "scale": 0.0, "loss_sim": -0.8744, "loss_uniform": 0.0006, "loss_aug": 6.1004, "loss": -0.8744, "group0_lr": 1.3905, "group1_lr": 1.3905}
{"mode": "train", "datatime": "1.814", "epoch": 379, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8686, "scale": 0.0, "loss_sim": -0.8713, "loss_uniform": 0.0007, "loss_aug": 6.1021, "loss": -0.8713, "group0_lr": 1.3887, "group1_lr": 1.3887}
{"mode": "train", "datatime": "0.001", "epoch": 379, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8677, "scale": 0.0, "loss_sim": -0.8695, "loss_uniform": 0.0007, "loss_aug": 6.1026, "loss": -0.8695, "group0_lr": 1.3875, "group1_lr": 1.3875}
{"mode": "train", "datatime": "1.770", "epoch": 380, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8725, "scale": 0.0, "loss_sim": -0.8724, "loss_uniform": 0.0006, "loss_aug": 6.1013, "loss": -0.8724, "group0_lr": 1.3858, "group1_lr": 1.3858}
{"mode": "train", "datatime": "0.001", "epoch": 380, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8724, "scale": 0.0, "loss_sim": -0.8702, "loss_uniform": 0.0006, "loss_aug": 6.1022, "loss": -0.8702, "group0_lr": 1.3846, "group1_lr": 1.3846}
{"mode": "train", "datatime": "1.727", "epoch": 381, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8701, "scale": 0.0, "loss_sim": -0.871, "loss_uniform": 0.0005, "loss_aug": 6.1019, "loss": -0.871, "group0_lr": 1.3829, "group1_lr": 1.3829}
{"mode": "train", "datatime": "0.001", "epoch": 381, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.871, "scale": 0.0, "loss_sim": -0.873, "loss_uniform": 0.0006, "loss_aug": 6.1013, "loss": -0.873, "group0_lr": 1.3817, "group1_lr": 1.3817}
{"mode": "train", "datatime": "1.836", "epoch": 382, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8699, "scale": 0.0, "loss_sim": -0.8709, "loss_uniform": 0.0005, "loss_aug": 6.1015, "loss": -0.8709, "group0_lr": 1.3799, "group1_lr": 1.3799}
{"mode": "train", "datatime": "0.001", "epoch": 382, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8704, "scale": 0.0, "loss_sim": -0.8713, "loss_uniform": 0.0005, "loss_aug": 6.1013, "loss": -0.8713, "group0_lr": 1.3787, "group1_lr": 1.3787}
{"mode": "train", "datatime": "1.781", "epoch": 383, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.873, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0005, "loss_aug": 6.0988, "loss": -0.8789, "group0_lr": 1.377, "group1_lr": 1.377}
{"mode": "train", "datatime": "0.001", "epoch": 383, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.869, "scale": 0.0, "loss_sim": -0.8689, "loss_uniform": 0.0006, "loss_aug": 6.1027, "loss": -0.8689, "group0_lr": 1.3758, "group1_lr": 1.3758}
{"mode": "train", "datatime": "1.699", "epoch": 384, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8681, "scale": 0.0, "loss_sim": -0.8742, "loss_uniform": 0.0005, "loss_aug": 6.1002, "loss": -0.8742, "group0_lr": 1.374, "group1_lr": 1.374}
{"mode": "train", "datatime": "0.001", "epoch": 384, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8688, "scale": 0.0, "loss_sim": -0.8721, "loss_uniform": 0.0005, "loss_aug": 6.1011, "loss": -0.8721, "group0_lr": 1.3729, "group1_lr": 1.3729}
{"mode": "train", "datatime": "1.746", "epoch": 385, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8702, "scale": 0.0, "loss_sim": -0.872, "loss_uniform": 0.0005, "loss_aug": 6.1016, "loss": -0.872, "group0_lr": 1.3711, "group1_lr": 1.3711}
{"mode": "train", "datatime": "0.001", "epoch": 385, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8685, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.0005, "loss_aug": 6.103, "loss": -0.8692, "group0_lr": 1.3699, "group1_lr": 1.3699}
{"mode": "train", "datatime": "1.738", "epoch": 386, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8694, "scale": 0.0, "loss_sim": -0.8735, "loss_uniform": 0.0005, "loss_aug": 6.1009, "loss": -0.8735, "group0_lr": 1.3682, "group1_lr": 1.3682}
{"mode": "train", "datatime": "0.001", "epoch": 386, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8674, "scale": 0.0, "loss_sim": -0.8735, "loss_uniform": 0.0006, "loss_aug": 6.1009, "loss": -0.8735, "group0_lr": 1.367, "group1_lr": 1.367}
{"mode": "train", "datatime": "1.754", "epoch": 387, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8684, "scale": 0.0, "loss_sim": -0.8722, "loss_uniform": 0.0006, "loss_aug": 6.1016, "loss": -0.8722, "group0_lr": 1.3652, "group1_lr": 1.3652}
{"mode": "train", "datatime": "0.001", "epoch": 387, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8686, "scale": 0.0, "loss_sim": -0.8726, "loss_uniform": 0.0006, "loss_aug": 6.1016, "loss": -0.8726, "group0_lr": 1.364, "group1_lr": 1.364}
{"mode": "train", "datatime": "1.771", "epoch": 388, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8708, "scale": 0.0, "loss_sim": -0.8783, "loss_uniform": 0.0005, "loss_aug": 6.0992, "loss": -0.8783, "group0_lr": 1.3622, "group1_lr": 1.3622}
{"mode": "train", "datatime": "0.001", "epoch": 388, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8661, "scale": 0.0, "loss_sim": -0.8738, "loss_uniform": 0.0006, "loss_aug": 6.1009, "loss": -0.8738, "group0_lr": 1.361, "group1_lr": 1.361}
{"mode": "train", "datatime": "1.688", "epoch": 389, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8674, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0006, "loss_aug": 6.1001, "loss": -0.8771, "group0_lr": 1.3593, "group1_lr": 1.3593}
{"mode": "train", "datatime": "0.001", "epoch": 389, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8666, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0007, "loss_aug": 6.1, "loss": -0.8771, "group0_lr": 1.3581, "group1_lr": 1.3581}
{"mode": "train", "datatime": "1.720", "epoch": 390, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8665, "scale": 0.0, "loss_sim": -0.8753, "loss_uniform": 0.0007, "loss_aug": 6.1004, "loss": -0.8753, "group0_lr": 1.3563, "group1_lr": 1.3563}
{"mode": "train", "datatime": "0.001", "epoch": 390, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8661, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.0007, "loss_aug": 6.1008, "loss": -0.8737, "group0_lr": 1.3551, "group1_lr": 1.3551}
{"mode": "train", "datatime": "1.805", "epoch": 391, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8664, "scale": 0.0, "loss_sim": -0.8731, "loss_uniform": 0.0006, "loss_aug": 6.1009, "loss": -0.8731, "group0_lr": 1.3534, "group1_lr": 1.3534}
{"mode": "train", "datatime": "0.001", "epoch": 391, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8678, "scale": 0.0, "loss_sim": -0.8769, "loss_uniform": 0.0008, "loss_aug": 6.0999, "loss": -0.8769, "group0_lr": 1.3522, "group1_lr": 1.3522}
{"mode": "train", "datatime": "1.730", "epoch": 392, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8709, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0006, "loss_aug": 6.0997, "loss": -0.8771, "group0_lr": 1.3504, "group1_lr": 1.3504}
{"mode": "train", "datatime": "0.001", "epoch": 392, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8665, "scale": 0.0, "loss_sim": -0.8776, "loss_uniform": 0.0006, "loss_aug": 6.0996, "loss": -0.8776, "group0_lr": 1.3492, "group1_lr": 1.3492}
{"mode": "train", "datatime": "1.712", "epoch": 393, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8681, "scale": 0.0, "loss_sim": -0.8755, "loss_uniform": 0.0006, "loss_aug": 6.1006, "loss": -0.8755, "group0_lr": 1.3474, "group1_lr": 1.3474}
{"mode": "train", "datatime": "0.001", "epoch": 393, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8658, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.0005, "loss_aug": 6.1008, "loss": -0.8746, "group0_lr": 1.3462, "group1_lr": 1.3462}
{"mode": "train", "datatime": "1.742", "epoch": 394, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8657, "scale": 0.0, "loss_sim": -0.8744, "loss_uniform": 0.0006, "loss_aug": 6.101, "loss": -0.8744, "group0_lr": 1.3444, "group1_lr": 1.3444}
{"mode": "train", "datatime": "0.001", "epoch": 394, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8701, "scale": 0.0, "loss_sim": -0.8819, "loss_uniform": 0.0006, "loss_aug": 6.0982, "loss": -0.8819, "group0_lr": 1.3432, "group1_lr": 1.3432}
{"mode": "train", "datatime": "1.738", "epoch": 395, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8658, "scale": 0.0, "loss_sim": -0.8738, "loss_uniform": 0.0007, "loss_aug": 6.1015, "loss": -0.8738, "group0_lr": 1.3415, "group1_lr": 1.3415}
{"mode": "train", "datatime": "0.001", "epoch": 395, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.863, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.0006, "loss_aug": 6.1029, "loss": -0.8696, "group0_lr": 1.3402, "group1_lr": 1.3402}
{"mode": "train", "datatime": "1.817", "epoch": 396, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8646, "scale": 0.0, "loss_sim": -0.8753, "loss_uniform": 0.0007, "loss_aug": 6.1008, "loss": -0.8753, "group0_lr": 1.3385, "group1_lr": 1.3385}
{"mode": "train", "datatime": "0.001", "epoch": 396, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8694, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0007, "loss_aug": 6.0995, "loss": -0.8789, "group0_lr": 1.3373, "group1_lr": 1.3373}
{"mode": "train", "datatime": "1.789", "epoch": 397, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8668, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.0006, "loss_aug": 6.1009, "loss": -0.8746, "group0_lr": 1.3355, "group1_lr": 1.3355}
{"mode": "train", "datatime": "0.001", "epoch": 397, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8676, "scale": 0.0, "loss_sim": -0.8774, "loss_uniform": 0.0006, "loss_aug": 6.0997, "loss": -0.8774, "group0_lr": 1.3343, "group1_lr": 1.3343}
{"mode": "train", "datatime": "1.846", "epoch": 398, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.228", "pre-sim": 0.8623, "scale": 0.0, "loss_sim": -0.8705, "loss_uniform": 0.0006, "loss_aug": 6.1025, "loss": -0.8705, "group0_lr": 1.3325, "group1_lr": 1.3325}
{"mode": "train", "datatime": "0.001", "epoch": 398, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8677, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.0005, "loss_aug": 6.0993, "loss": -0.8788, "group0_lr": 1.3313, "group1_lr": 1.3313}
{"mode": "train", "datatime": "1.789", "epoch": 399, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8702, "scale": 0.0, "loss_sim": -0.8861, "loss_uniform": 0.0006, "loss_aug": 6.0967, "loss": -0.8861, "group0_lr": 1.3295, "group1_lr": 1.3295}
{"mode": "train", "datatime": "0.001", "epoch": 399, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.866, "scale": 0.0, "loss_sim": -0.8752, "loss_uniform": 0.0006, "loss_aug": 6.1008, "loss": -0.8752, "group0_lr": 1.3283, "group1_lr": 1.3283}
{"mode": "val", "epoch": 399, "KNN-5": 65.8140127388535}
{"mode": "train", "datatime": "1.798", "epoch": 400, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.868, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0005, "loss_aug": 6.1, "loss": -0.8764, "group0_lr": 1.3265, "group1_lr": 1.3265}
{"mode": "train", "datatime": "0.001", "epoch": 400, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8663, "scale": 0.0, "loss_sim": -0.8745, "loss_uniform": 0.0006, "loss_aug": 6.1007, "loss": -0.8745, "group0_lr": 1.3253, "group1_lr": 1.3253}
{"mode": "train", "datatime": "1.789", "epoch": 401, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8636, "scale": 0.0, "loss_sim": -0.8769, "loss_uniform": 0.0007, "loss_aug": 6.1001, "loss": -0.8769, "group0_lr": 1.3235, "group1_lr": 1.3235}
{"mode": "train", "datatime": "0.001", "epoch": 401, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8669, "scale": 0.0, "loss_sim": -0.8802, "loss_uniform": 0.0005, "loss_aug": 6.099, "loss": -0.8802, "group0_lr": 1.3223, "group1_lr": 1.3223}
{"mode": "train", "datatime": "1.758", "epoch": 402, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.866, "scale": 0.0, "loss_sim": -0.8762, "loss_uniform": 0.0006, "loss_aug": 6.1008, "loss": -0.8762, "group0_lr": 1.3205, "group1_lr": 1.3205}
{"mode": "train", "datatime": "0.001", "epoch": 402, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8668, "scale": 0.0, "loss_sim": -0.877, "loss_uniform": 0.0007, "loss_aug": 6.1005, "loss": -0.877, "group0_lr": 1.3193, "group1_lr": 1.3193}
{"mode": "train", "datatime": "1.713", "epoch": 403, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8671, "scale": 0.0, "loss_sim": -0.8798, "loss_uniform": 0.0006, "loss_aug": 6.0996, "loss": -0.8798, "group0_lr": 1.3175, "group1_lr": 1.3175}
{"mode": "train", "datatime": "0.001", "epoch": 403, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8667, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.0007, "loss_aug": 6.1, "loss": -0.8788, "group0_lr": 1.3163, "group1_lr": 1.3163}
{"mode": "train", "datatime": "1.847", "epoch": 404, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.222", "pre-sim": 0.8701, "scale": 0.0, "loss_sim": -0.8823, "loss_uniform": 0.0006, "loss_aug": 6.0984, "loss": -0.8823, "group0_lr": 1.3145, "group1_lr": 1.3145}
{"mode": "train", "datatime": "0.001", "epoch": 404, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8639, "scale": 0.0, "loss_sim": -0.8726, "loss_uniform": 0.0006, "loss_aug": 6.1016, "loss": -0.8726, "group0_lr": 1.3133, "group1_lr": 1.3133}
{"mode": "train", "datatime": "1.724", "epoch": 405, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8672, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0006, "loss_aug": 6.0987, "loss": -0.8803, "group0_lr": 1.3115, "group1_lr": 1.3115}
{"mode": "train", "datatime": "0.001", "epoch": 405, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8653, "scale": 0.0, "loss_sim": -0.8769, "loss_uniform": 0.0007, "loss_aug": 6.1004, "loss": -0.8769, "group0_lr": 1.3102, "group1_lr": 1.3102}
{"mode": "train", "datatime": "1.752", "epoch": 406, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8613, "scale": 0.0, "loss_sim": -0.8744, "loss_uniform": 0.0006, "loss_aug": 6.1013, "loss": -0.8744, "group0_lr": 1.3084, "group1_lr": 1.3084}
{"mode": "train", "datatime": "0.001", "epoch": 406, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8624, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0005, "loss_aug": 6.1003, "loss": -0.8763, "group0_lr": 1.3072, "group1_lr": 1.3072}
{"mode": "train", "datatime": "1.733", "epoch": 407, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8639, "scale": 0.0, "loss_sim": -0.8745, "loss_uniform": 0.0006, "loss_aug": 6.1014, "loss": -0.8745, "group0_lr": 1.3054, "group1_lr": 1.3054}
{"mode": "train", "datatime": "0.001", "epoch": 407, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8642, "scale": 0.0, "loss_sim": -0.8786, "loss_uniform": 0.0005, "loss_aug": 6.0997, "loss": -0.8786, "group0_lr": 1.3042, "group1_lr": 1.3042}
{"mode": "train", "datatime": "1.809", "epoch": 408, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8629, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0005, "loss_aug": 6.1, "loss": -0.8789, "group0_lr": 1.3024, "group1_lr": 1.3024}
{"mode": "train", "datatime": "0.001", "epoch": 408, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8627, "scale": 0.0, "loss_sim": -0.8805, "loss_uniform": 0.0007, "loss_aug": 6.0992, "loss": -0.8805, "group0_lr": 1.3012, "group1_lr": 1.3012}
{"mode": "train", "datatime": "1.682", "epoch": 409, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8621, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0006, "loss_aug": 6.1003, "loss": -0.8764, "group0_lr": 1.2994, "group1_lr": 1.2994}
{"mode": "train", "datatime": "0.001", "epoch": 409, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8629, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0006, "loss_aug": 6.1, "loss": -0.8771, "group0_lr": 1.2981, "group1_lr": 1.2981}
{"mode": "train", "datatime": "1.708", "epoch": 410, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8615, "scale": 0.0, "loss_sim": -0.8802, "loss_uniform": 0.0006, "loss_aug": 6.0988, "loss": -0.8802, "group0_lr": 1.2963, "group1_lr": 1.2963}
{"mode": "train", "datatime": "0.001", "epoch": 410, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8608, "scale": 0.0, "loss_sim": -0.878, "loss_uniform": 0.0005, "loss_aug": 6.0997, "loss": -0.878, "group0_lr": 1.2951, "group1_lr": 1.2951}
{"mode": "train", "datatime": "1.789", "epoch": 411, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8586, "scale": 0.0, "loss_sim": -0.8732, "loss_uniform": 0.0005, "loss_aug": 6.1017, "loss": -0.8732, "group0_lr": 1.2933, "group1_lr": 1.2933}
{"mode": "train", "datatime": "0.001", "epoch": 411, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8601, "scale": 0.0, "loss_sim": -0.8759, "loss_uniform": 0.0006, "loss_aug": 6.1008, "loss": -0.8759, "group0_lr": 1.2921, "group1_lr": 1.2921}
{"mode": "train", "datatime": "1.766", "epoch": 412, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8641, "scale": 0.0, "loss_sim": -0.8794, "loss_uniform": 0.0006, "loss_aug": 6.099, "loss": -0.8794, "group0_lr": 1.2903, "group1_lr": 1.2903}
{"mode": "train", "datatime": "0.001", "epoch": 412, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.863, "scale": 0.0, "loss_sim": -0.8829, "loss_uniform": 0.0005, "loss_aug": 6.0977, "loss": -0.8829, "group0_lr": 1.289, "group1_lr": 1.289}
{"mode": "train", "datatime": "1.801", "epoch": 413, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8618, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0005, "loss_aug": 6.1006, "loss": -0.8763, "group0_lr": 1.2872, "group1_lr": 1.2872}
{"mode": "train", "datatime": "0.001", "epoch": 413, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8604, "scale": 0.0, "loss_sim": -0.8728, "loss_uniform": 0.0007, "loss_aug": 6.1017, "loss": -0.8728, "group0_lr": 1.286, "group1_lr": 1.286}
{"mode": "train", "datatime": "1.795", "epoch": 414, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8598, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0007, "loss_aug": 6.1001, "loss": -0.8764, "group0_lr": 1.2842, "group1_lr": 1.2842}
{"mode": "train", "datatime": "0.001", "epoch": 414, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8609, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0007, "loss_aug": 6.0997, "loss": -0.8773, "group0_lr": 1.283, "group1_lr": 1.283}
{"mode": "train", "datatime": "1.814", "epoch": 415, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8588, "scale": 0.0, "loss_sim": -0.874, "loss_uniform": 0.0007, "loss_aug": 6.1014, "loss": -0.874, "group0_lr": 1.2812, "group1_lr": 1.2812}
{"mode": "train", "datatime": "0.001", "epoch": 415, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.865, "scale": 0.0, "loss_sim": -0.8826, "loss_uniform": 0.0007, "loss_aug": 6.0981, "loss": -0.8826, "group0_lr": 1.2799, "group1_lr": 1.2799}
{"mode": "train", "datatime": "1.765", "epoch": 416, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8656, "scale": 0.0, "loss_sim": -0.8815, "loss_uniform": 0.0007, "loss_aug": 6.0984, "loss": -0.8815, "group0_lr": 1.2781, "group1_lr": 1.2781}
{"mode": "train", "datatime": "0.001", "epoch": 416, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.861, "scale": 0.0, "loss_sim": -0.8752, "loss_uniform": 0.0006, "loss_aug": 6.1011, "loss": -0.8752, "group0_lr": 1.2769, "group1_lr": 1.2769}
{"mode": "train", "datatime": "1.804", "epoch": 417, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.8653, "scale": 0.0, "loss_sim": -0.8781, "loss_uniform": 0.0006, "loss_aug": 6.0999, "loss": -0.8781, "group0_lr": 1.2751, "group1_lr": 1.2751}
{"mode": "train", "datatime": "0.001", "epoch": 417, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8648, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.0006, "loss_aug": 6.0979, "loss": -0.8827, "group0_lr": 1.2738, "group1_lr": 1.2738}
{"mode": "train", "datatime": "1.797", "epoch": 418, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8628, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0006, "loss_aug": 6.1007, "loss": -0.8763, "group0_lr": 1.272, "group1_lr": 1.272}
{"mode": "train", "datatime": "0.001", "epoch": 418, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8626, "scale": 0.0, "loss_sim": -0.882, "loss_uniform": 0.0006, "loss_aug": 6.0986, "loss": -0.882, "group0_lr": 1.2708, "group1_lr": 1.2708}
{"mode": "train", "datatime": "1.736", "epoch": 419, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8635, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0006, "loss_aug": 6.0995, "loss": -0.8789, "group0_lr": 1.269, "group1_lr": 1.269}
{"mode": "train", "datatime": "0.001", "epoch": 419, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8619, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0006, "loss_aug": 6.1002, "loss": -0.8773, "group0_lr": 1.2677, "group1_lr": 1.2677}
{"mode": "train", "datatime": "1.702", "epoch": 420, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8626, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.0005, "loss_aug": 6.0988, "loss": -0.8814, "group0_lr": 1.2659, "group1_lr": 1.2659}
{"mode": "train", "datatime": "0.001", "epoch": 420, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8622, "scale": 0.0, "loss_sim": -0.8825, "loss_uniform": 0.0006, "loss_aug": 6.0982, "loss": -0.8825, "group0_lr": 1.2647, "group1_lr": 1.2647}
{"mode": "train", "datatime": "1.886", "epoch": 421, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.258", "pre-sim": 0.8626, "scale": 0.0, "loss_sim": -0.8798, "loss_uniform": 0.0006, "loss_aug": 6.0987, "loss": -0.8798, "group0_lr": 1.2628, "group1_lr": 1.2628}
{"mode": "train", "datatime": "0.001", "epoch": 421, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8625, "scale": 0.0, "loss_sim": -0.882, "loss_uniform": 0.0005, "loss_aug": 6.0978, "loss": -0.882, "group0_lr": 1.2616, "group1_lr": 1.2616}
{"mode": "train", "datatime": "1.791", "epoch": 422, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8599, "scale": 0.0, "loss_sim": -0.8772, "loss_uniform": 0.0006, "loss_aug": 6.0998, "loss": -0.8772, "group0_lr": 1.2598, "group1_lr": 1.2598}
{"mode": "train", "datatime": "0.001", "epoch": 422, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8602, "scale": 0.0, "loss_sim": -0.8785, "loss_uniform": 0.0006, "loss_aug": 6.0997, "loss": -0.8785, "group0_lr": 1.2585, "group1_lr": 1.2585}
{"mode": "train", "datatime": "1.720", "epoch": 423, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8588, "scale": 0.0, "loss_sim": -0.8801, "loss_uniform": 0.0007, "loss_aug": 6.099, "loss": -0.8801, "group0_lr": 1.2567, "group1_lr": 1.2567}
{"mode": "train", "datatime": "0.001", "epoch": 423, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8565, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.0006, "loss_aug": 6.1013, "loss": -0.8737, "group0_lr": 1.2555, "group1_lr": 1.2555}
{"mode": "train", "datatime": "1.802", "epoch": 424, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8604, "scale": 0.0, "loss_sim": -0.8793, "loss_uniform": 0.0004, "loss_aug": 6.0989, "loss": -0.8793, "group0_lr": 1.2536, "group1_lr": 1.2536}
{"mode": "train", "datatime": "0.001", "epoch": 424, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.864, "scale": 0.0, "loss_sim": -0.8818, "loss_uniform": 0.0005, "loss_aug": 6.0982, "loss": -0.8818, "group0_lr": 1.2524, "group1_lr": 1.2524}
{"mode": "train", "datatime": "1.775", "epoch": 425, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8631, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.0006, "loss_aug": 6.0985, "loss": -0.8814, "group0_lr": 1.2506, "group1_lr": 1.2506}
{"mode": "train", "datatime": "0.001", "epoch": 425, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8644, "scale": 0.0, "loss_sim": -0.8835, "loss_uniform": 0.0006, "loss_aug": 6.0977, "loss": -0.8835, "group0_lr": 1.2493, "group1_lr": 1.2493}
{"mode": "train", "datatime": "1.758", "epoch": 426, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8625, "scale": 0.0, "loss_sim": -0.8843, "loss_uniform": 0.0005, "loss_aug": 6.0975, "loss": -0.8843, "group0_lr": 1.2475, "group1_lr": 1.2475}
{"mode": "train", "datatime": "0.001", "epoch": 426, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8593, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0006, "loss_aug": 6.1002, "loss": -0.8764, "group0_lr": 1.2462, "group1_lr": 1.2462}
{"mode": "train", "datatime": "1.709", "epoch": 427, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8614, "scale": 0.0, "loss_sim": -0.882, "loss_uniform": 0.0005, "loss_aug": 6.0984, "loss": -0.882, "group0_lr": 1.2444, "group1_lr": 1.2444}
{"mode": "train", "datatime": "0.001", "epoch": 427, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8591, "scale": 0.0, "loss_sim": -0.8786, "loss_uniform": 0.0005, "loss_aug": 6.0995, "loss": -0.8786, "group0_lr": 1.2432, "group1_lr": 1.2432}
{"mode": "train", "datatime": "1.805", "epoch": 428, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8638, "scale": 0.0, "loss_sim": -0.887, "loss_uniform": 0.0005, "loss_aug": 6.0964, "loss": -0.887, "group0_lr": 1.2413, "group1_lr": 1.2413}
{"mode": "train", "datatime": "0.001", "epoch": 428, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8596, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0006, "loss_aug": 6.1001, "loss": -0.8771, "group0_lr": 1.2401, "group1_lr": 1.2401}
{"mode": "train", "datatime": "1.836", "epoch": 429, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.218", "pre-sim": 0.8614, "scale": 0.0, "loss_sim": -0.8859, "loss_uniform": 0.0005, "loss_aug": 6.097, "loss": -0.8859, "group0_lr": 1.2383, "group1_lr": 1.2383}
{"mode": "train", "datatime": "0.001", "epoch": 429, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8589, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0006, "loss_aug": 6.0991, "loss": -0.8803, "group0_lr": 1.237, "group1_lr": 1.237}
{"mode": "train", "datatime": "1.721", "epoch": 430, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8616, "scale": 0.0, "loss_sim": -0.8837, "loss_uniform": 0.0007, "loss_aug": 6.0977, "loss": -0.8837, "group0_lr": 1.2352, "group1_lr": 1.2352}
{"mode": "train", "datatime": "0.001", "epoch": 430, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8625, "scale": 0.0, "loss_sim": -0.8831, "loss_uniform": 0.0006, "loss_aug": 6.0978, "loss": -0.8831, "group0_lr": 1.2339, "group1_lr": 1.2339}
{"mode": "train", "datatime": "1.750", "epoch": 431, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8644, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0008, "loss_aug": 6.0963, "loss": -0.8868, "group0_lr": 1.2321, "group1_lr": 1.2321}
{"mode": "train", "datatime": "0.001", "epoch": 431, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8594, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.0007, "loss_aug": 6.098, "loss": -0.8817, "group0_lr": 1.2308, "group1_lr": 1.2308}
{"mode": "train", "datatime": "1.690", "epoch": 432, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8599, "scale": 0.0, "loss_sim": -0.8861, "loss_uniform": 0.0007, "loss_aug": 6.0963, "loss": -0.8861, "group0_lr": 1.229, "group1_lr": 1.229}
{"mode": "train", "datatime": "0.001", "epoch": 432, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8588, "scale": 0.0, "loss_sim": -0.8854, "loss_uniform": 0.0007, "loss_aug": 6.0965, "loss": -0.8854, "group0_lr": 1.2277, "group1_lr": 1.2277}
{"mode": "train", "datatime": "1.731", "epoch": 433, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.861, "scale": 0.0, "loss_sim": -0.8886, "loss_uniform": 0.0007, "loss_aug": 6.0955, "loss": -0.8886, "group0_lr": 1.2259, "group1_lr": 1.2259}
{"mode": "train", "datatime": "0.001", "epoch": 433, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8601, "scale": 0.0, "loss_sim": -0.8839, "loss_uniform": 0.0006, "loss_aug": 6.0974, "loss": -0.8839, "group0_lr": 1.2247, "group1_lr": 1.2247}
{"mode": "train", "datatime": "1.756", "epoch": 434, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8592, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.0006, "loss_aug": 6.0979, "loss": -0.8834, "group0_lr": 1.2228, "group1_lr": 1.2228}
{"mode": "train", "datatime": "0.001", "epoch": 434, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8581, "scale": 0.0, "loss_sim": -0.8826, "loss_uniform": 0.0006, "loss_aug": 6.0984, "loss": -0.8826, "group0_lr": 1.2216, "group1_lr": 1.2216}
{"mode": "train", "datatime": "1.813", "epoch": 435, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8614, "scale": 0.0, "loss_sim": -0.8877, "loss_uniform": 0.0006, "loss_aug": 6.0961, "loss": -0.8877, "group0_lr": 1.2197, "group1_lr": 1.2197}
{"mode": "train", "datatime": "0.001", "epoch": 435, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8568, "scale": 0.0, "loss_sim": -0.8799, "loss_uniform": 0.0006, "loss_aug": 6.0989, "loss": -0.8799, "group0_lr": 1.2185, "group1_lr": 1.2185}
{"mode": "train", "datatime": "1.834", "epoch": 436, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8645, "scale": 0.0, "loss_sim": -0.8907, "loss_uniform": 0.0006, "loss_aug": 6.095, "loss": -0.8907, "group0_lr": 1.2166, "group1_lr": 1.2166}
{"mode": "train", "datatime": "0.001", "epoch": 436, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8584, "scale": 0.0, "loss_sim": -0.8806, "loss_uniform": 0.0006, "loss_aug": 6.0988, "loss": -0.8806, "group0_lr": 1.2154, "group1_lr": 1.2154}
{"mode": "train", "datatime": "1.710", "epoch": 437, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8618, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0006, "loss_aug": 6.096, "loss": -0.8875, "group0_lr": 1.2135, "group1_lr": 1.2135}
{"mode": "train", "datatime": "0.001", "epoch": 437, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8572, "scale": 0.0, "loss_sim": -0.8807, "loss_uniform": 0.0006, "loss_aug": 6.0987, "loss": -0.8807, "group0_lr": 1.2123, "group1_lr": 1.2123}
{"mode": "train", "datatime": "1.774", "epoch": 438, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8584, "scale": 0.0, "loss_sim": -0.882, "loss_uniform": 0.0005, "loss_aug": 6.0978, "loss": -0.882, "group0_lr": 1.2104, "group1_lr": 1.2104}
{"mode": "train", "datatime": "0.001", "epoch": 438, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.859, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.0006, "loss_aug": 6.0979, "loss": -0.8827, "group0_lr": 1.2092, "group1_lr": 1.2092}
{"mode": "train", "datatime": "1.693", "epoch": 439, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8571, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0005, "loss_aug": 6.099, "loss": -0.8803, "group0_lr": 1.2073, "group1_lr": 1.2073}
{"mode": "train", "datatime": "0.001", "epoch": 439, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8599, "scale": 0.0, "loss_sim": -0.8892, "loss_uniform": 0.0005, "loss_aug": 6.0956, "loss": -0.8892, "group0_lr": 1.2061, "group1_lr": 1.2061}
{"mode": "train", "datatime": "1.684", "epoch": 440, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8595, "scale": 0.0, "loss_sim": -0.8833, "loss_uniform": 0.0006, "loss_aug": 6.0977, "loss": -0.8833, "group0_lr": 1.2042, "group1_lr": 1.2042}
{"mode": "train", "datatime": "0.001", "epoch": 440, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8613, "scale": 0.0, "loss_sim": -0.8857, "loss_uniform": 0.0005, "loss_aug": 6.0968, "loss": -0.8857, "group0_lr": 1.203, "group1_lr": 1.203}
{"mode": "train", "datatime": "1.729", "epoch": 441, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8557, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0004, "loss_aug": 6.0961, "loss": -0.8875, "group0_lr": 1.2011, "group1_lr": 1.2011}
{"mode": "train", "datatime": "0.001", "epoch": 441, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8566, "scale": 0.0, "loss_sim": -0.888, "loss_uniform": 0.0005, "loss_aug": 6.0958, "loss": -0.888, "group0_lr": 1.1999, "group1_lr": 1.1999}
{"mode": "train", "datatime": "1.816", "epoch": 442, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.208", "pre-sim": 0.8577, "scale": 0.0, "loss_sim": -0.8902, "loss_uniform": 0.0005, "loss_aug": 6.095, "loss": -0.8902, "group0_lr": 1.198, "group1_lr": 1.198}
{"mode": "train", "datatime": "0.001", "epoch": 442, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8573, "scale": 0.0, "loss_sim": -0.8853, "loss_uniform": 0.0005, "loss_aug": 6.0971, "loss": -0.8853, "group0_lr": 1.1967, "group1_lr": 1.1967}
{"mode": "train", "datatime": "1.776", "epoch": 443, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8572, "scale": 0.0, "loss_sim": -0.8857, "loss_uniform": 0.0005, "loss_aug": 6.0971, "loss": -0.8857, "group0_lr": 1.1949, "group1_lr": 1.1949}
{"mode": "train", "datatime": "0.001", "epoch": 443, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8544, "scale": 0.0, "loss_sim": -0.8824, "loss_uniform": 0.0005, "loss_aug": 6.0981, "loss": -0.8824, "group0_lr": 1.1936, "group1_lr": 1.1936}
{"mode": "train", "datatime": "1.698", "epoch": 444, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.0005, "loss_aug": 6.0985, "loss": -0.8817, "group0_lr": 1.1918, "group1_lr": 1.1918}
{"mode": "train", "datatime": "0.001", "epoch": 444, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8587, "scale": 0.0, "loss_sim": -0.8876, "loss_uniform": 0.0006, "loss_aug": 6.0963, "loss": -0.8876, "group0_lr": 1.1905, "group1_lr": 1.1905}
{"mode": "train", "datatime": "1.763", "epoch": 445, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.858, "scale": 0.0, "loss_sim": -0.8836, "loss_uniform": 0.0005, "loss_aug": 6.0974, "loss": -0.8836, "group0_lr": 1.1887, "group1_lr": 1.1887}
{"mode": "train", "datatime": "0.001", "epoch": 445, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.859, "scale": 0.0, "loss_sim": -0.8835, "loss_uniform": 0.0005, "loss_aug": 6.0977, "loss": -0.8835, "group0_lr": 1.1874, "group1_lr": 1.1874}
{"mode": "train", "datatime": "1.776", "epoch": 446, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8607, "scale": 0.0, "loss_sim": -0.8853, "loss_uniform": 0.0006, "loss_aug": 6.0973, "loss": -0.8853, "group0_lr": 1.1855, "group1_lr": 1.1855}
{"mode": "train", "datatime": "0.001", "epoch": 446, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8603, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.0005, "loss_aug": 6.0968, "loss": -0.8865, "group0_lr": 1.1843, "group1_lr": 1.1843}
{"mode": "train", "datatime": "1.747", "epoch": 447, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8584, "scale": 0.0, "loss_sim": -0.8843, "loss_uniform": 0.0005, "loss_aug": 6.0976, "loss": -0.8843, "group0_lr": 1.1824, "group1_lr": 1.1824}
{"mode": "train", "datatime": "0.001", "epoch": 447, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8586, "scale": 0.0, "loss_sim": -0.8842, "loss_uniform": 0.0004, "loss_aug": 6.0976, "loss": -0.8842, "group0_lr": 1.1812, "group1_lr": 1.1812}
{"mode": "train", "datatime": "1.710", "epoch": 448, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8575, "scale": 0.0, "loss_sim": -0.8881, "loss_uniform": 0.0005, "loss_aug": 6.0963, "loss": -0.8881, "group0_lr": 1.1793, "group1_lr": 1.1793}
{"mode": "train", "datatime": "0.001", "epoch": 448, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8566, "scale": 0.0, "loss_sim": -0.884, "loss_uniform": 0.0003, "loss_aug": 6.0977, "loss": -0.884, "group0_lr": 1.178, "group1_lr": 1.178}
{"mode": "train", "datatime": "1.718", "epoch": 449, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8574, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.0004, "loss_aug": 6.0973, "loss": -0.8851, "group0_lr": 1.1762, "group1_lr": 1.1762}
{"mode": "train", "datatime": "0.001", "epoch": 449, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8587, "scale": 0.0, "loss_sim": -0.8885, "loss_uniform": 0.0004, "loss_aug": 6.0961, "loss": -0.8885, "group0_lr": 1.1749, "group1_lr": 1.1749}
{"mode": "val", "epoch": 449, "KNN-5": 66.79235668789809}
{"mode": "train", "datatime": "1.707", "epoch": 450, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8536, "scale": 0.0, "loss_sim": -0.8901, "loss_uniform": 0.0006, "loss_aug": 6.0954, "loss": -0.8901, "group0_lr": 1.1731, "group1_lr": 1.1731}
{"mode": "train", "datatime": "0.001", "epoch": 450, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8533, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0005, "loss_aug": 6.0965, "loss": -0.8868, "group0_lr": 1.1718, "group1_lr": 1.1718}
{"mode": "train", "datatime": "1.696", "epoch": 451, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8545, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.0005, "loss_aug": 6.0965, "loss": -0.8871, "group0_lr": 1.1699, "group1_lr": 1.1699}
{"mode": "train", "datatime": "0.001", "epoch": 451, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8534, "scale": 0.0, "loss_sim": -0.8849, "loss_uniform": 0.0006, "loss_aug": 6.097, "loss": -0.8849, "group0_lr": 1.1687, "group1_lr": 1.1687}
{"mode": "train", "datatime": "1.696", "epoch": 452, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8554, "scale": 0.0, "loss_sim": -0.8914, "loss_uniform": 0.0005, "loss_aug": 6.0946, "loss": -0.8914, "group0_lr": 1.1668, "group1_lr": 1.1668}
{"mode": "train", "datatime": "0.001", "epoch": 452, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.855, "scale": 0.0, "loss_sim": -0.8867, "loss_uniform": 0.0005, "loss_aug": 6.0966, "loss": -0.8867, "group0_lr": 1.1655, "group1_lr": 1.1655}
{"mode": "train", "datatime": "1.629", "epoch": 453, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8561, "scale": 0.0, "loss_sim": -0.8874, "loss_uniform": 0.0005, "loss_aug": 6.0964, "loss": -0.8874, "group0_lr": 1.1637, "group1_lr": 1.1637}
{"mode": "train", "datatime": "0.001", "epoch": 453, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8566, "scale": 0.0, "loss_sim": -0.8897, "loss_uniform": 0.0006, "loss_aug": 6.0956, "loss": -0.8897, "group0_lr": 1.1624, "group1_lr": 1.1624}
{"mode": "train", "datatime": "1.722", "epoch": 454, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8521, "scale": 0.0, "loss_sim": -0.8848, "loss_uniform": 0.0005, "loss_aug": 6.0975, "loss": -0.8848, "group0_lr": 1.1605, "group1_lr": 1.1605}
{"mode": "train", "datatime": "0.001", "epoch": 454, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8507, "scale": 0.0, "loss_sim": -0.8828, "loss_uniform": 0.0005, "loss_aug": 6.0983, "loss": -0.8828, "group0_lr": 1.1593, "group1_lr": 1.1593}
{"mode": "train", "datatime": "1.702", "epoch": 455, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8527, "scale": 0.0, "loss_sim": -0.8805, "loss_uniform": 0.0005, "loss_aug": 6.0992, "loss": -0.8805, "group0_lr": 1.1574, "group1_lr": 1.1574}
{"mode": "train", "datatime": "0.001", "epoch": 455, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.857, "scale": 0.0, "loss_sim": -0.8882, "loss_uniform": 0.0005, "loss_aug": 6.0966, "loss": -0.8882, "group0_lr": 1.1561, "group1_lr": 1.1561}
{"mode": "train", "datatime": "1.657", "epoch": 456, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8578, "scale": 0.0, "loss_sim": -0.8872, "loss_uniform": 0.0005, "loss_aug": 6.0971, "loss": -0.8872, "group0_lr": 1.1543, "group1_lr": 1.1543}
{"mode": "train", "datatime": "0.001", "epoch": 456, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8552, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0006, "loss_aug": 6.0973, "loss": -0.8868, "group0_lr": 1.153, "group1_lr": 1.153}
{"mode": "train", "datatime": "1.760", "epoch": 457, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8554, "scale": 0.0, "loss_sim": -0.886, "loss_uniform": 0.0005, "loss_aug": 6.0977, "loss": -0.886, "group0_lr": 1.1511, "group1_lr": 1.1511}
{"mode": "train", "datatime": "0.001", "epoch": 457, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8535, "scale": 0.0, "loss_sim": -0.8839, "loss_uniform": 0.0004, "loss_aug": 6.0984, "loss": -0.8839, "group0_lr": 1.1499, "group1_lr": 1.1499}
{"mode": "train", "datatime": "1.805", "epoch": 458, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.0005, "loss_aug": 6.0977, "loss": -0.8851, "group0_lr": 1.148, "group1_lr": 1.148}
{"mode": "train", "datatime": "0.001", "epoch": 458, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8575, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.0004, "loss_aug": 6.0958, "loss": -0.8906, "group0_lr": 1.1467, "group1_lr": 1.1467}
{"mode": "train", "datatime": "1.787", "epoch": 459, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8572, "scale": 0.0, "loss_sim": -0.8895, "loss_uniform": 0.0005, "loss_aug": 6.0961, "loss": -0.8895, "group0_lr": 1.1449, "group1_lr": 1.1449}
{"mode": "train", "datatime": "0.001", "epoch": 459, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8533, "scale": 0.0, "loss_sim": -0.8889, "loss_uniform": 0.0006, "loss_aug": 6.0963, "loss": -0.8889, "group0_lr": 1.1436, "group1_lr": 1.1436}
{"mode": "train", "datatime": "1.723", "epoch": 460, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.849, "scale": 0.0, "loss_sim": -0.8811, "loss_uniform": 0.0005, "loss_aug": 6.0995, "loss": -0.8811, "group0_lr": 1.1417, "group1_lr": 1.1417}
{"mode": "train", "datatime": "0.001", "epoch": 460, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8551, "scale": 0.0, "loss_sim": -0.8901, "loss_uniform": 0.0006, "loss_aug": 6.096, "loss": -0.8901, "group0_lr": 1.1404, "group1_lr": 1.1404}
{"mode": "train", "datatime": "1.828", "epoch": 461, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.210", "pre-sim": 0.8521, "scale": 0.0, "loss_sim": -0.8896, "loss_uniform": 0.0005, "loss_aug": 6.0964, "loss": -0.8896, "group0_lr": 1.1386, "group1_lr": 1.1386}
{"mode": "train", "datatime": "0.001", "epoch": 461, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.852, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.0005, "loss_aug": 6.0972, "loss": -0.8865, "group0_lr": 1.1373, "group1_lr": 1.1373}
{"mode": "train", "datatime": "1.788", "epoch": 462, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0005, "loss_aug": 6.0947, "loss": -0.8929, "group0_lr": 1.1354, "group1_lr": 1.1354}
{"mode": "train", "datatime": "0.001", "epoch": 462, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8536, "scale": 0.0, "loss_sim": -0.8861, "loss_uniform": 0.0005, "loss_aug": 6.0975, "loss": -0.8861, "group0_lr": 1.1342, "group1_lr": 1.1342}
{"mode": "train", "datatime": "1.757", "epoch": 463, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8551, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.0006, "loss_aug": 6.0952, "loss": -0.8923, "group0_lr": 1.1323, "group1_lr": 1.1323}
{"mode": "train", "datatime": "0.001", "epoch": 463, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8519, "scale": 0.0, "loss_sim": -0.8854, "loss_uniform": 0.0006, "loss_aug": 6.0977, "loss": -0.8854, "group0_lr": 1.131, "group1_lr": 1.131}
{"mode": "train", "datatime": "1.711", "epoch": 464, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8497, "scale": 0.0, "loss_sim": -0.8856, "loss_uniform": 0.0004, "loss_aug": 6.0976, "loss": -0.8856, "group0_lr": 1.1291, "group1_lr": 1.1291}
{"mode": "train", "datatime": "0.001", "epoch": 464, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8543, "scale": 0.0, "loss_sim": -0.8882, "loss_uniform": 0.0005, "loss_aug": 6.0965, "loss": -0.8882, "group0_lr": 1.1279, "group1_lr": 1.1279}
{"mode": "train", "datatime": "1.835", "epoch": 465, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.219", "pre-sim": 0.8558, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.0005, "loss_aug": 6.0954, "loss": -0.8906, "group0_lr": 1.126, "group1_lr": 1.126}
{"mode": "train", "datatime": "0.001", "epoch": 465, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8538, "scale": 0.0, "loss_sim": -0.8885, "loss_uniform": 0.0006, "loss_aug": 6.0961, "loss": -0.8885, "group0_lr": 1.1247, "group1_lr": 1.1247}
{"mode": "train", "datatime": "1.800", "epoch": 466, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8527, "scale": 0.0, "loss_sim": -0.8895, "loss_uniform": 0.0005, "loss_aug": 6.0958, "loss": -0.8895, "group0_lr": 1.1228, "group1_lr": 1.1228}
{"mode": "train", "datatime": "0.001", "epoch": 466, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8542, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.0005, "loss_aug": 6.0955, "loss": -0.8899, "group0_lr": 1.1216, "group1_lr": 1.1216}
{"mode": "train", "datatime": "1.722", "epoch": 467, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8529, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.0006, "loss_aug": 6.0954, "loss": -0.8909, "group0_lr": 1.1197, "group1_lr": 1.1197}
{"mode": "train", "datatime": "0.001", "epoch": 467, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8525, "scale": 0.0, "loss_sim": -0.8891, "loss_uniform": 0.0005, "loss_aug": 6.096, "loss": -0.8891, "group0_lr": 1.1184, "group1_lr": 1.1184}
{"mode": "train", "datatime": "1.845", "epoch": 468, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.227", "pre-sim": 0.85, "scale": 0.0, "loss_sim": -0.8863, "loss_uniform": 0.0007, "loss_aug": 6.0969, "loss": -0.8863, "group0_lr": 1.1165, "group1_lr": 1.1165}
{"mode": "train", "datatime": "0.001", "epoch": 468, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8469, "scale": 0.0, "loss_sim": -0.8849, "loss_uniform": 0.0006, "loss_aug": 6.0974, "loss": -0.8849, "group0_lr": 1.1153, "group1_lr": 1.1153}
{"mode": "train", "datatime": "1.819", "epoch": 469, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8498, "scale": 0.0, "loss_sim": -0.8883, "loss_uniform": 0.0005, "loss_aug": 6.0964, "loss": -0.8883, "group0_lr": 1.1134, "group1_lr": 1.1134}
{"mode": "train", "datatime": "0.001", "epoch": 469, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8529, "scale": 0.0, "loss_sim": -0.892, "loss_uniform": 0.0006, "loss_aug": 6.0948, "loss": -0.892, "group0_lr": 1.1121, "group1_lr": 1.1121}
{"mode": "train", "datatime": "1.691", "epoch": 470, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8548, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0006, "loss_aug": 6.0943, "loss": -0.8929, "group0_lr": 1.1102, "group1_lr": 1.1102}
{"mode": "train", "datatime": "0.001", "epoch": 470, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8501, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0005, "loss_aug": 6.0966, "loss": -0.8875, "group0_lr": 1.109, "group1_lr": 1.109}
{"mode": "train", "datatime": "1.700", "epoch": 471, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8482, "scale": 0.0, "loss_sim": -0.8869, "loss_uniform": 0.0006, "loss_aug": 6.0968, "loss": -0.8869, "group0_lr": 1.1071, "group1_lr": 1.1071}
{"mode": "train", "datatime": "0.001", "epoch": 471, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8537, "scale": 0.0, "loss_sim": -0.8913, "loss_uniform": 0.0006, "loss_aug": 6.0953, "loss": -0.8913, "group0_lr": 1.1058, "group1_lr": 1.1058}
{"mode": "train", "datatime": "1.706", "epoch": 472, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.852, "scale": 0.0, "loss_sim": -0.8915, "loss_uniform": 0.0005, "loss_aug": 6.0955, "loss": -0.8915, "group0_lr": 1.1039, "group1_lr": 1.1039}
{"mode": "train", "datatime": "0.001", "epoch": 472, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8545, "scale": 0.0, "loss_sim": -0.8948, "loss_uniform": 0.0007, "loss_aug": 6.0943, "loss": -0.8948, "group0_lr": 1.1027, "group1_lr": 1.1027}
{"mode": "train", "datatime": "1.681", "epoch": 473, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8524, "scale": 0.0, "loss_sim": -0.8935, "loss_uniform": 0.0005, "loss_aug": 6.0948, "loss": -0.8935, "group0_lr": 1.1008, "group1_lr": 1.1008}
{"mode": "train", "datatime": "0.001", "epoch": 473, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8501, "scale": 0.0, "loss_sim": -0.8878, "loss_uniform": 0.0005, "loss_aug": 6.097, "loss": -0.8878, "group0_lr": 1.0995, "group1_lr": 1.0995}
{"mode": "train", "datatime": "1.670", "epoch": 474, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8519, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.0005, "loss_aug": 6.0951, "loss": -0.8923, "group0_lr": 1.0976, "group1_lr": 1.0976}
{"mode": "train", "datatime": "0.001", "epoch": 474, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8541, "scale": 0.0, "loss_sim": -0.8935, "loss_uniform": 0.0005, "loss_aug": 6.0945, "loss": -0.8935, "group0_lr": 1.0963, "group1_lr": 1.0963}
{"mode": "train", "datatime": "1.761", "epoch": 475, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8512, "scale": 0.0, "loss_sim": -0.8894, "loss_uniform": 0.0005, "loss_aug": 6.0964, "loss": -0.8894, "group0_lr": 1.0945, "group1_lr": 1.0945}
{"mode": "train", "datatime": "0.001", "epoch": 475, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8504, "scale": 0.0, "loss_sim": -0.8873, "loss_uniform": 0.0007, "loss_aug": 6.0972, "loss": -0.8873, "group0_lr": 1.0932, "group1_lr": 1.0932}
{"mode": "train", "datatime": "1.744", "epoch": 476, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8496, "scale": 0.0, "loss_sim": -0.8883, "loss_uniform": 0.0007, "loss_aug": 6.0965, "loss": -0.8883, "group0_lr": 1.0913, "group1_lr": 1.0913}
{"mode": "train", "datatime": "0.001", "epoch": 476, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8513, "scale": 0.0, "loss_sim": -0.8921, "loss_uniform": 0.0008, "loss_aug": 6.0951, "loss": -0.8921, "group0_lr": 1.09, "group1_lr": 1.09}
{"mode": "train", "datatime": "1.699", "epoch": 477, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8504, "scale": 0.0, "loss_sim": -0.8931, "loss_uniform": 0.0005, "loss_aug": 6.0948, "loss": -0.8931, "group0_lr": 1.0881, "group1_lr": 1.0881}
{"mode": "train", "datatime": "0.001", "epoch": 477, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8455, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0006, "loss_aug": 6.0967, "loss": -0.8879, "group0_lr": 1.0869, "group1_lr": 1.0869}
{"mode": "train", "datatime": "1.796", "epoch": 478, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.852, "scale": 0.0, "loss_sim": -0.8986, "loss_uniform": 0.0006, "loss_aug": 6.0931, "loss": -0.8986, "group0_lr": 1.085, "group1_lr": 1.085}
{"mode": "train", "datatime": "0.001", "epoch": 478, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.849, "scale": 0.0, "loss_sim": -0.8924, "loss_uniform": 0.0006, "loss_aug": 6.0951, "loss": -0.8924, "group0_lr": 1.0837, "group1_lr": 1.0837}
{"mode": "train", "datatime": "1.750", "epoch": 479, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8525, "scale": 0.0, "loss_sim": -0.8914, "loss_uniform": 0.0007, "loss_aug": 6.0953, "loss": -0.8914, "group0_lr": 1.0818, "group1_lr": 1.0818}
{"mode": "train", "datatime": "0.001", "epoch": 479, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8488, "scale": 0.0, "loss_sim": -0.8883, "loss_uniform": 0.0005, "loss_aug": 6.0962, "loss": -0.8883, "group0_lr": 1.0805, "group1_lr": 1.0805}
{"mode": "train", "datatime": "1.692", "epoch": 480, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8465, "scale": 0.0, "loss_sim": -0.889, "loss_uniform": 0.0005, "loss_aug": 6.0961, "loss": -0.889, "group0_lr": 1.0787, "group1_lr": 1.0787}
{"mode": "train", "datatime": "0.001", "epoch": 480, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8511, "scale": 0.0, "loss_sim": -0.8984, "loss_uniform": 0.0006, "loss_aug": 6.0927, "loss": -0.8984, "group0_lr": 1.0774, "group1_lr": 1.0774}
{"mode": "train", "datatime": "1.741", "epoch": 481, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8535, "scale": 0.0, "loss_sim": -0.8957, "loss_uniform": 0.0005, "loss_aug": 6.0938, "loss": -0.8957, "group0_lr": 1.0755, "group1_lr": 1.0755}
{"mode": "train", "datatime": "0.001", "epoch": 481, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8522, "scale": 0.0, "loss_sim": -0.8938, "loss_uniform": 0.0005, "loss_aug": 6.0945, "loss": -0.8938, "group0_lr": 1.0742, "group1_lr": 1.0742}
{"mode": "train", "datatime": "1.822", "epoch": 482, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8504, "scale": 0.0, "loss_sim": -0.8917, "loss_uniform": 0.0006, "loss_aug": 6.0953, "loss": -0.8917, "group0_lr": 1.0723, "group1_lr": 1.0723}
{"mode": "train", "datatime": "0.001", "epoch": 482, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8554, "scale": 0.0, "loss_sim": -0.8982, "loss_uniform": 0.0006, "loss_aug": 6.0929, "loss": -0.8982, "group0_lr": 1.071, "group1_lr": 1.071}
{"mode": "train", "datatime": "1.818", "epoch": 483, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8474, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.0006, "loss_aug": 6.0954, "loss": -0.8909, "group0_lr": 1.0692, "group1_lr": 1.0692}
{"mode": "train", "datatime": "0.001", "epoch": 483, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8503, "scale": 0.0, "loss_sim": -0.8944, "loss_uniform": 0.0006, "loss_aug": 6.0942, "loss": -0.8944, "group0_lr": 1.0679, "group1_lr": 1.0679}
{"mode": "train", "datatime": "1.745", "epoch": 484, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8533, "scale": 0.0, "loss_sim": -0.8962, "loss_uniform": 0.0005, "loss_aug": 6.0937, "loss": -0.8962, "group0_lr": 1.066, "group1_lr": 1.066}
{"mode": "train", "datatime": "0.001", "epoch": 484, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8482, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0006, "loss_aug": 6.0973, "loss": -0.8868, "group0_lr": 1.0647, "group1_lr": 1.0647}
{"mode": "train", "datatime": "1.735", "epoch": 485, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8499, "scale": 0.0, "loss_sim": -0.8939, "loss_uniform": 0.0005, "loss_aug": 6.0944, "loss": -0.8939, "group0_lr": 1.0628, "group1_lr": 1.0628}
{"mode": "train", "datatime": "0.001", "epoch": 485, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8471, "scale": 0.0, "loss_sim": -0.8907, "loss_uniform": 0.0005, "loss_aug": 6.0957, "loss": -0.8907, "group0_lr": 1.0615, "group1_lr": 1.0615}
{"mode": "train", "datatime": "1.731", "epoch": 486, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8451, "scale": 0.0, "loss_sim": -0.8903, "loss_uniform": 0.0005, "loss_aug": 6.0958, "loss": -0.8903, "group0_lr": 1.0597, "group1_lr": 1.0597}
{"mode": "train", "datatime": "0.001", "epoch": 486, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8519, "scale": 0.0, "loss_sim": -0.895, "loss_uniform": 0.0005, "loss_aug": 6.0941, "loss": -0.895, "group0_lr": 1.0584, "group1_lr": 1.0584}
{"mode": "train", "datatime": "1.808", "epoch": 487, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8493, "scale": 0.0, "loss_sim": -0.889, "loss_uniform": 0.0006, "loss_aug": 6.0963, "loss": -0.889, "group0_lr": 1.0565, "group1_lr": 1.0565}
{"mode": "train", "datatime": "0.001", "epoch": 487, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8442, "scale": 0.0, "loss_sim": -0.8887, "loss_uniform": 0.0005, "loss_aug": 6.0963, "loss": -0.8887, "group0_lr": 1.0552, "group1_lr": 1.0552}
{"mode": "train", "datatime": "1.750", "epoch": 488, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.845, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0005, "loss_aug": 6.0949, "loss": -0.8929, "group0_lr": 1.0533, "group1_lr": 1.0533}
{"mode": "train", "datatime": "0.001", "epoch": 488, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8461, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0004, "loss_aug": 6.0952, "loss": -0.8922, "group0_lr": 1.052, "group1_lr": 1.052}
{"mode": "train", "datatime": "1.823", "epoch": 489, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8497, "scale": 0.0, "loss_sim": -0.8937, "loss_uniform": 0.0006, "loss_aug": 6.0945, "loss": -0.8937, "group0_lr": 1.0502, "group1_lr": 1.0502}
{"mode": "train", "datatime": "0.001", "epoch": 489, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0006, "loss_aug": 6.0951, "loss": -0.8922, "group0_lr": 1.0489, "group1_lr": 1.0489}
{"mode": "train", "datatime": "1.837", "epoch": 490, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.213", "pre-sim": 0.8513, "scale": 0.0, "loss_sim": -0.8993, "loss_uniform": 0.0004, "loss_aug": 6.0924, "loss": -0.8993, "group0_lr": 1.047, "group1_lr": 1.047}
{"mode": "train", "datatime": "0.001", "epoch": 490, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8464, "scale": 0.0, "loss_sim": -0.8886, "loss_uniform": 0.0005, "loss_aug": 6.0963, "loss": -0.8886, "group0_lr": 1.0457, "group1_lr": 1.0457}
{"mode": "train", "datatime": "1.728", "epoch": 491, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8482, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0006, "loss_aug": 6.0949, "loss": -0.8922, "group0_lr": 1.0438, "group1_lr": 1.0438}
{"mode": "train", "datatime": "0.001", "epoch": 491, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.849, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0006, "loss_aug": 6.095, "loss": -0.8922, "group0_lr": 1.0425, "group1_lr": 1.0425}
{"mode": "train", "datatime": "1.731", "epoch": 492, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8498, "scale": 0.0, "loss_sim": -0.8931, "loss_uniform": 0.0005, "loss_aug": 6.0948, "loss": -0.8931, "group0_lr": 1.0406, "group1_lr": 1.0406}
{"mode": "train", "datatime": "0.001", "epoch": 492, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8496, "scale": 0.0, "loss_sim": -0.8943, "loss_uniform": 0.0005, "loss_aug": 6.0946, "loss": -0.8943, "group0_lr": 1.0394, "group1_lr": 1.0394}
{"mode": "train", "datatime": "1.790", "epoch": 493, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8506, "scale": 0.0, "loss_sim": -0.8931, "loss_uniform": 0.0005, "loss_aug": 6.095, "loss": -0.8931, "group0_lr": 1.0375, "group1_lr": 1.0375}
{"mode": "train", "datatime": "0.001", "epoch": 493, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8487, "scale": 0.0, "loss_sim": -0.8924, "loss_uniform": 0.0005, "loss_aug": 6.0952, "loss": -0.8924, "group0_lr": 1.0362, "group1_lr": 1.0362}
{"mode": "train", "datatime": "1.689", "epoch": 494, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8514, "scale": 0.0, "loss_sim": -0.8937, "loss_uniform": 0.0004, "loss_aug": 6.0943, "loss": -0.8937, "group0_lr": 1.0343, "group1_lr": 1.0343}
{"mode": "train", "datatime": "0.001", "epoch": 494, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.851, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0005, "loss_aug": 6.0937, "loss": -0.8958, "group0_lr": 1.033, "group1_lr": 1.033}
{"mode": "train", "datatime": "1.778", "epoch": 495, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8468, "scale": 0.0, "loss_sim": -0.8904, "loss_uniform": 0.0004, "loss_aug": 6.0957, "loss": -0.8904, "group0_lr": 1.0311, "group1_lr": 1.0311}
{"mode": "train", "datatime": "0.001", "epoch": 495, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8452, "scale": 0.0, "loss_sim": -0.8944, "loss_uniform": 0.0005, "loss_aug": 6.0943, "loss": -0.8944, "group0_lr": 1.0298, "group1_lr": 1.0298}
{"mode": "train", "datatime": "1.734", "epoch": 496, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8471, "scale": 0.0, "loss_sim": -0.8963, "loss_uniform": 0.0005, "loss_aug": 6.0938, "loss": -0.8963, "group0_lr": 1.028, "group1_lr": 1.028}
{"mode": "train", "datatime": "0.001", "epoch": 496, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8481, "scale": 0.0, "loss_sim": -0.8926, "loss_uniform": 0.0005, "loss_aug": 6.0952, "loss": -0.8926, "group0_lr": 1.0267, "group1_lr": 1.0267}
{"mode": "train", "datatime": "1.731", "epoch": 497, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8447, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0005, "loss_aug": 6.0946, "loss": -0.8929, "group0_lr": 1.0248, "group1_lr": 1.0248}
{"mode": "train", "datatime": "0.001", "epoch": 497, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8458, "scale": 0.0, "loss_sim": -0.8897, "loss_uniform": 0.0006, "loss_aug": 6.0959, "loss": -0.8897, "group0_lr": 1.0235, "group1_lr": 1.0235}
{"mode": "train", "datatime": "1.858", "epoch": 498, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.232", "pre-sim": 0.8463, "scale": 0.0, "loss_sim": -0.8949, "loss_uniform": 0.0005, "loss_aug": 6.0942, "loss": -0.8949, "group0_lr": 1.0216, "group1_lr": 1.0216}
{"mode": "train", "datatime": "0.001", "epoch": 498, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8494, "scale": 0.0, "loss_sim": -0.8974, "loss_uniform": 0.0004, "loss_aug": 6.0931, "loss": -0.8974, "group0_lr": 1.0203, "group1_lr": 1.0203}
{"mode": "train", "datatime": "1.703", "epoch": 499, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8459, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.0006, "loss_aug": 6.0954, "loss": -0.8906, "group0_lr": 1.0184, "group1_lr": 1.0184}
{"mode": "train", "datatime": "0.001", "epoch": 499, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8463, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.0006, "loss_aug": 6.0949, "loss": -0.8919, "group0_lr": 1.0172, "group1_lr": 1.0172}
{"mode": "val", "epoch": 499, "KNN-5": 67.0624203821656}
{"mode": "train", "datatime": "1.779", "epoch": 500, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8482, "scale": 0.0, "loss_sim": -0.8984, "loss_uniform": 0.0006, "loss_aug": 6.0926, "loss": -0.8984, "group0_lr": 1.0153, "group1_lr": 1.0153}
{"mode": "train", "datatime": "0.001", "epoch": 500, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8485, "scale": 0.0, "loss_sim": -0.8939, "loss_uniform": 0.0006, "loss_aug": 6.0944, "loss": -0.8939, "group0_lr": 1.014, "group1_lr": 1.014}
{"mode": "train", "datatime": "1.751", "epoch": 501, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8499, "scale": 0.01, "loss_sim": -0.8958, "loss_uniform": 0.0005, "loss_aug": 6.0936, "loss": -0.8259, "group0_lr": 1.0121, "group1_lr": 1.0121}
{"mode": "train", "datatime": "0.001", "epoch": 501, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8477, "scale": 0.01, "loss_sim": -0.8967, "loss_uniform": 0.0006, "loss_aug": 6.0935, "loss": -0.8268, "group0_lr": 1.0108, "group1_lr": 1.0108}
{"mode": "train", "datatime": "1.722", "epoch": 502, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8473, "scale": 0.02, "loss_sim": -0.8969, "loss_uniform": 0.0006, "loss_aug": 6.0939, "loss": -0.7571, "group0_lr": 1.0089, "group1_lr": 1.0089}
{"mode": "train", "datatime": "0.001", "epoch": 502, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8488, "scale": 0.02, "loss_sim": -0.8987, "loss_uniform": 0.0006, "loss_aug": 6.0932, "loss": -0.7588, "group0_lr": 1.0076, "group1_lr": 1.0076}
{"mode": "train", "datatime": "1.854", "epoch": 503, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.231", "pre-sim": 0.8434, "scale": 0.03, "loss_sim": -0.8895, "loss_uniform": 0.0006, "loss_aug": 6.0964, "loss": -0.6799, "group0_lr": 1.0057, "group1_lr": 1.0057}
{"mode": "train", "datatime": "0.001", "epoch": 503, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.847, "scale": 0.03, "loss_sim": -0.8955, "loss_uniform": 0.0005, "loss_aug": 6.0941, "loss": -0.6858, "group0_lr": 1.0045, "group1_lr": 1.0045}
{"mode": "train", "datatime": "1.755", "epoch": 504, "iter": 15, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8462, "scale": 0.04, "loss_sim": -0.8954, "loss_uniform": 0.0006, "loss_aug": 6.0941, "loss": -0.6158, "group0_lr": 1.0026, "group1_lr": 1.0026}
{"mode": "train", "datatime": "0.001", "epoch": 504, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8497, "scale": 0.04, "loss_sim": -0.9015, "loss_uniform": 0.0006, "loss_aug": 6.0917, "loss": -0.6217, "group0_lr": 1.0013, "group1_lr": 1.0013}
{"mode": "train", "datatime": "1.662", "epoch": 505, "iter": 15, "lr": "9.99e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8461, "scale": 0.05, "loss_sim": -0.8948, "loss_uniform": 0.0006, "loss_aug": 6.0944, "loss": -0.5453, "group0_lr": 0.9994, "group1_lr": 0.9994}
{"mode": "train", "datatime": "0.001", "epoch": 505, "iter": 30, "lr": "9.98e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.847, "scale": 0.05, "loss_sim": -0.8948, "loss_uniform": 0.0006, "loss_aug": 6.0942, "loss": -0.5453, "group0_lr": 0.9981, "group1_lr": 0.9981}
{"mode": "train", "datatime": "1.703", "epoch": 506, "iter": 15, "lr": "9.96e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.847, "scale": 0.06, "loss_sim": -0.8986, "loss_uniform": 0.0006, "loss_aug": 6.0927, "loss": -0.4791, "group0_lr": 0.9962, "group1_lr": 0.9962}
{"mode": "train", "datatime": "0.001", "epoch": 506, "iter": 30, "lr": "9.94e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8489, "scale": 0.06, "loss_sim": -0.8986, "loss_uniform": 0.0006, "loss_aug": 6.0927, "loss": -0.479, "group0_lr": 0.9949, "group1_lr": 0.9949}
{"mode": "train", "datatime": "1.722", "epoch": 507, "iter": 15, "lr": "9.92e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8418, "scale": 0.07, "loss_sim": -0.8905, "loss_uniform": 0.0005, "loss_aug": 6.096, "loss": -0.4014, "group0_lr": 0.9931, "group1_lr": 0.9931}
{"mode": "train", "datatime": "0.001", "epoch": 507, "iter": 30, "lr": "9.91e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8437, "scale": 0.07, "loss_sim": -0.8929, "loss_uniform": 0.0005, "loss_aug": 6.095, "loss": -0.4037, "group0_lr": 0.9918, "group1_lr": 0.9918}
{"mode": "train", "datatime": "1.702", "epoch": 508, "iter": 15, "lr": "9.89e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8458, "scale": 0.08, "loss_sim": -0.8968, "loss_uniform": 0.0005, "loss_aug": 6.0937, "loss": -0.3376, "group0_lr": 0.9899, "group1_lr": 0.9899}
{"mode": "train", "datatime": "0.001", "epoch": 508, "iter": 30, "lr": "9.88e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8435, "scale": 0.08, "loss_sim": -0.8979, "loss_uniform": 0.0005, "loss_aug": 6.093, "loss": -0.3386, "group0_lr": 0.9886, "group1_lr": 0.9886}
{"mode": "train", "datatime": "1.779", "epoch": 509, "iter": 15, "lr": "9.86e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8456, "scale": 0.09, "loss_sim": -0.896, "loss_uniform": 0.0005, "loss_aug": 6.0937, "loss": -0.2669, "group0_lr": 0.9867, "group1_lr": 0.9867}
{"mode": "train", "datatime": "0.001", "epoch": 509, "iter": 30, "lr": "9.85e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8491, "scale": 0.09, "loss_sim": -0.8972, "loss_uniform": 0.0004, "loss_aug": 6.0932, "loss": -0.268, "group0_lr": 0.9854, "group1_lr": 0.9854}
{"mode": "train", "datatime": "1.812", "epoch": 510, "iter": 15, "lr": "9.83e-01", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8454, "scale": 0.1, "loss_sim": -0.8917, "loss_uniform": 0.0006, "loss_aug": 6.0953, "loss": -0.1929, "group0_lr": 0.9835, "group1_lr": 0.9835}
{"mode": "train", "datatime": "0.001", "epoch": 510, "iter": 30, "lr": "9.82e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8461, "scale": 0.1, "loss_sim": -0.8949, "loss_uniform": 0.0005, "loss_aug": 6.0941, "loss": -0.1959, "group0_lr": 0.9822, "group1_lr": 0.9822}
{"mode": "train", "datatime": "1.781", "epoch": 511, "iter": 15, "lr": "9.80e-01", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8435, "scale": 0.11, "loss_sim": -0.8947, "loss_uniform": 0.0005, "loss_aug": 6.0944, "loss": -0.1258, "group0_lr": 0.9804, "group1_lr": 0.9804}
{"mode": "train", "datatime": "0.001", "epoch": 511, "iter": 30, "lr": "9.78e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8479, "scale": 0.11, "loss_sim": -0.9009, "loss_uniform": 0.0005, "loss_aug": 6.0919, "loss": -0.1316, "group0_lr": 0.9791, "group1_lr": 0.9791}
{"mode": "train", "datatime": "1.864", "epoch": 512, "iter": 15, "lr": "9.77e-01", "total": 37, "batchsize": 256, "time": "2.237", "pre-sim": 0.8417, "scale": 0.12, "loss_sim": -0.8912, "loss_uniform": 0.0005, "loss_aug": 6.0956, "loss": -0.0528, "group0_lr": 0.9772, "group1_lr": 0.9772}
{"mode": "train", "datatime": "0.001", "epoch": 512, "iter": 30, "lr": "9.75e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8485, "scale": 0.12, "loss_sim": -0.8996, "loss_uniform": 0.0005, "loss_aug": 6.0926, "loss": -0.0604, "group0_lr": 0.9759, "group1_lr": 0.9759}
{"mode": "train", "datatime": "1.666", "epoch": 513, "iter": 15, "lr": "9.73e-01", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8417, "scale": 0.13, "loss_sim": -0.8964, "loss_uniform": 0.0005, "loss_aug": 6.0936, "loss": 0.0124, "group0_lr": 0.974, "group1_lr": 0.974}
{"mode": "train", "datatime": "0.001", "epoch": 513, "iter": 30, "lr": "9.72e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.845, "scale": 0.13, "loss_sim": -0.9009, "loss_uniform": 0.0005, "loss_aug": 6.0921, "loss": 0.0083, "group0_lr": 0.9727, "group1_lr": 0.9727}
{"mode": "train", "datatime": "1.788", "epoch": 514, "iter": 15, "lr": "9.70e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8445, "scale": 0.14, "loss_sim": -0.9021, "loss_uniform": 0.0005, "loss_aug": 6.0914, "loss": 0.0771, "group0_lr": 0.9708, "group1_lr": 0.9708}
{"mode": "train", "datatime": "0.001", "epoch": 514, "iter": 30, "lr": "9.69e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8414, "scale": 0.14, "loss_sim": -0.8973, "loss_uniform": 0.0004, "loss_aug": 6.0933, "loss": 0.0815, "group0_lr": 0.9696, "group1_lr": 0.9696}
{"mode": "train", "datatime": "1.726", "epoch": 515, "iter": 15, "lr": "9.67e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8457, "scale": 0.15, "loss_sim": -0.9038, "loss_uniform": 0.0005, "loss_aug": 6.0908, "loss": 0.1455, "group0_lr": 0.9677, "group1_lr": 0.9677}
{"mode": "train", "datatime": "0.001", "epoch": 515, "iter": 30, "lr": "9.66e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8434, "scale": 0.15, "loss_sim": -0.8992, "loss_uniform": 0.0004, "loss_aug": 6.0926, "loss": 0.1497, "group0_lr": 0.9664, "group1_lr": 0.9664}
{"mode": "train", "datatime": "1.713", "epoch": 516, "iter": 15, "lr": "9.64e-01", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8465, "scale": 0.16, "loss_sim": -0.9026, "loss_uniform": 0.0005, "loss_aug": 6.0914, "loss": 0.2165, "group0_lr": 0.9645, "group1_lr": 0.9645}
{"mode": "train", "datatime": "0.001", "epoch": 516, "iter": 30, "lr": "9.63e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8461, "scale": 0.16, "loss_sim": -0.8998, "loss_uniform": 0.0004, "loss_aug": 6.0924, "loss": 0.2191, "group0_lr": 0.9632, "group1_lr": 0.9632}
{"mode": "train", "datatime": "1.791", "epoch": 517, "iter": 15, "lr": "9.61e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8435, "scale": 0.17, "loss_sim": -0.8977, "loss_uniform": 0.0005, "loss_aug": 6.0932, "loss": 0.2908, "group0_lr": 0.9613, "group1_lr": 0.9613}
{"mode": "train", "datatime": "0.001", "epoch": 517, "iter": 30, "lr": "9.59e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8402, "scale": 0.17, "loss_sim": -0.8972, "loss_uniform": 0.0005, "loss_aug": 6.0934, "loss": 0.2913, "group0_lr": 0.96, "group1_lr": 0.96}
{"mode": "train", "datatime": "1.820", "epoch": 518, "iter": 15, "lr": "9.58e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8447, "scale": 0.18, "loss_sim": -0.8992, "loss_uniform": 0.0006, "loss_aug": 6.0927, "loss": 0.3595, "group0_lr": 0.9582, "group1_lr": 0.9582}
{"mode": "train", "datatime": "0.001", "epoch": 518, "iter": 30, "lr": "9.56e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8478, "scale": 0.18, "loss_sim": -0.9056, "loss_uniform": 0.0005, "loss_aug": 6.0903, "loss": 0.3538, "group0_lr": 0.9569, "group1_lr": 0.9569}
{"mode": "train", "datatime": "1.827", "epoch": 519, "iter": 15, "lr": "9.54e-01", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.8432, "scale": 0.19, "loss_sim": -0.8987, "loss_uniform": 0.0004, "loss_aug": 6.0925, "loss": 0.4297, "group0_lr": 0.955, "group1_lr": 0.955}
{"mode": "train", "datatime": "0.001", "epoch": 519, "iter": 30, "lr": "9.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8453, "scale": 0.19, "loss_sim": -0.8997, "loss_uniform": 0.0004, "loss_aug": 6.0921, "loss": 0.4288, "group0_lr": 0.9537, "group1_lr": 0.9537}
{"mode": "train", "datatime": "1.723", "epoch": 520, "iter": 15, "lr": "9.51e-01", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8444, "scale": 0.2, "loss_sim": -0.9031, "loss_uniform": 0.0004, "loss_aug": 6.0909, "loss": 0.4958, "group0_lr": 0.9518, "group1_lr": 0.9518}
{"mode": "train", "datatime": "0.001", "epoch": 520, "iter": 30, "lr": "9.50e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8441, "scale": 0.2, "loss_sim": -0.9026, "loss_uniform": 0.0005, "loss_aug": 6.0913, "loss": 0.4963, "group0_lr": 0.9505, "group1_lr": 0.9505}
{"mode": "train", "datatime": "1.786", "epoch": 521, "iter": 15, "lr": "9.48e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8435, "scale": 0.21, "loss_sim": -0.8979, "loss_uniform": 0.0005, "loss_aug": 6.0931, "loss": 0.5703, "group0_lr": 0.9486, "group1_lr": 0.9486}
{"mode": "train", "datatime": "0.001", "epoch": 521, "iter": 30, "lr": "9.47e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8445, "scale": 0.21, "loss_sim": -0.9021, "loss_uniform": 0.0005, "loss_aug": 6.0913, "loss": 0.5666, "group0_lr": 0.9474, "group1_lr": 0.9474}
{"mode": "train", "datatime": "1.720", "epoch": 522, "iter": 15, "lr": "9.45e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8415, "scale": 0.22, "loss_sim": -0.8964, "loss_uniform": 0.0005, "loss_aug": 6.0937, "loss": 0.6416, "group0_lr": 0.9455, "group1_lr": 0.9455}
{"mode": "train", "datatime": "0.001", "epoch": 522, "iter": 30, "lr": "9.44e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8451, "scale": 0.22, "loss_sim": -0.8997, "loss_uniform": 0.0004, "loss_aug": 6.0922, "loss": 0.6386, "group0_lr": 0.9442, "group1_lr": 0.9442}
{"mode": "train", "datatime": "1.701", "epoch": 523, "iter": 15, "lr": "9.42e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8477, "scale": 0.23, "loss_sim": -0.9017, "loss_uniform": 0.0005, "loss_aug": 6.0916, "loss": 0.7069, "group0_lr": 0.9423, "group1_lr": 0.9423}
{"mode": "train", "datatime": "0.001", "epoch": 523, "iter": 30, "lr": "9.40e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8459, "scale": 0.23, "loss_sim": -0.8996, "loss_uniform": 0.0005, "loss_aug": 6.0924, "loss": 0.7086, "group0_lr": 0.941, "group1_lr": 0.941}
{"mode": "train", "datatime": "1.748", "epoch": 524, "iter": 15, "lr": "9.39e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8417, "scale": 0.24, "loss_sim": -0.899, "loss_uniform": 0.0004, "loss_aug": 6.0925, "loss": 0.7791, "group0_lr": 0.9391, "group1_lr": 0.9391}
{"mode": "train", "datatime": "0.001", "epoch": 524, "iter": 30, "lr": "9.37e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8407, "scale": 0.24, "loss_sim": -0.9013, "loss_uniform": 0.0005, "loss_aug": 6.0918, "loss": 0.7771, "group0_lr": 0.9379, "group1_lr": 0.9379}
{"mode": "train", "datatime": "1.848", "epoch": 525, "iter": 15, "lr": "9.35e-01", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8416, "scale": 0.25, "loss_sim": -0.8999, "loss_uniform": 0.0005, "loss_aug": 6.0923, "loss": 0.8483, "group0_lr": 0.936, "group1_lr": 0.936}
{"mode": "train", "datatime": "0.001", "epoch": 525, "iter": 30, "lr": "9.34e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8434, "scale": 0.25, "loss_sim": -0.9029, "loss_uniform": 0.0004, "loss_aug": 6.0911, "loss": 0.8457, "group0_lr": 0.9347, "group1_lr": 0.9347}
{"mode": "train", "datatime": "1.706", "epoch": 526, "iter": 15, "lr": "9.32e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8443, "scale": 0.26, "loss_sim": -0.8985, "loss_uniform": 0.0004, "loss_aug": 6.0927, "loss": 0.9193, "group0_lr": 0.9328, "group1_lr": 0.9328}
{"mode": "train", "datatime": "0.001", "epoch": 526, "iter": 30, "lr": "9.31e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8468, "scale": 0.26, "loss_sim": -0.9027, "loss_uniform": 0.0004, "loss_aug": 6.0911, "loss": 0.9158, "group0_lr": 0.9315, "group1_lr": 0.9315}
{"mode": "train", "datatime": "1.798", "epoch": 527, "iter": 15, "lr": "9.29e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8455, "scale": 0.27, "loss_sim": -0.9022, "loss_uniform": 0.0005, "loss_aug": 6.0914, "loss": 0.9862, "group0_lr": 0.9296, "group1_lr": 0.9296}
{"mode": "train", "datatime": "0.001", "epoch": 527, "iter": 30, "lr": "9.28e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8427, "scale": 0.27, "loss_sim": -0.9022, "loss_uniform": 0.0005, "loss_aug": 6.0916, "loss": 0.9862, "group0_lr": 0.9284, "group1_lr": 0.9284}
{"mode": "train", "datatime": "1.765", "epoch": 528, "iter": 15, "lr": "9.26e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8408, "scale": 0.28, "loss_sim": -0.8994, "loss_uniform": 0.0004, "loss_aug": 6.0923, "loss": 1.0584, "group0_lr": 0.9265, "group1_lr": 0.9265}
{"mode": "train", "datatime": "0.001", "epoch": 528, "iter": 30, "lr": "9.25e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8418, "scale": 0.28, "loss_sim": -0.8966, "loss_uniform": 0.0005, "loss_aug": 6.0934, "loss": 1.0608, "group0_lr": 0.9252, "group1_lr": 0.9252}
{"mode": "train", "datatime": "1.771", "epoch": 529, "iter": 15, "lr": "9.23e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.844, "scale": 0.29, "loss_sim": -0.9011, "loss_uniform": 0.0005, "loss_aug": 6.0917, "loss": 1.127, "group0_lr": 0.9233, "group1_lr": 0.9233}
{"mode": "train", "datatime": "0.001", "epoch": 529, "iter": 30, "lr": "9.21e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8448, "scale": 0.29, "loss_sim": -0.9006, "loss_uniform": 0.0004, "loss_aug": 6.0919, "loss": 1.1273, "group0_lr": 0.922, "group1_lr": 0.922}
{"mode": "train", "datatime": "1.729", "epoch": 530, "iter": 15, "lr": "9.20e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8421, "scale": 0.3, "loss_sim": -0.8995, "loss_uniform": 0.0004, "loss_aug": 6.0924, "loss": 1.1982, "group0_lr": 0.9202, "group1_lr": 0.9202}
{"mode": "train", "datatime": "0.001", "epoch": 530, "iter": 30, "lr": "9.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.842, "scale": 0.3, "loss_sim": -0.901, "loss_uniform": 0.0004, "loss_aug": 6.0921, "loss": 1.1971, "group0_lr": 0.9189, "group1_lr": 0.9189}
{"mode": "train", "datatime": "1.731", "epoch": 531, "iter": 15, "lr": "9.16e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8382, "scale": 0.31, "loss_sim": -0.8963, "loss_uniform": 0.0004, "loss_aug": 6.0938, "loss": 1.2708, "group0_lr": 0.917, "group1_lr": 0.917}
{"mode": "train", "datatime": "0.001", "epoch": 531, "iter": 30, "lr": "9.15e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8413, "scale": 0.31, "loss_sim": -0.902, "loss_uniform": 0.0004, "loss_aug": 6.0917, "loss": 1.2662, "group0_lr": 0.9157, "group1_lr": 0.9157}
{"mode": "train", "datatime": "1.800", "epoch": 532, "iter": 15, "lr": "9.13e-01", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8394, "scale": 0.32, "loss_sim": -0.9, "loss_uniform": 0.0004, "loss_aug": 6.0924, "loss": 1.3377, "group0_lr": 0.9138, "group1_lr": 0.9138}
{"mode": "train", "datatime": "0.001", "epoch": 532, "iter": 30, "lr": "9.12e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8417, "scale": 0.32, "loss_sim": -0.8977, "loss_uniform": 0.0004, "loss_aug": 6.0932, "loss": 1.3395, "group0_lr": 0.9125, "group1_lr": 0.9125}
{"mode": "train", "datatime": "1.766", "epoch": 533, "iter": 15, "lr": "9.10e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8446, "scale": 0.33, "loss_sim": -0.9037, "loss_uniform": 0.0004, "loss_aug": 6.091, "loss": 1.4047, "group0_lr": 0.9107, "group1_lr": 0.9107}
{"mode": "train", "datatime": "0.001", "epoch": 533, "iter": 30, "lr": "9.09e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8419, "scale": 0.33, "loss_sim": -0.901, "loss_uniform": 0.0004, "loss_aug": 6.0921, "loss": 1.4069, "group0_lr": 0.9094, "group1_lr": 0.9094}
{"mode": "train", "datatime": "1.765", "epoch": 534, "iter": 15, "lr": "9.07e-01", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8414, "scale": 0.34, "loss_sim": -0.8978, "loss_uniform": 0.0004, "loss_aug": 6.0931, "loss": 1.4792, "group0_lr": 0.9075, "group1_lr": 0.9075}
{"mode": "train", "datatime": "0.001", "epoch": 534, "iter": 30, "lr": "9.06e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8434, "scale": 0.34, "loss_sim": -0.9017, "loss_uniform": 0.0003, "loss_aug": 6.0917, "loss": 1.4762, "group0_lr": 0.9062, "group1_lr": 0.9062}
{"mode": "train", "datatime": "1.734", "epoch": 535, "iter": 15, "lr": "9.04e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8431, "scale": 0.35, "loss_sim": -0.9014, "loss_uniform": 0.0003, "loss_aug": 6.0919, "loss": 1.5464, "group0_lr": 0.9043, "group1_lr": 0.9043}
{"mode": "train", "datatime": "0.001", "epoch": 535, "iter": 30, "lr": "9.02e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8425, "scale": 0.35, "loss_sim": -0.9021, "loss_uniform": 0.0003, "loss_aug": 6.0917, "loss": 1.5458, "group0_lr": 0.9031, "group1_lr": 0.9031}
{"mode": "train", "datatime": "1.745", "epoch": 536, "iter": 15, "lr": "9.01e-01", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8394, "scale": 0.36, "loss_sim": -0.9029, "loss_uniform": 0.0003, "loss_aug": 6.0914, "loss": 1.6151, "group0_lr": 0.9012, "group1_lr": 0.9012}
{"mode": "train", "datatime": "0.001", "epoch": 536, "iter": 30, "lr": "8.99e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8431, "scale": 0.36, "loss_sim": -0.9037, "loss_uniform": 0.0003, "loss_aug": 6.0911, "loss": 1.6145, "group0_lr": 0.8999, "group1_lr": 0.8999}
{"mode": "train", "datatime": "1.832", "epoch": 537, "iter": 15, "lr": "8.97e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8411, "scale": 0.37, "loss_sim": -0.9019, "loss_uniform": 0.0004, "loss_aug": 6.0918, "loss": 1.6859, "group0_lr": 0.898, "group1_lr": 0.898}
{"mode": "train", "datatime": "0.001", "epoch": 537, "iter": 30, "lr": "8.96e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8408, "scale": 0.37, "loss_sim": -0.903, "loss_uniform": 0.0004, "loss_aug": 6.0914, "loss": 1.6851, "group0_lr": 0.8968, "group1_lr": 0.8968}
{"mode": "train", "datatime": "1.728", "epoch": 538, "iter": 15, "lr": "8.94e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8403, "scale": 0.38, "loss_sim": -0.9015, "loss_uniform": 0.0003, "loss_aug": 6.0918, "loss": 1.7561, "group0_lr": 0.8949, "group1_lr": 0.8949}
{"mode": "train", "datatime": "0.001", "epoch": 538, "iter": 30, "lr": "8.93e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8427, "scale": 0.38, "loss_sim": -0.9039, "loss_uniform": 0.0003, "loss_aug": 6.0909, "loss": 1.7543, "group0_lr": 0.8936, "group1_lr": 0.8936}
{"mode": "train", "datatime": "1.753", "epoch": 539, "iter": 15, "lr": "8.91e-01", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8419, "scale": 0.39, "loss_sim": -0.9035, "loss_uniform": 0.0004, "loss_aug": 6.0911, "loss": 1.8245, "group0_lr": 0.8917, "group1_lr": 0.8917}
{"mode": "train", "datatime": "0.001", "epoch": 539, "iter": 30, "lr": "8.90e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8414, "scale": 0.39, "loss_sim": -0.9015, "loss_uniform": 0.0004, "loss_aug": 6.0918, "loss": 1.826, "group0_lr": 0.8904, "group1_lr": 0.8904}
{"mode": "train", "datatime": "1.684", "epoch": 540, "iter": 15, "lr": "8.88e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8405, "scale": 0.4, "loss_sim": -0.9048, "loss_uniform": 0.0003, "loss_aug": 6.0906, "loss": 1.8935, "group0_lr": 0.8886, "group1_lr": 0.8886}
{"mode": "train", "datatime": "0.001", "epoch": 540, "iter": 30, "lr": "8.87e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8397, "scale": 0.4, "loss_sim": -0.9014, "loss_uniform": 0.0004, "loss_aug": 6.0919, "loss": 1.896, "group0_lr": 0.8873, "group1_lr": 0.8873}
{"mode": "train", "datatime": "1.851", "epoch": 541, "iter": 15, "lr": "8.85e-01", "total": 37, "batchsize": 256, "time": "2.227", "pre-sim": 0.8426, "scale": 0.41, "loss_sim": -0.902, "loss_uniform": 0.0003, "loss_aug": 6.0915, "loss": 1.9655, "group0_lr": 0.8854, "group1_lr": 0.8854}
{"mode": "train", "datatime": "0.001", "epoch": 541, "iter": 30, "lr": "8.84e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8407, "scale": 0.41, "loss_sim": -0.8967, "loss_uniform": 0.0003, "loss_aug": 6.0936, "loss": 1.9695, "group0_lr": 0.8841, "group1_lr": 0.8841}
{"mode": "train", "datatime": "1.762", "epoch": 542, "iter": 15, "lr": "8.82e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8437, "scale": 0.42, "loss_sim": -0.9079, "loss_uniform": 0.0003, "loss_aug": 6.0895, "loss": 2.0311, "group0_lr": 0.8823, "group1_lr": 0.8823}
{"mode": "train", "datatime": "0.001", "epoch": 542, "iter": 30, "lr": "8.80e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8403, "scale": 0.42, "loss_sim": -0.9003, "loss_uniform": 0.0003, "loss_aug": 6.0922, "loss": 2.0367, "group0_lr": 0.881, "group1_lr": 0.881}
{"mode": "train", "datatime": "1.776", "epoch": 543, "iter": 15, "lr": "8.79e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8446, "scale": 0.43, "loss_sim": -0.9057, "loss_uniform": 0.0003, "loss_aug": 6.0901, "loss": 2.1026, "group0_lr": 0.8791, "group1_lr": 0.8791}
{"mode": "train", "datatime": "0.001", "epoch": 543, "iter": 30, "lr": "8.77e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8426, "scale": 0.43, "loss_sim": -0.9034, "loss_uniform": 0.0003, "loss_aug": 6.091, "loss": 2.1043, "group0_lr": 0.8778, "group1_lr": 0.8778}
{"mode": "train", "datatime": "1.802", "epoch": 544, "iter": 15, "lr": "8.75e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8408, "scale": 0.44, "loss_sim": -0.904, "loss_uniform": 0.0003, "loss_aug": 6.0908, "loss": 2.1738, "group0_lr": 0.876, "group1_lr": 0.876}
{"mode": "train", "datatime": "0.001", "epoch": 544, "iter": 30, "lr": "8.74e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8399, "scale": 0.44, "loss_sim": -0.9042, "loss_uniform": 0.0003, "loss_aug": 6.0906, "loss": 2.1737, "group0_lr": 0.8747, "group1_lr": 0.8747}
{"mode": "train", "datatime": "1.756", "epoch": 545, "iter": 15, "lr": "8.72e-01", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8456, "scale": 0.45, "loss_sim": -0.9061, "loss_uniform": 0.0003, "loss_aug": 6.0899, "loss": 2.2423, "group0_lr": 0.8728, "group1_lr": 0.8728}
{"mode": "train", "datatime": "0.001", "epoch": 545, "iter": 30, "lr": "8.71e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8418, "scale": 0.45, "loss_sim": -0.9014, "loss_uniform": 0.0003, "loss_aug": 6.0918, "loss": 2.2457, "group0_lr": 0.8715, "group1_lr": 0.8715}
{"mode": "train", "datatime": "1.773", "epoch": 546, "iter": 15, "lr": "8.69e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8411, "scale": 0.46, "loss_sim": -0.9035, "loss_uniform": 0.0003, "loss_aug": 6.091, "loss": 2.3141, "group0_lr": 0.8697, "group1_lr": 0.8697}
{"mode": "train", "datatime": "0.001", "epoch": 546, "iter": 30, "lr": "8.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.842, "scale": 0.46, "loss_sim": -0.9065, "loss_uniform": 0.0003, "loss_aug": 6.0899, "loss": 2.312, "group0_lr": 0.8684, "group1_lr": 0.8684}
{"mode": "train", "datatime": "1.864", "epoch": 547, "iter": 15, "lr": "8.66e-01", "total": 37, "batchsize": 256, "time": "2.240", "pre-sim": 0.8422, "scale": 0.47, "loss_sim": -0.9041, "loss_uniform": 0.0004, "loss_aug": 6.0908, "loss": 2.3837, "group0_lr": 0.8665, "group1_lr": 0.8665}
{"mode": "train", "datatime": "0.001", "epoch": 547, "iter": 30, "lr": "8.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8441, "scale": 0.47, "loss_sim": -0.9077, "loss_uniform": 0.0003, "loss_aug": 6.0893, "loss": 2.381, "group0_lr": 0.8652, "group1_lr": 0.8652}
{"mode": "train", "datatime": "1.783", "epoch": 548, "iter": 15, "lr": "8.63e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8416, "scale": 0.48, "loss_sim": -0.9059, "loss_uniform": 0.0004, "loss_aug": 6.0899, "loss": 2.4523, "group0_lr": 0.8634, "group1_lr": 0.8634}
{"mode": "train", "datatime": "0.001", "epoch": 548, "iter": 30, "lr": "8.62e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8386, "scale": 0.48, "loss_sim": -0.9047, "loss_uniform": 0.0004, "loss_aug": 6.0904, "loss": 2.4531, "group0_lr": 0.8621, "group1_lr": 0.8621}
{"mode": "train", "datatime": "1.723", "epoch": 549, "iter": 15, "lr": "8.60e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8416, "scale": 0.49, "loss_sim": -0.9055, "loss_uniform": 0.0003, "loss_aug": 6.0901, "loss": 2.5225, "group0_lr": 0.8602, "group1_lr": 0.8602}
{"mode": "train", "datatime": "0.001", "epoch": 549, "iter": 30, "lr": "8.58e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8417, "scale": 0.49, "loss_sim": -0.9087, "loss_uniform": 0.0003, "loss_aug": 6.089, "loss": 2.5203, "group0_lr": 0.859, "group1_lr": 0.859}
{"mode": "val", "epoch": 549, "KNN-5": 68.17834394904459}
{"mode": "train", "datatime": "1.796", "epoch": 550, "iter": 15, "lr": "8.56e-01", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8389, "scale": 0.5, "loss_sim": -0.9076, "loss_uniform": 0.0003, "loss_aug": 6.0894, "loss": 2.5911, "group0_lr": 0.8571, "group1_lr": 0.8571}
{"mode": "train", "datatime": "0.001", "epoch": 550, "iter": 30, "lr": "8.55e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.836, "scale": 0.5, "loss_sim": -0.9034, "loss_uniform": 0.0003, "loss_aug": 6.091, "loss": 2.594, "group0_lr": 0.8558, "group1_lr": 0.8558}
{"mode": "train", "datatime": "1.764", "epoch": 551, "iter": 15, "lr": "8.53e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8421, "scale": 0.51, "loss_sim": -0.9069, "loss_uniform": 0.0003, "loss_aug": 6.0897, "loss": 2.6615, "group0_lr": 0.854, "group1_lr": 0.854}
{"mode": "train", "datatime": "0.001", "epoch": 551, "iter": 30, "lr": "8.52e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.841, "scale": 0.51, "loss_sim": -0.9036, "loss_uniform": 0.0003, "loss_aug": 6.0908, "loss": 2.6637, "group0_lr": 0.8527, "group1_lr": 0.8527}
{"mode": "train", "datatime": "1.711", "epoch": 552, "iter": 15, "lr": "8.50e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8433, "scale": 0.52, "loss_sim": -0.9048, "loss_uniform": 0.0003, "loss_aug": 6.0904, "loss": 2.7329, "group0_lr": 0.8508, "group1_lr": 0.8508}
{"mode": "train", "datatime": "0.001", "epoch": 552, "iter": 30, "lr": "8.49e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8401, "scale": 0.52, "loss_sim": -0.9035, "loss_uniform": 0.0003, "loss_aug": 6.091, "loss": 2.7338, "group0_lr": 0.8495, "group1_lr": 0.8495}
{"mode": "train", "datatime": "1.699", "epoch": 553, "iter": 15, "lr": "8.47e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8406, "scale": 0.53, "loss_sim": -0.904, "loss_uniform": 0.0003, "loss_aug": 6.0905, "loss": 2.8033, "group0_lr": 0.8477, "group1_lr": 0.8477}
{"mode": "train", "datatime": "0.001", "epoch": 553, "iter": 30, "lr": "8.46e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.836, "scale": 0.53, "loss_sim": -0.9023, "loss_uniform": 0.0003, "loss_aug": 6.0912, "loss": 2.8044, "group0_lr": 0.8464, "group1_lr": 0.8464}
{"mode": "train", "datatime": "1.802", "epoch": 554, "iter": 15, "lr": "8.44e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8398, "scale": 0.54, "loss_sim": -0.9039, "loss_uniform": 0.0003, "loss_aug": 6.0907, "loss": 2.8734, "group0_lr": 0.8445, "group1_lr": 0.8445}
{"mode": "train", "datatime": "0.001", "epoch": 554, "iter": 30, "lr": "8.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8347, "scale": 0.54, "loss_sim": -0.8997, "loss_uniform": 0.0003, "loss_aug": 6.0923, "loss": 2.8761, "group0_lr": 0.8433, "group1_lr": 0.8433}
{"mode": "train", "datatime": "1.782", "epoch": 555, "iter": 15, "lr": "8.41e-01", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8367, "scale": 0.55, "loss_sim": -0.9015, "loss_uniform": 0.0003, "loss_aug": 6.0917, "loss": 2.9449, "group0_lr": 0.8414, "group1_lr": 0.8414}
{"mode": "train", "datatime": "0.001", "epoch": 555, "iter": 30, "lr": "8.40e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8367, "scale": 0.55, "loss_sim": -0.9009, "loss_uniform": 0.0003, "loss_aug": 6.0919, "loss": 2.9453, "group0_lr": 0.8401, "group1_lr": 0.8401}
{"mode": "train", "datatime": "1.745", "epoch": 556, "iter": 15, "lr": "8.38e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8403, "scale": 0.56, "loss_sim": -0.9051, "loss_uniform": 0.0003, "loss_aug": 6.0903, "loss": 3.0125, "group0_lr": 0.8383, "group1_lr": 0.8383}
{"mode": "train", "datatime": "0.001", "epoch": 556, "iter": 30, "lr": "8.36e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8374, "scale": 0.56, "loss_sim": -0.904, "loss_uniform": 0.0002, "loss_aug": 6.0907, "loss": 3.0132, "group0_lr": 0.837, "group1_lr": 0.837}
{"mode": "train", "datatime": "1.741", "epoch": 557, "iter": 15, "lr": "8.35e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8402, "scale": 0.57, "loss_sim": -0.9036, "loss_uniform": 0.0003, "loss_aug": 6.0907, "loss": 3.0833, "group0_lr": 0.8351, "group1_lr": 0.8351}
{"mode": "train", "datatime": "0.001", "epoch": 557, "iter": 30, "lr": "8.33e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8411, "scale": 0.57, "loss_sim": -0.9046, "loss_uniform": 0.0003, "loss_aug": 6.0904, "loss": 3.0827, "group0_lr": 0.8339, "group1_lr": 0.8339}
{"mode": "train", "datatime": "1.726", "epoch": 558, "iter": 15, "lr": "8.31e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8396, "scale": 0.58, "loss_sim": -0.9051, "loss_uniform": 0.0002, "loss_aug": 6.0903, "loss": 3.1523, "group0_lr": 0.832, "group1_lr": 0.832}
{"mode": "train", "datatime": "0.001", "epoch": 558, "iter": 30, "lr": "8.30e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8367, "scale": 0.58, "loss_sim": -0.9061, "loss_uniform": 0.0003, "loss_aug": 6.0899, "loss": 3.1517, "group0_lr": 0.8307, "group1_lr": 0.8307}
{"mode": "train", "datatime": "1.714", "epoch": 559, "iter": 15, "lr": "8.28e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8375, "scale": 0.59, "loss_sim": -0.9054, "loss_uniform": 0.0003, "loss_aug": 6.0901, "loss": 3.2221, "group0_lr": 0.8289, "group1_lr": 0.8289}
{"mode": "train", "datatime": "0.001", "epoch": 559, "iter": 30, "lr": "8.27e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8395, "scale": 0.59, "loss_sim": -0.9068, "loss_uniform": 0.0003, "loss_aug": 6.0894, "loss": 3.2212, "group0_lr": 0.8276, "group1_lr": 0.8276}
{"mode": "train", "datatime": "1.774", "epoch": 560, "iter": 15, "lr": "8.25e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8399, "scale": 0.6, "loss_sim": -0.9069, "loss_uniform": 0.0003, "loss_aug": 6.0892, "loss": 3.291, "group0_lr": 0.8258, "group1_lr": 0.8258}
{"mode": "train", "datatime": "0.001", "epoch": 560, "iter": 30, "lr": "8.24e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8426, "scale": 0.6, "loss_sim": -0.9105, "loss_uniform": 0.0003, "loss_aug": 6.0881, "loss": 3.2888, "group0_lr": 0.8245, "group1_lr": 0.8245}
{"mode": "train", "datatime": "1.710", "epoch": 561, "iter": 15, "lr": "8.22e-01", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.838, "scale": 0.61, "loss_sim": -0.9074, "loss_uniform": 0.0003, "loss_aug": 6.0891, "loss": 3.3606, "group0_lr": 0.8226, "group1_lr": 0.8226}
{"mode": "train", "datatime": "0.001", "epoch": 561, "iter": 30, "lr": "8.21e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8373, "scale": 0.61, "loss_sim": -0.9045, "loss_uniform": 0.0003, "loss_aug": 6.0903, "loss": 3.3625, "group0_lr": 0.8214, "group1_lr": 0.8214}
{"mode": "train", "datatime": "1.732", "epoch": 562, "iter": 15, "lr": "8.19e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8371, "scale": 0.62, "loss_sim": -0.9079, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 3.4303, "group0_lr": 0.8195, "group1_lr": 0.8195}
{"mode": "train", "datatime": "0.001", "epoch": 562, "iter": 30, "lr": "8.18e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8351, "scale": 0.62, "loss_sim": -0.9008, "loss_uniform": 0.0002, "loss_aug": 6.0915, "loss": 3.4346, "group0_lr": 0.8182, "group1_lr": 0.8182}
{"mode": "train", "datatime": "1.783", "epoch": 563, "iter": 15, "lr": "8.16e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8374, "scale": 0.63, "loss_sim": -0.9045, "loss_uniform": 0.0002, "loss_aug": 6.0903, "loss": 3.5024, "group0_lr": 0.8164, "group1_lr": 0.8164}
{"mode": "train", "datatime": "0.001", "epoch": 563, "iter": 30, "lr": "8.15e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8362, "scale": 0.63, "loss_sim": -0.9045, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 3.5023, "group0_lr": 0.8151, "group1_lr": 0.8151}
{"mode": "train", "datatime": "1.758", "epoch": 564, "iter": 15, "lr": "8.13e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.838, "scale": 0.64, "loss_sim": -0.904, "loss_uniform": 0.0002, "loss_aug": 6.0902, "loss": 3.5724, "group0_lr": 0.8133, "group1_lr": 0.8133}
{"mode": "train", "datatime": "0.001", "epoch": 564, "iter": 30, "lr": "8.11e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8353, "scale": 0.64, "loss_sim": -0.9031, "loss_uniform": 0.0003, "loss_aug": 6.0907, "loss": 3.5731, "group0_lr": 0.812, "group1_lr": 0.812}
{"mode": "train", "datatime": "1.766", "epoch": 565, "iter": 15, "lr": "8.10e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8394, "scale": 0.65, "loss_sim": -0.9084, "loss_uniform": 0.0003, "loss_aug": 6.0888, "loss": 3.64, "group0_lr": 0.8102, "group1_lr": 0.8102}
{"mode": "train", "datatime": "0.001", "epoch": 565, "iter": 30, "lr": "8.08e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8389, "scale": 0.65, "loss_sim": -0.9077, "loss_uniform": 0.0002, "loss_aug": 6.0892, "loss": 3.6404, "group0_lr": 0.8089, "group1_lr": 0.8089}
{"mode": "train", "datatime": "1.856", "epoch": 566, "iter": 15, "lr": "8.06e-01", "total": 37, "batchsize": 256, "time": "2.232", "pre-sim": 0.8342, "scale": 0.66, "loss_sim": -0.9041, "loss_uniform": 0.0002, "loss_aug": 6.0905, "loss": 3.7125, "group0_lr": 0.807, "group1_lr": 0.807}
{"mode": "train", "datatime": "0.001", "epoch": 566, "iter": 30, "lr": "8.05e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8354, "scale": 0.66, "loss_sim": -0.9076, "loss_uniform": 0.0003, "loss_aug": 6.0893, "loss": 3.7105, "group0_lr": 0.8058, "group1_lr": 0.8058}
{"mode": "train", "datatime": "1.693", "epoch": 567, "iter": 15, "lr": "8.03e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.836, "scale": 0.67, "loss_sim": -0.9051, "loss_uniform": 0.0003, "loss_aug": 6.0899, "loss": 3.7817, "group0_lr": 0.8039, "group1_lr": 0.8039}
{"mode": "train", "datatime": "0.001", "epoch": 567, "iter": 30, "lr": "8.02e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8344, "scale": 0.67, "loss_sim": -0.9, "loss_uniform": 0.0003, "loss_aug": 6.0917, "loss": 3.7846, "group0_lr": 0.8027, "group1_lr": 0.8027}
{"mode": "train", "datatime": "1.708", "epoch": 568, "iter": 15, "lr": "8.00e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8368, "scale": 0.68, "loss_sim": -0.9057, "loss_uniform": 0.0003, "loss_aug": 6.0897, "loss": 3.8513, "group0_lr": 0.8008, "group1_lr": 0.8008}
{"mode": "train", "datatime": "0.001", "epoch": 568, "iter": 30, "lr": "7.99e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8392, "scale": 0.68, "loss_sim": -0.9052, "loss_uniform": 0.0003, "loss_aug": 6.0899, "loss": 3.8516, "group0_lr": 0.7996, "group1_lr": 0.7996}
{"mode": "train", "datatime": "1.715", "epoch": 569, "iter": 15, "lr": "7.97e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8355, "scale": 0.69, "loss_sim": -0.9083, "loss_uniform": 0.0002, "loss_aug": 6.0887, "loss": 3.9198, "group0_lr": 0.7977, "group1_lr": 0.7977}
{"mode": "train", "datatime": "0.001", "epoch": 569, "iter": 30, "lr": "7.96e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8383, "scale": 0.69, "loss_sim": -0.9107, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 3.9186, "group0_lr": 0.7965, "group1_lr": 0.7965}
{"mode": "train", "datatime": "1.771", "epoch": 570, "iter": 15, "lr": "7.94e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8393, "scale": 0.7, "loss_sim": -0.9065, "loss_uniform": 0.0003, "loss_aug": 6.0898, "loss": 3.9911, "group0_lr": 0.7946, "group1_lr": 0.7946}
{"mode": "train", "datatime": "0.001", "epoch": 570, "iter": 30, "lr": "7.93e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.838, "scale": 0.7, "loss_sim": -0.9108, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 3.9886, "group0_lr": 0.7933, "group1_lr": 0.7933}
{"mode": "train", "datatime": "1.824", "epoch": 571, "iter": 15, "lr": "7.91e-01", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.8348, "scale": 0.71, "loss_sim": -0.9086, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 4.0598, "group0_lr": 0.7915, "group1_lr": 0.7915}
{"mode": "train", "datatime": "0.001", "epoch": 571, "iter": 30, "lr": "7.90e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8341, "scale": 0.71, "loss_sim": -0.9076, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 4.0604, "group0_lr": 0.7902, "group1_lr": 0.7902}
{"mode": "train", "datatime": "1.710", "epoch": 572, "iter": 15, "lr": "7.88e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.833, "scale": 0.72, "loss_sim": -0.9076, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 4.1304, "group0_lr": 0.7884, "group1_lr": 0.7884}
{"mode": "train", "datatime": "0.001", "epoch": 572, "iter": 30, "lr": "7.87e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8354, "scale": 0.72, "loss_sim": -0.905, "loss_uniform": 0.0002, "loss_aug": 6.0902, "loss": 4.1317, "group0_lr": 0.7871, "group1_lr": 0.7871}
{"mode": "train", "datatime": "1.844", "epoch": 573, "iter": 15, "lr": "7.85e-01", "total": 37, "batchsize": 256, "time": "2.228", "pre-sim": 0.8326, "scale": 0.73, "loss_sim": -0.9106, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 4.1988, "group0_lr": 0.7853, "group1_lr": 0.7853}
{"mode": "train", "datatime": "0.001", "epoch": 573, "iter": 30, "lr": "7.83e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8376, "scale": 0.73, "loss_sim": -0.9076, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 4.2003, "group0_lr": 0.784, "group1_lr": 0.784}
{"mode": "train", "datatime": "1.768", "epoch": 574, "iter": 15, "lr": "7.82e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8378, "scale": 0.74, "loss_sim": -0.9131, "loss_uniform": 0.0002, "loss_aug": 6.0873, "loss": 4.2674, "group0_lr": 0.7822, "group1_lr": 0.7822}
{"mode": "train", "datatime": "0.001", "epoch": 574, "iter": 30, "lr": "7.80e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.834, "scale": 0.74, "loss_sim": -0.9085, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 4.2696, "group0_lr": 0.7809, "group1_lr": 0.7809}
{"mode": "train", "datatime": "1.815", "epoch": 575, "iter": 15, "lr": "7.79e-01", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8344, "scale": 0.75, "loss_sim": -0.9065, "loss_uniform": 0.0002, "loss_aug": 6.0895, "loss": 4.3406, "group0_lr": 0.7791, "group1_lr": 0.7791}
{"mode": "train", "datatime": "0.001", "epoch": 575, "iter": 30, "lr": "7.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8395, "scale": 0.75, "loss_sim": -0.9139, "loss_uniform": 0.0002, "loss_aug": 6.0867, "loss": 4.3367, "group0_lr": 0.7778, "group1_lr": 0.7778}
{"mode": "train", "datatime": "1.735", "epoch": 576, "iter": 15, "lr": "7.75e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8342, "scale": 0.76, "loss_sim": -0.9071, "loss_uniform": 0.0002, "loss_aug": 6.0892, "loss": 4.4102, "group0_lr": 0.776, "group1_lr": 0.776}
{"mode": "train", "datatime": "0.001", "epoch": 576, "iter": 30, "lr": "7.74e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8348, "scale": 0.76, "loss_sim": -0.9089, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 4.4093, "group0_lr": 0.7748, "group1_lr": 0.7748}
{"mode": "train", "datatime": "1.768", "epoch": 577, "iter": 15, "lr": "7.72e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8372, "scale": 0.77, "loss_sim": -0.9115, "loss_uniform": 0.0002, "loss_aug": 6.0877, "loss": 4.4781, "group0_lr": 0.7729, "group1_lr": 0.7729}
{"mode": "train", "datatime": "0.001", "epoch": 577, "iter": 30, "lr": "7.71e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8328, "scale": 0.77, "loss_sim": -0.9065, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 4.4806, "group0_lr": 0.7717, "group1_lr": 0.7717}
{"mode": "train", "datatime": "1.672", "epoch": 578, "iter": 15, "lr": "7.69e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8377, "scale": 0.78, "loss_sim": -0.9091, "loss_uniform": 0.0002, "loss_aug": 6.0887, "loss": 4.5493, "group0_lr": 0.7698, "group1_lr": 0.7698}
{"mode": "train", "datatime": "0.001", "epoch": 578, "iter": 30, "lr": "7.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8336, "scale": 0.78, "loss_sim": -0.9052, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 4.5513, "group0_lr": 0.7686, "group1_lr": 0.7686}
{"mode": "train", "datatime": "1.785", "epoch": 579, "iter": 15, "lr": "7.66e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8382, "scale": 0.79, "loss_sim": -0.9062, "loss_uniform": 0.0002, "loss_aug": 6.0898, "loss": 4.6208, "group0_lr": 0.7667, "group1_lr": 0.7667}
{"mode": "train", "datatime": "0.001", "epoch": 579, "iter": 30, "lr": "7.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8373, "scale": 0.79, "loss_sim": -0.9095, "loss_uniform": 0.0002, "loss_aug": 6.0883, "loss": 4.6189, "group0_lr": 0.7655, "group1_lr": 0.7655}
{"mode": "train", "datatime": "1.798", "epoch": 580, "iter": 15, "lr": "7.63e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8366, "scale": 0.8, "loss_sim": -0.909, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 4.6891, "group0_lr": 0.7637, "group1_lr": 0.7637}
{"mode": "train", "datatime": "0.001", "epoch": 580, "iter": 30, "lr": "7.62e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.838, "scale": 0.8, "loss_sim": -0.9092, "loss_uniform": 0.0002, "loss_aug": 6.0885, "loss": 4.6891, "group0_lr": 0.7624, "group1_lr": 0.7624}
{"mode": "train", "datatime": "1.850", "epoch": 581, "iter": 15, "lr": "7.60e-01", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8339, "scale": 0.81, "loss_sim": -0.9055, "loss_uniform": 0.0002, "loss_aug": 6.09, "loss": 4.761, "group0_lr": 0.7606, "group1_lr": 0.7606}
{"mode": "train", "datatime": "0.001", "epoch": 581, "iter": 30, "lr": "7.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8387, "scale": 0.81, "loss_sim": -0.9098, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 4.7589, "group0_lr": 0.7593, "group1_lr": 0.7593}
{"mode": "train", "datatime": "1.747", "epoch": 582, "iter": 15, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8389, "scale": 0.82, "loss_sim": -0.9145, "loss_uniform": 0.0002, "loss_aug": 6.0867, "loss": 4.8267, "group0_lr": 0.7575, "group1_lr": 0.7575}
{"mode": "train", "datatime": "0.001", "epoch": 582, "iter": 30, "lr": "7.56e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8352, "scale": 0.82, "loss_sim": -0.9064, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 4.8305, "group0_lr": 0.7562, "group1_lr": 0.7562}
{"mode": "train", "datatime": "1.763", "epoch": 583, "iter": 15, "lr": "7.54e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8383, "scale": 0.83, "loss_sim": -0.9139, "loss_uniform": 0.0002, "loss_aug": 6.0866, "loss": 4.8967, "group0_lr": 0.7544, "group1_lr": 0.7544}
{"mode": "train", "datatime": "0.001", "epoch": 583, "iter": 30, "lr": "7.53e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8359, "scale": 0.83, "loss_sim": -0.9071, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 4.8998, "group0_lr": 0.7532, "group1_lr": 0.7532}
{"mode": "train", "datatime": "1.793", "epoch": 584, "iter": 15, "lr": "7.51e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8364, "scale": 0.84, "loss_sim": -0.9128, "loss_uniform": 0.0002, "loss_aug": 6.087, "loss": 4.9672, "group0_lr": 0.7513, "group1_lr": 0.7513}
{"mode": "train", "datatime": "0.001", "epoch": 584, "iter": 30, "lr": "7.50e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8358, "scale": 0.84, "loss_sim": -0.912, "loss_uniform": 0.0002, "loss_aug": 6.0872, "loss": 4.9675, "group0_lr": 0.7501, "group1_lr": 0.7501}
{"mode": "train", "datatime": "1.782", "epoch": 585, "iter": 15, "lr": "7.48e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8351, "scale": 0.85, "loss_sim": -0.9111, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 5.0378, "group0_lr": 0.7483, "group1_lr": 0.7483}
{"mode": "train", "datatime": "0.001", "epoch": 585, "iter": 30, "lr": "7.46e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8354, "scale": 0.85, "loss_sim": -0.9072, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 5.0398, "group0_lr": 0.747, "group1_lr": 0.747}
{"mode": "train", "datatime": "1.747", "epoch": 586, "iter": 15, "lr": "7.45e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.836, "scale": 0.86, "loss_sim": -0.9098, "loss_uniform": 0.0002, "loss_aug": 6.0883, "loss": 5.1087, "group0_lr": 0.7452, "group1_lr": 0.7452}
{"mode": "train", "datatime": "0.001", "epoch": 586, "iter": 30, "lr": "7.43e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8321, "scale": 0.86, "loss_sim": -0.9067, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 5.1103, "group0_lr": 0.744, "group1_lr": 0.744}
{"mode": "train", "datatime": "1.662", "epoch": 587, "iter": 15, "lr": "7.42e-01", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.8363, "scale": 0.87, "loss_sim": -0.9148, "loss_uniform": 0.0002, "loss_aug": 6.0868, "loss": 5.1767, "group0_lr": 0.7421, "group1_lr": 0.7421}
{"mode": "train", "datatime": "0.001", "epoch": 587, "iter": 30, "lr": "7.40e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8353, "scale": 0.87, "loss_sim": -0.9108, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 5.1784, "group0_lr": 0.7409, "group1_lr": 0.7409}
{"mode": "train", "datatime": "1.774", "epoch": 588, "iter": 15, "lr": "7.38e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8325, "scale": 0.88, "loss_sim": -0.9067, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 5.2499, "group0_lr": 0.7391, "group1_lr": 0.7391}
{"mode": "train", "datatime": "0.001", "epoch": 588, "iter": 30, "lr": "7.37e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8334, "scale": 0.88, "loss_sim": -0.9103, "loss_uniform": 0.0002, "loss_aug": 6.0877, "loss": 5.2481, "group0_lr": 0.7378, "group1_lr": 0.7378}
{"mode": "train", "datatime": "1.777", "epoch": 589, "iter": 15, "lr": "7.35e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8321, "scale": 0.89, "loss_sim": -0.9074, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 5.3196, "group0_lr": 0.736, "group1_lr": 0.736}
{"mode": "train", "datatime": "0.001", "epoch": 589, "iter": 30, "lr": "7.34e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8343, "scale": 0.89, "loss_sim": -0.9087, "loss_uniform": 0.0001, "loss_aug": 6.0884, "loss": 5.3188, "group0_lr": 0.7348, "group1_lr": 0.7348}
{"mode": "train", "datatime": "1.734", "epoch": 590, "iter": 15, "lr": "7.32e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8365, "scale": 0.9, "loss_sim": -0.9132, "loss_uniform": 0.0001, "loss_aug": 6.0866, "loss": 5.3868, "group0_lr": 0.7329, "group1_lr": 0.7329}
{"mode": "train", "datatime": "0.001", "epoch": 590, "iter": 30, "lr": "7.31e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8329, "scale": 0.9, "loss_sim": -0.912, "loss_uniform": 0.0002, "loss_aug": 6.087, "loss": 5.3872, "group0_lr": 0.7317, "group1_lr": 0.7317}
{"mode": "train", "datatime": "1.715", "epoch": 591, "iter": 15, "lr": "7.29e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8314, "scale": 0.91, "loss_sim": -0.9079, "loss_uniform": 0.0001, "loss_aug": 6.0889, "loss": 5.4593, "group0_lr": 0.7299, "group1_lr": 0.7299}
{"mode": "train", "datatime": "0.001", "epoch": 591, "iter": 30, "lr": "7.28e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8325, "scale": 0.91, "loss_sim": -0.9119, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 5.4577, "group0_lr": 0.7287, "group1_lr": 0.7287}
{"mode": "train", "datatime": "1.687", "epoch": 592, "iter": 15, "lr": "7.26e-01", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8329, "scale": 0.92, "loss_sim": -0.9131, "loss_uniform": 0.0002, "loss_aug": 6.0871, "loss": 5.5272, "group0_lr": 0.7268, "group1_lr": 0.7268}
{"mode": "train", "datatime": "0.001", "epoch": 592, "iter": 30, "lr": "7.25e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8339, "scale": 0.92, "loss_sim": -0.9123, "loss_uniform": 0.0001, "loss_aug": 6.0872, "loss": 5.5274, "group0_lr": 0.7256, "group1_lr": 0.7256}
{"mode": "train", "datatime": "1.792", "epoch": 593, "iter": 15, "lr": "7.23e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.834, "scale": 0.93, "loss_sim": -0.9077, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 5.5992, "group0_lr": 0.7238, "group1_lr": 0.7238}
{"mode": "train", "datatime": "0.001", "epoch": 593, "iter": 30, "lr": "7.22e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8327, "scale": 0.93, "loss_sim": -0.9091, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 5.5984, "group0_lr": 0.7225, "group1_lr": 0.7225}
{"mode": "train", "datatime": "1.726", "epoch": 594, "iter": 15, "lr": "7.20e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8324, "scale": 0.94, "loss_sim": -0.9118, "loss_uniform": 0.0001, "loss_aug": 6.0872, "loss": 5.6674, "group0_lr": 0.7207, "group1_lr": 0.7207}
{"mode": "train", "datatime": "0.001", "epoch": 594, "iter": 30, "lr": "7.19e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8353, "scale": 0.94, "loss_sim": -0.9114, "loss_uniform": 0.0001, "loss_aug": 6.0874, "loss": 5.6676, "group0_lr": 0.7195, "group1_lr": 0.7195}
{"mode": "train", "datatime": "1.729", "epoch": 595, "iter": 15, "lr": "7.17e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8349, "scale": 0.95, "loss_sim": -0.9152, "loss_uniform": 0.0002, "loss_aug": 6.0858, "loss": 5.7359, "group0_lr": 0.7177, "group1_lr": 0.7177}
{"mode": "train", "datatime": "0.001", "epoch": 595, "iter": 30, "lr": "7.16e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8288, "scale": 0.95, "loss_sim": -0.9082, "loss_uniform": 0.0001, "loss_aug": 6.0884, "loss": 5.7387, "group0_lr": 0.7165, "group1_lr": 0.7165}
{"mode": "train", "datatime": "1.766", "epoch": 596, "iter": 15, "lr": "7.14e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8298, "scale": 0.96, "loss_sim": -0.9077, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 5.8089, "group0_lr": 0.7146, "group1_lr": 0.7146}
{"mode": "train", "datatime": "0.001", "epoch": 596, "iter": 30, "lr": "7.13e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8337, "scale": 0.96, "loss_sim": -0.9141, "loss_uniform": 0.0002, "loss_aug": 6.0863, "loss": 5.8064, "group0_lr": 0.7134, "group1_lr": 0.7134}
{"mode": "train", "datatime": "1.819", "epoch": 597, "iter": 15, "lr": "7.11e-01", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8298, "scale": 0.97, "loss_sim": -0.9099, "loss_uniform": 0.0001, "loss_aug": 6.0877, "loss": 5.8779, "group0_lr": 0.7116, "group1_lr": 0.7116}
{"mode": "train", "datatime": "0.001", "epoch": 597, "iter": 30, "lr": "7.10e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.83, "scale": 0.97, "loss_sim": -0.9094, "loss_uniform": 0.0002, "loss_aug": 6.0879, "loss": 5.8781, "group0_lr": 0.7104, "group1_lr": 0.7104}
{"mode": "train", "datatime": "1.760", "epoch": 598, "iter": 15, "lr": "7.08e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8312, "scale": 0.98, "loss_sim": -0.9107, "loss_uniform": 0.0001, "loss_aug": 6.0874, "loss": 5.9476, "group0_lr": 0.7086, "group1_lr": 0.7086}
{"mode": "train", "datatime": "0.001", "epoch": 598, "iter": 30, "lr": "7.07e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.835, "scale": 0.98, "loss_sim": -0.9135, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 5.9466, "group0_lr": 0.7073, "group1_lr": 0.7073}
{"mode": "train", "datatime": "1.807", "epoch": 599, "iter": 15, "lr": "7.05e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8315, "scale": 0.99, "loss_sim": -0.9095, "loss_uniform": 0.0001, "loss_aug": 6.0877, "loss": 6.0179, "group0_lr": 0.7055, "group1_lr": 0.7055}
{"mode": "train", "datatime": "0.001", "epoch": 599, "iter": 30, "lr": "7.04e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8325, "scale": 0.99, "loss_sim": -0.9118, "loss_uniform": 0.0001, "loss_aug": 6.0871, "loss": 6.0172, "group0_lr": 0.7043, "group1_lr": 0.7043}
{"mode": "val", "epoch": 599, "KNN-5": 68.31592356687898}
{"mode": "train", "datatime": "1.663", "epoch": 600, "iter": 15, "lr": "7.02e-01", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8313, "scale": 1.0, "loss_sim": -0.9103, "loss_uniform": 0.0001, "loss_aug": 6.0868, "loss": 6.087, "group0_lr": 0.7025, "group1_lr": 0.7025}
{"mode": "train", "datatime": "0.001", "epoch": 600, "iter": 30, "lr": "7.01e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8305, "scale": 1.0, "loss_sim": -0.9048, "loss_uniform": 0.0001, "loss_aug": 6.0877, "loss": 6.0879, "group0_lr": 0.7013, "group1_lr": 0.7013}
{"mode": "train", "datatime": "1.778", "epoch": 601, "iter": 15, "lr": "6.99e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8299, "scale": 1.0, "loss_sim": -0.8925, "loss_uniform": 0.0001, "loss_aug": 6.0876, "loss": 6.0878, "group0_lr": 0.6995, "group1_lr": 0.6995}
{"mode": "train", "datatime": "0.001", "epoch": 601, "iter": 30, "lr": "6.98e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8795, "loss_uniform": 0.0001, "loss_aug": 6.0863, "loss": 6.0865, "group0_lr": 0.6983, "group1_lr": 0.6983}
{"mode": "train", "datatime": "1.748", "epoch": 602, "iter": 15, "lr": "6.96e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8306, "scale": 1.0, "loss_sim": -0.8502, "loss_uniform": 0.0001, "loss_aug": 6.0867, "loss": 6.0868, "group0_lr": 0.6965, "group1_lr": 0.6965}
{"mode": "train", "datatime": "0.001", "epoch": 602, "iter": 30, "lr": "6.95e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8301, "scale": 1.0, "loss_sim": -0.8445, "loss_uniform": 0.0001, "loss_aug": 6.0849, "loss": 6.085, "group0_lr": 0.6952, "group1_lr": 0.6952}
{"mode": "train", "datatime": "1.708", "epoch": 603, "iter": 15, "lr": "6.93e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8392, "loss_uniform": 0.0001, "loss_aug": 6.0851, "loss": 6.0852, "group0_lr": 0.6934, "group1_lr": 0.6934}
{"mode": "train", "datatime": "0.001", "epoch": 603, "iter": 30, "lr": "6.92e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.834, "scale": 1.0, "loss_sim": -0.8406, "loss_uniform": 0.0001, "loss_aug": 6.0847, "loss": 6.0848, "group0_lr": 0.6922, "group1_lr": 0.6922}
{"mode": "train", "datatime": "1.764", "epoch": 604, "iter": 15, "lr": "6.90e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8308, "scale": 1.0, "loss_sim": -0.8372, "loss_uniform": 0.0001, "loss_aug": 6.0856, "loss": 6.0857, "group0_lr": 0.6904, "group1_lr": 0.6904}
{"mode": "train", "datatime": "0.001", "epoch": 604, "iter": 30, "lr": "6.89e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.831, "scale": 1.0, "loss_sim": -0.8341, "loss_uniform": 0.0001, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.6892, "group1_lr": 0.6892}
{"mode": "train", "datatime": "1.821", "epoch": 605, "iter": 15, "lr": "6.87e-01", "total": 37, "batchsize": 256, "time": "2.212", "pre-sim": 0.8318, "scale": 1.0, "loss_sim": -0.8336, "loss_uniform": 0.0002, "loss_aug": 6.0854, "loss": 6.0856, "group0_lr": 0.6874, "group1_lr": 0.6874}
{"mode": "train", "datatime": "0.001", "epoch": 605, "iter": 30, "lr": "6.86e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.833, "scale": 1.0, "loss_sim": -0.8315, "loss_uniform": 0.0001, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.6862, "group1_lr": 0.6862}
{"mode": "train", "datatime": "1.767", "epoch": 606, "iter": 15, "lr": "6.84e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8399, "loss_uniform": 0.0001, "loss_aug": 6.0835, "loss": 6.0836, "group0_lr": 0.6844, "group1_lr": 0.6844}
{"mode": "train", "datatime": "0.001", "epoch": 606, "iter": 30, "lr": "6.83e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.832, "loss_uniform": 0.0001, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.6832, "group1_lr": 0.6832}
{"mode": "train", "datatime": "1.736", "epoch": 607, "iter": 15, "lr": "6.81e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8321, "scale": 1.0, "loss_sim": -0.8265, "loss_uniform": 0.0001, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.6814, "group1_lr": 0.6814}
{"mode": "train", "datatime": "0.001", "epoch": 607, "iter": 30, "lr": "6.80e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8319, "scale": 1.0, "loss_sim": -0.8321, "loss_uniform": 0.0001, "loss_aug": 6.0851, "loss": 6.0852, "group0_lr": 0.6802, "group1_lr": 0.6802}
{"mode": "train", "datatime": "1.805", "epoch": 608, "iter": 15, "lr": "6.78e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8328, "scale": 1.0, "loss_sim": -0.8358, "loss_uniform": 0.0001, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6784, "group1_lr": 0.6784}
{"mode": "train", "datatime": "0.001", "epoch": 608, "iter": 30, "lr": "6.77e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8293, "scale": 1.0, "loss_sim": -0.832, "loss_uniform": 0.0001, "loss_aug": 6.0855, "loss": 6.0857, "group0_lr": 0.6771, "group1_lr": 0.6771}
{"mode": "train", "datatime": "1.820", "epoch": 609, "iter": 15, "lr": "6.75e-01", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8306, "scale": 1.0, "loss_sim": -0.8284, "loss_uniform": 0.0001, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.6754, "group1_lr": 0.6754}
{"mode": "train", "datatime": "0.001", "epoch": 609, "iter": 30, "lr": "6.74e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8285, "scale": 1.0, "loss_sim": -0.8273, "loss_uniform": 0.0001, "loss_aug": 6.0858, "loss": 6.086, "group0_lr": 0.6741, "group1_lr": 0.6741}
{"mode": "train", "datatime": "1.765", "epoch": 610, "iter": 15, "lr": "6.72e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8325, "scale": 1.0, "loss_sim": -0.8337, "loss_uniform": 0.0001, "loss_aug": 6.084, "loss": 6.0841, "group0_lr": 0.6724, "group1_lr": 0.6724}
{"mode": "train", "datatime": "0.001", "epoch": 610, "iter": 30, "lr": "6.71e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8319, "scale": 1.0, "loss_sim": -0.8293, "loss_uniform": 0.0001, "loss_aug": 6.0857, "loss": 6.0858, "group0_lr": 0.6711, "group1_lr": 0.6711}
{"mode": "train", "datatime": "1.693", "epoch": 611, "iter": 15, "lr": "6.69e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8294, "loss_uniform": 0.0001, "loss_aug": 6.0846, "loss": 6.0847, "group0_lr": 0.6694, "group1_lr": 0.6694}
{"mode": "train", "datatime": "0.001", "epoch": 611, "iter": 30, "lr": "6.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8321, "scale": 1.0, "loss_sim": -0.8339, "loss_uniform": 0.0001, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.6682, "group1_lr": 0.6682}
{"mode": "train", "datatime": "1.704", "epoch": 612, "iter": 15, "lr": "6.66e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8339, "scale": 1.0, "loss_sim": -0.8345, "loss_uniform": 0.0001, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6664, "group1_lr": 0.6664}
{"mode": "train", "datatime": "0.001", "epoch": 612, "iter": 30, "lr": "6.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8296, "scale": 1.0, "loss_sim": -0.8308, "loss_uniform": 0.0001, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6652, "group1_lr": 0.6652}
{"mode": "train", "datatime": "1.803", "epoch": 613, "iter": 15, "lr": "6.63e-01", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8313, "scale": 1.0, "loss_sim": -0.836, "loss_uniform": 0.0001, "loss_aug": 6.0842, "loss": 6.0843, "group0_lr": 0.6634, "group1_lr": 0.6634}
{"mode": "train", "datatime": "0.001", "epoch": 613, "iter": 30, "lr": "6.62e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8319, "scale": 1.0, "loss_sim": -0.8331, "loss_uniform": 0.0001, "loss_aug": 6.0843, "loss": 6.0844, "group0_lr": 0.6622, "group1_lr": 0.6622}
{"mode": "train", "datatime": "1.701", "epoch": 614, "iter": 15, "lr": "6.60e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8307, "scale": 1.0, "loss_sim": -0.8287, "loss_uniform": 0.0001, "loss_aug": 6.0847, "loss": 6.0848, "group0_lr": 0.6604, "group1_lr": 0.6604}
{"mode": "train", "datatime": "0.001", "epoch": 614, "iter": 30, "lr": "6.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8283, "scale": 1.0, "loss_sim": -0.8247, "loss_uniform": 0.0001, "loss_aug": 6.0862, "loss": 6.0863, "group0_lr": 0.6592, "group1_lr": 0.6592}
{"mode": "train", "datatime": "1.772", "epoch": 615, "iter": 15, "lr": "6.57e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8252, "loss_uniform": 0.0001, "loss_aug": 6.0856, "loss": 6.0857, "group0_lr": 0.6574, "group1_lr": 0.6574}
{"mode": "train", "datatime": "0.001", "epoch": 615, "iter": 30, "lr": "6.56e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8297, "scale": 1.0, "loss_sim": -0.8258, "loss_uniform": 0.0001, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.6562, "group1_lr": 0.6562}
{"mode": "train", "datatime": "1.736", "epoch": 616, "iter": 15, "lr": "6.54e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8303, "loss_uniform": 0.0001, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.6544, "group1_lr": 0.6544}
{"mode": "train", "datatime": "0.001", "epoch": 616, "iter": 30, "lr": "6.53e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.835, "scale": 1.0, "loss_sim": -0.833, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.084, "group0_lr": 0.6532, "group1_lr": 0.6532}
{"mode": "train", "datatime": "1.746", "epoch": 617, "iter": 15, "lr": "6.51e-01", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8294, "scale": 1.0, "loss_sim": -0.829, "loss_uniform": 0.0002, "loss_aug": 6.0849, "loss": 6.085, "group0_lr": 0.6515, "group1_lr": 0.6515}
{"mode": "train", "datatime": "0.001", "epoch": 617, "iter": 30, "lr": "6.50e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8266, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.086, "group0_lr": 0.6503, "group1_lr": 0.6503}
{"mode": "train", "datatime": "1.777", "epoch": 618, "iter": 15, "lr": "6.48e-01", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8284, "loss_uniform": 0.0002, "loss_aug": 6.0851, "loss": 6.0853, "group0_lr": 0.6485, "group1_lr": 0.6485}
{"mode": "train", "datatime": "0.001", "epoch": 618, "iter": 30, "lr": "6.47e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8289, "scale": 1.0, "loss_sim": -0.8314, "loss_uniform": 0.0001, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.6473, "group1_lr": 0.6473}
{"mode": "train", "datatime": "1.823", "epoch": 619, "iter": 15, "lr": "6.45e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8295, "scale": 1.0, "loss_sim": -0.8323, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.6455, "group1_lr": 0.6455}
{"mode": "train", "datatime": "0.001", "epoch": 619, "iter": 30, "lr": "6.44e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8316, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.6443, "group1_lr": 0.6443}
{"mode": "train", "datatime": "1.715", "epoch": 620, "iter": 15, "lr": "6.42e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8312, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.0849, "group0_lr": 0.6426, "group1_lr": 0.6426}
{"mode": "train", "datatime": "0.001", "epoch": 620, "iter": 30, "lr": "6.41e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8273, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.086, "group0_lr": 0.6414, "group1_lr": 0.6414}
{"mode": "train", "datatime": "1.801", "epoch": 621, "iter": 15, "lr": "6.39e-01", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8312, "loss_uniform": 0.0001, "loss_aug": 6.0844, "loss": 6.0845, "group0_lr": 0.6396, "group1_lr": 0.6396}
{"mode": "train", "datatime": "0.001", "epoch": 621, "iter": 30, "lr": "6.38e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.829, "scale": 1.0, "loss_sim": -0.8333, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.6384, "group1_lr": 0.6384}
{"mode": "train", "datatime": "1.805", "epoch": 622, "iter": 15, "lr": "6.36e-01", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8365, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.6366, "group1_lr": 0.6366}
{"mode": "train", "datatime": "0.001", "epoch": 622, "iter": 30, "lr": "6.35e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8321, "loss_uniform": 0.0002, "loss_aug": 6.0849, "loss": 6.0851, "group0_lr": 0.6354, "group1_lr": 0.6354}
{"mode": "train", "datatime": "1.778", "epoch": 623, "iter": 15, "lr": "6.33e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.831, "scale": 1.0, "loss_sim": -0.8352, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.084, "group0_lr": 0.6337, "group1_lr": 0.6337}
{"mode": "train", "datatime": "0.001", "epoch": 623, "iter": 30, "lr": "6.32e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8314, "loss_uniform": 0.0002, "loss_aug": 6.0854, "loss": 6.0856, "group0_lr": 0.6325, "group1_lr": 0.6325}
{"mode": "train", "datatime": "1.745", "epoch": 624, "iter": 15, "lr": "6.30e-01", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8313, "scale": 1.0, "loss_sim": -0.8295, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0845, "group0_lr": 0.6307, "group1_lr": 0.6307}
{"mode": "train", "datatime": "0.001", "epoch": 624, "iter": 30, "lr": "6.29e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8335, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0851, "group0_lr": 0.6295, "group1_lr": 0.6295}
{"mode": "train", "datatime": "1.798", "epoch": 625, "iter": 15, "lr": "6.27e-01", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.8296, "scale": 1.0, "loss_sim": -0.833, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.6278, "group1_lr": 0.6278}
{"mode": "train", "datatime": "0.001", "epoch": 625, "iter": 30, "lr": "6.26e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8279, "scale": 1.0, "loss_sim": -0.8306, "loss_uniform": 0.0002, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.6266, "group1_lr": 0.6266}
{"mode": "train", "datatime": "1.763", "epoch": 626, "iter": 15, "lr": "6.24e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8305, "scale": 1.0, "loss_sim": -0.8342, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0838, "group0_lr": 0.6248, "group1_lr": 0.6248}
{"mode": "train", "datatime": "0.001", "epoch": 626, "iter": 30, "lr": "6.23e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8372, "loss_uniform": 0.0002, "loss_aug": 6.0838, "loss": 6.0839, "group0_lr": 0.6236, "group1_lr": 0.6236}
{"mode": "train", "datatime": "1.747", "epoch": 627, "iter": 15, "lr": "6.21e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8378, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0842, "group0_lr": 0.6219, "group1_lr": 0.6219}
{"mode": "train", "datatime": "0.001", "epoch": 627, "iter": 30, "lr": "6.20e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8352, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0844, "group0_lr": 0.6207, "group1_lr": 0.6207}
{"mode": "train", "datatime": "1.770", "epoch": 628, "iter": 15, "lr": "6.18e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.829, "scale": 1.0, "loss_sim": -0.8344, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.619, "group1_lr": 0.619}
{"mode": "train", "datatime": "0.001", "epoch": 628, "iter": 30, "lr": "6.17e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8274, "scale": 1.0, "loss_sim": -0.8344, "loss_uniform": 0.0002, "loss_aug": 6.0851, "loss": 6.0853, "group0_lr": 0.6178, "group1_lr": 0.6178}
{"mode": "train", "datatime": "1.716", "epoch": 629, "iter": 15, "lr": "6.15e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.837, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.616, "group1_lr": 0.616}
{"mode": "train", "datatime": "0.001", "epoch": 629, "iter": 30, "lr": "6.14e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8265, "scale": 1.0, "loss_sim": -0.8303, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.0861, "group0_lr": 0.6148, "group1_lr": 0.6148}
{"mode": "train", "datatime": "1.763", "epoch": 630, "iter": 15, "lr": "6.13e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8273, "scale": 1.0, "loss_sim": -0.8345, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6131, "group1_lr": 0.6131}
{"mode": "train", "datatime": "0.001", "epoch": 630, "iter": 30, "lr": "6.11e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.829, "scale": 1.0, "loss_sim": -0.8339, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6119, "group1_lr": 0.6119}
{"mode": "train", "datatime": "1.654", "epoch": 631, "iter": 15, "lr": "6.10e-01", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.8313, "scale": 1.0, "loss_sim": -0.8381, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6102, "group1_lr": 0.6102}
{"mode": "train", "datatime": "0.001", "epoch": 631, "iter": 30, "lr": "6.08e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8333, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.0849, "group0_lr": 0.609, "group1_lr": 0.609}
{"mode": "train", "datatime": "1.787", "epoch": 632, "iter": 15, "lr": "6.07e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8324, "scale": 1.0, "loss_sim": -0.8381, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6073, "group1_lr": 0.6073}
{"mode": "train", "datatime": "0.001", "epoch": 632, "iter": 30, "lr": "6.06e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.832, "scale": 1.0, "loss_sim": -0.8389, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0839, "group0_lr": 0.6061, "group1_lr": 0.6061}
{"mode": "train", "datatime": "1.795", "epoch": 633, "iter": 15, "lr": "6.04e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.83, "scale": 1.0, "loss_sim": -0.844, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.6043, "group1_lr": 0.6043}
{"mode": "train", "datatime": "0.001", "epoch": 633, "iter": 30, "lr": "6.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8258, "scale": 1.0, "loss_sim": -0.833, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.6032, "group1_lr": 0.6032}
{"mode": "train", "datatime": "1.808", "epoch": 634, "iter": 15, "lr": "6.01e-01", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8364, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6014, "group1_lr": 0.6014}
{"mode": "train", "datatime": "0.001", "epoch": 634, "iter": 30, "lr": "6.00e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8258, "scale": 1.0, "loss_sim": -0.8356, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.6002, "group1_lr": 0.6002}
{"mode": "train", "datatime": "1.767", "epoch": 635, "iter": 15, "lr": "5.98e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8268, "scale": 1.0, "loss_sim": -0.8376, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.5985, "group1_lr": 0.5985}
{"mode": "train", "datatime": "0.001", "epoch": 635, "iter": 30, "lr": "5.97e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8426, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5973, "group1_lr": 0.5973}
{"mode": "train", "datatime": "1.763", "epoch": 636, "iter": 15, "lr": "5.95e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8437, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.5956, "group1_lr": 0.5956}
{"mode": "train", "datatime": "0.001", "epoch": 636, "iter": 30, "lr": "5.94e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8301, "scale": 1.0, "loss_sim": -0.8418, "loss_uniform": 0.0002, "loss_aug": 6.0838, "loss": 6.0839, "group0_lr": 0.5944, "group1_lr": 0.5944}
{"mode": "train", "datatime": "1.742", "epoch": 637, "iter": 15, "lr": "5.92e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8262, "scale": 1.0, "loss_sim": -0.8378, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.5927, "group1_lr": 0.5927}
{"mode": "train", "datatime": "0.001", "epoch": 637, "iter": 30, "lr": "5.91e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8257, "scale": 1.0, "loss_sim": -0.8381, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.5915, "group1_lr": 0.5915}
{"mode": "train", "datatime": "1.740", "epoch": 638, "iter": 15, "lr": "5.89e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8322, "scale": 1.0, "loss_sim": -0.8489, "loss_uniform": 0.0002, "loss_aug": 6.082, "loss": 6.0822, "group0_lr": 0.5898, "group1_lr": 0.5898}
{"mode": "train", "datatime": "0.001", "epoch": 638, "iter": 30, "lr": "5.88e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8421, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.5886, "group1_lr": 0.5886}
{"mode": "train", "datatime": "1.653", "epoch": 639, "iter": 15, "lr": "5.86e-01", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.831, "scale": 1.0, "loss_sim": -0.8399, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.5869, "group1_lr": 0.5869}
{"mode": "train", "datatime": "0.001", "epoch": 639, "iter": 30, "lr": "5.85e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.827, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.5858, "group1_lr": 0.5858}
{"mode": "train", "datatime": "1.761", "epoch": 640, "iter": 15, "lr": "5.83e-01", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8383, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.584, "group1_lr": 0.584}
{"mode": "train", "datatime": "0.001", "epoch": 640, "iter": 30, "lr": "5.82e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8369, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0847, "group0_lr": 0.5829, "group1_lr": 0.5829}
{"mode": "train", "datatime": "1.737", "epoch": 641, "iter": 15, "lr": "5.81e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8375, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.5812, "group1_lr": 0.5812}
{"mode": "train", "datatime": "0.001", "epoch": 641, "iter": 30, "lr": "5.79e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0851, "loss": 6.0852, "group0_lr": 0.58, "group1_lr": 0.58}
{"mode": "train", "datatime": "1.737", "epoch": 642, "iter": 15, "lr": "5.78e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.83, "scale": 1.0, "loss_sim": -0.8432, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.5783, "group1_lr": 0.5783}
{"mode": "train", "datatime": "0.001", "epoch": 642, "iter": 30, "lr": "5.77e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8295, "scale": 1.0, "loss_sim": -0.8443, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5771, "group1_lr": 0.5771}
{"mode": "train", "datatime": "1.699", "epoch": 643, "iter": 15, "lr": "5.75e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8449, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5754, "group1_lr": 0.5754}
{"mode": "train", "datatime": "0.001", "epoch": 643, "iter": 30, "lr": "5.74e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8296, "scale": 1.0, "loss_sim": -0.8447, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0838, "group0_lr": 0.5742, "group1_lr": 0.5742}
{"mode": "train", "datatime": "1.780", "epoch": 644, "iter": 15, "lr": "5.72e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.8422, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0839, "group0_lr": 0.5725, "group1_lr": 0.5725}
{"mode": "train", "datatime": "0.001", "epoch": 644, "iter": 30, "lr": "5.71e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.8332, "loss_uniform": 0.0002, "loss_aug": 6.0849, "loss": 6.0851, "group0_lr": 0.5714, "group1_lr": 0.5714}
{"mode": "train", "datatime": "1.793", "epoch": 645, "iter": 15, "lr": "5.69e-01", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.8343, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.5697, "group1_lr": 0.5697}
{"mode": "train", "datatime": "0.001", "epoch": 645, "iter": 30, "lr": "5.68e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8293, "scale": 1.0, "loss_sim": -0.8385, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.5685, "group1_lr": 0.5685}
{"mode": "train", "datatime": "1.767", "epoch": 646, "iter": 15, "lr": "5.66e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8278, "scale": 1.0, "loss_sim": -0.8385, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.5668, "group1_lr": 0.5668}
{"mode": "train", "datatime": "0.001", "epoch": 646, "iter": 30, "lr": "5.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.827, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.5656, "group1_lr": 0.5656}
{"mode": "train", "datatime": "1.691", "epoch": 647, "iter": 15, "lr": "5.63e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8257, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.5639, "group1_lr": 0.5639}
{"mode": "train", "datatime": "0.001", "epoch": 647, "iter": 30, "lr": "5.62e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8298, "scale": 1.0, "loss_sim": -0.8415, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0836, "group0_lr": 0.5628, "group1_lr": 0.5628}
{"mode": "train", "datatime": "1.758", "epoch": 648, "iter": 15, "lr": "5.61e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8289, "scale": 1.0, "loss_sim": -0.8402, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.5611, "group1_lr": 0.5611}
{"mode": "train", "datatime": "0.001", "epoch": 648, "iter": 30, "lr": "5.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8417, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.5599, "group1_lr": 0.5599}
{"mode": "train", "datatime": "1.771", "epoch": 649, "iter": 15, "lr": "5.58e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8413, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0847, "group0_lr": 0.5582, "group1_lr": 0.5582}
{"mode": "train", "datatime": "0.001", "epoch": 649, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.8382, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.5571, "group1_lr": 0.5571}
{"mode": "val", "epoch": 649, "KNN-5": 69.24331210191083}
{"mode": "train", "datatime": "1.682", "epoch": 650, "iter": 15, "lr": "5.55e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8307, "scale": 1.0, "loss_sim": -0.8384, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.5554, "group1_lr": 0.5554}
{"mode": "train", "datatime": "0.001", "epoch": 650, "iter": 30, "lr": "5.54e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8415, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.5542, "group1_lr": 0.5542}
{"mode": "train", "datatime": "1.866", "epoch": 651, "iter": 15, "lr": "5.52e-01", "total": 37, "batchsize": 256, "time": "2.248", "pre-sim": 0.8278, "scale": 1.0, "loss_sim": -0.8376, "loss_uniform": 0.0002, "loss_aug": 6.0849, "loss": 6.0851, "group0_lr": 0.5526, "group1_lr": 0.5526}
{"mode": "train", "datatime": "0.001", "epoch": 651, "iter": 30, "lr": "5.51e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8308, "scale": 1.0, "loss_sim": -0.8439, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.083, "group0_lr": 0.5514, "group1_lr": 0.5514}
{"mode": "train", "datatime": "1.824", "epoch": 652, "iter": 15, "lr": "5.49e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8273, "scale": 1.0, "loss_sim": -0.8431, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0839, "group0_lr": 0.5497, "group1_lr": 0.5497}
{"mode": "train", "datatime": "0.001", "epoch": 652, "iter": 30, "lr": "5.48e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8289, "scale": 1.0, "loss_sim": -0.845, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0832, "group0_lr": 0.5486, "group1_lr": 0.5486}
{"mode": "train", "datatime": "1.797", "epoch": 653, "iter": 15, "lr": "5.46e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8258, "scale": 1.0, "loss_sim": -0.8379, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.5469, "group1_lr": 0.5469}
{"mode": "train", "datatime": "0.001", "epoch": 653, "iter": 30, "lr": "5.45e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8421, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5457, "group1_lr": 0.5457}
{"mode": "train", "datatime": "1.690", "epoch": 654, "iter": 15, "lr": "5.44e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8294, "scale": 1.0, "loss_sim": -0.8459, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.5441, "group1_lr": 0.5441}
{"mode": "train", "datatime": "0.001", "epoch": 654, "iter": 30, "lr": "5.42e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8277, "scale": 1.0, "loss_sim": -0.844, "loss_uniform": 0.0002, "loss_aug": 6.0838, "loss": 6.084, "group0_lr": 0.5429, "group1_lr": 0.5429}
{"mode": "train", "datatime": "1.663", "epoch": 655, "iter": 15, "lr": "5.41e-01", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.8295, "scale": 1.0, "loss_sim": -0.8423, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.5412, "group1_lr": 0.5412}
{"mode": "train", "datatime": "0.001", "epoch": 655, "iter": 30, "lr": "5.40e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8232, "scale": 1.0, "loss_sim": -0.8391, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.5401, "group1_lr": 0.5401}
{"mode": "train", "datatime": "1.744", "epoch": 656, "iter": 15, "lr": "5.38e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8408, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.5384, "group1_lr": 0.5384}
{"mode": "train", "datatime": "0.001", "epoch": 656, "iter": 30, "lr": "5.37e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8425, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0835, "group0_lr": 0.5373, "group1_lr": 0.5373}
{"mode": "train", "datatime": "1.753", "epoch": 657, "iter": 15, "lr": "5.35e-01", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8278, "scale": 1.0, "loss_sim": -0.8467, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0822, "group0_lr": 0.5356, "group1_lr": 0.5356}
{"mode": "train", "datatime": "0.001", "epoch": 657, "iter": 30, "lr": "5.34e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.8444, "loss_uniform": 0.0002, "loss_aug": 6.0835, "loss": 6.0836, "group0_lr": 0.5345, "group1_lr": 0.5345}
{"mode": "train", "datatime": "1.775", "epoch": 658, "iter": 15, "lr": "5.32e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8234, "scale": 1.0, "loss_sim": -0.8407, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0839, "group0_lr": 0.5328, "group1_lr": 0.5328}
{"mode": "train", "datatime": "0.001", "epoch": 658, "iter": 30, "lr": "5.31e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8418, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.5317, "group1_lr": 0.5317}
{"mode": "train", "datatime": "1.758", "epoch": 659, "iter": 15, "lr": "5.29e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8266, "scale": 1.0, "loss_sim": -0.843, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.53, "group1_lr": 0.53}
{"mode": "train", "datatime": "0.001", "epoch": 659, "iter": 30, "lr": "5.28e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8296, "scale": 1.0, "loss_sim": -0.8433, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0834, "group0_lr": 0.5289, "group1_lr": 0.5289}
{"mode": "train", "datatime": "1.736", "epoch": 660, "iter": 15, "lr": "5.27e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8427, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0826, "group0_lr": 0.5272, "group1_lr": 0.5272}
{"mode": "train", "datatime": "0.001", "epoch": 660, "iter": 30, "lr": "5.26e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8275, "scale": 1.0, "loss_sim": -0.8458, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.5261, "group1_lr": 0.5261}
{"mode": "train", "datatime": "1.815", "epoch": 661, "iter": 15, "lr": "5.24e-01", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.851, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.5244, "group1_lr": 0.5244}
{"mode": "train", "datatime": "0.001", "epoch": 661, "iter": 30, "lr": "5.23e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8242, "scale": 1.0, "loss_sim": -0.8412, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.5233, "group1_lr": 0.5233}
{"mode": "train", "datatime": "1.670", "epoch": 662, "iter": 15, "lr": "5.21e-01", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8412, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.5216, "group1_lr": 0.5216}
{"mode": "train", "datatime": "0.001", "epoch": 662, "iter": 30, "lr": "5.20e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8289, "scale": 1.0, "loss_sim": -0.8441, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5205, "group1_lr": 0.5205}
{"mode": "train", "datatime": "1.702", "epoch": 663, "iter": 15, "lr": "5.18e-01", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.8434, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5188, "group1_lr": 0.5188}
{"mode": "train", "datatime": "0.001", "epoch": 663, "iter": 30, "lr": "5.17e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8261, "scale": 1.0, "loss_sim": -0.8433, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5177, "group1_lr": 0.5177}
{"mode": "train", "datatime": "1.823", "epoch": 664, "iter": 15, "lr": "5.16e-01", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8286, "scale": 1.0, "loss_sim": -0.847, "loss_uniform": 0.0002, "loss_aug": 6.082, "loss": 6.0822, "group0_lr": 0.5161, "group1_lr": 0.5161}
{"mode": "train", "datatime": "0.001", "epoch": 664, "iter": 30, "lr": "5.14e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8451, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.5149, "group1_lr": 0.5149}
{"mode": "train", "datatime": "1.798", "epoch": 665, "iter": 15, "lr": "5.13e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8256, "scale": 1.0, "loss_sim": -0.8425, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5133, "group1_lr": 0.5133}
{"mode": "train", "datatime": "0.001", "epoch": 665, "iter": 30, "lr": "5.12e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8308, "scale": 1.0, "loss_sim": -0.8434, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.5122, "group1_lr": 0.5122}
{"mode": "train", "datatime": "1.724", "epoch": 666, "iter": 15, "lr": "5.10e-01", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8277, "scale": 1.0, "loss_sim": -0.8462, "loss_uniform": 0.0002, "loss_aug": 6.0824, "loss": 6.0825, "group0_lr": 0.5105, "group1_lr": 0.5105}
{"mode": "train", "datatime": "0.001", "epoch": 666, "iter": 30, "lr": "5.09e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8457, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5094, "group1_lr": 0.5094}
{"mode": "train", "datatime": "1.757", "epoch": 667, "iter": 15, "lr": "5.07e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8242, "scale": 1.0, "loss_sim": -0.8423, "loss_uniform": 0.0001, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.5077, "group1_lr": 0.5077}
{"mode": "train", "datatime": "0.001", "epoch": 667, "iter": 30, "lr": "5.06e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8411, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.5066, "group1_lr": 0.5066}
{"mode": "train", "datatime": "1.752", "epoch": 668, "iter": 15, "lr": "5.04e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8388, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.505, "group1_lr": 0.505}
{"mode": "train", "datatime": "0.001", "epoch": 668, "iter": 30, "lr": "5.03e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8272, "scale": 1.0, "loss_sim": -0.8419, "loss_uniform": 0.0002, "loss_aug": 6.0822, "loss": 6.0824, "group0_lr": 0.5039, "group1_lr": 0.5039}
{"mode": "train", "datatime": "1.719", "epoch": 669, "iter": 15, "lr": "5.02e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8285, "scale": 1.0, "loss_sim": -0.8445, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0824, "group0_lr": 0.5022, "group1_lr": 0.5022}
{"mode": "train", "datatime": "0.001", "epoch": 669, "iter": 30, "lr": "5.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.8448, "loss_uniform": 0.0001, "loss_aug": 6.0828, "loss": 6.083, "group0_lr": 0.5011, "group1_lr": 0.5011}
{"mode": "train", "datatime": "1.768", "epoch": 670, "iter": 15, "lr": "4.99e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8278, "scale": 1.0, "loss_sim": -0.8448, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.4995, "group1_lr": 0.4995}
{"mode": "train", "datatime": "0.001", "epoch": 670, "iter": 30, "lr": "4.98e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8461, "loss_uniform": 0.0002, "loss_aug": 6.0822, "loss": 6.0824, "group0_lr": 0.4984, "group1_lr": 0.4984}
{"mode": "train", "datatime": "1.728", "epoch": 671, "iter": 15, "lr": "4.96e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8455, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0827, "group0_lr": 0.4967, "group1_lr": 0.4967}
{"mode": "train", "datatime": "0.001", "epoch": 671, "iter": 30, "lr": "4.95e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8243, "scale": 1.0, "loss_sim": -0.8465, "loss_uniform": 0.0001, "loss_aug": 6.0822, "loss": 6.0823, "group0_lr": 0.4956, "group1_lr": 0.4956}
{"mode": "train", "datatime": "1.736", "epoch": 672, "iter": 15, "lr": "4.93e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8476, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.494, "group1_lr": 0.494}
{"mode": "train", "datatime": "0.001", "epoch": 672, "iter": 30, "lr": "4.92e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8478, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.4929, "group1_lr": 0.4929}
{"mode": "train", "datatime": "1.714", "epoch": 673, "iter": 15, "lr": "4.91e-01", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.8441, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.4913, "group1_lr": 0.4913}
{"mode": "train", "datatime": "0.001", "epoch": 673, "iter": 30, "lr": "4.90e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8283, "scale": 1.0, "loss_sim": -0.8512, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4902, "group1_lr": 0.4902}
{"mode": "train", "datatime": "1.807", "epoch": 674, "iter": 15, "lr": "4.88e-01", "total": 37, "batchsize": 256, "time": "2.191", "pre-sim": 0.8264, "scale": 1.0, "loss_sim": -0.8545, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0808, "group0_lr": 0.4885, "group1_lr": 0.4885}
{"mode": "train", "datatime": "0.001", "epoch": 674, "iter": 30, "lr": "4.87e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.823, "scale": 1.0, "loss_sim": -0.8434, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.4874, "group1_lr": 0.4874}
{"mode": "train", "datatime": "1.800", "epoch": 675, "iter": 15, "lr": "4.85e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8241, "scale": 1.0, "loss_sim": -0.8481, "loss_uniform": 0.0002, "loss_aug": 6.0816, "loss": 6.0818, "group0_lr": 0.4858, "group1_lr": 0.4858}
{"mode": "train", "datatime": "0.001", "epoch": 675, "iter": 30, "lr": "4.84e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8505, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0816, "group0_lr": 0.4847, "group1_lr": 0.4847}
{"mode": "train", "datatime": "1.766", "epoch": 676, "iter": 15, "lr": "4.83e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.849, "loss_uniform": 0.0002, "loss_aug": 6.082, "loss": 6.0822, "group0_lr": 0.4831, "group1_lr": 0.4831}
{"mode": "train", "datatime": "0.001", "epoch": 676, "iter": 30, "lr": "4.81e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.846, "loss_uniform": 0.0002, "loss_aug": 6.0824, "loss": 6.0825, "group0_lr": 0.482, "group1_lr": 0.482}
{"mode": "train", "datatime": "1.757", "epoch": 677, "iter": 15, "lr": "4.80e-01", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.8458, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.082, "group0_lr": 0.4804, "group1_lr": 0.4804}
{"mode": "train", "datatime": "0.001", "epoch": 677, "iter": 30, "lr": "4.79e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8261, "scale": 1.0, "loss_sim": -0.8454, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.4793, "group1_lr": 0.4793}
{"mode": "train", "datatime": "1.738", "epoch": 678, "iter": 15, "lr": "4.77e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8282, "scale": 1.0, "loss_sim": -0.8498, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4777, "group1_lr": 0.4777}
{"mode": "train", "datatime": "0.001", "epoch": 678, "iter": 30, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8539, "loss_uniform": 0.0001, "loss_aug": 6.0808, "loss": 6.0809, "group0_lr": 0.4766, "group1_lr": 0.4766}
{"mode": "train", "datatime": "1.805", "epoch": 679, "iter": 15, "lr": "4.74e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8586, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0802, "group0_lr": 0.475, "group1_lr": 0.475}
{"mode": "train", "datatime": "0.001", "epoch": 679, "iter": 30, "lr": "4.73e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.851, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.4739, "group1_lr": 0.4739}
{"mode": "train", "datatime": "1.797", "epoch": 680, "iter": 15, "lr": "4.72e-01", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.852, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4723, "group1_lr": 0.4723}
{"mode": "train", "datatime": "0.001", "epoch": 680, "iter": 30, "lr": "4.71e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.825, "scale": 1.0, "loss_sim": -0.8514, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.4712, "group1_lr": 0.4712}
{"mode": "train", "datatime": "1.826", "epoch": 681, "iter": 15, "lr": "4.69e-01", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.8523, "loss_uniform": 0.0001, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4696, "group1_lr": 0.4696}
{"mode": "train", "datatime": "0.001", "epoch": 681, "iter": 30, "lr": "4.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8542, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0805, "group0_lr": 0.4685, "group1_lr": 0.4685}
{"mode": "train", "datatime": "1.786", "epoch": 682, "iter": 15, "lr": "4.66e-01", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8272, "scale": 1.0, "loss_sim": -0.8507, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0816, "group0_lr": 0.4669, "group1_lr": 0.4669}
{"mode": "train", "datatime": "0.001", "epoch": 682, "iter": 30, "lr": "4.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8255, "scale": 1.0, "loss_sim": -0.8491, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.4658, "group1_lr": 0.4658}
{"mode": "train", "datatime": "1.761", "epoch": 683, "iter": 15, "lr": "4.64e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8261, "scale": 1.0, "loss_sim": -0.854, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.4642, "group1_lr": 0.4642}
{"mode": "train", "datatime": "0.001", "epoch": 683, "iter": 30, "lr": "4.63e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8232, "scale": 1.0, "loss_sim": -0.8515, "loss_uniform": 0.0002, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.4631, "group1_lr": 0.4631}
{"mode": "train", "datatime": "1.729", "epoch": 684, "iter": 15, "lr": "4.61e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8248, "scale": 1.0, "loss_sim": -0.8515, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.081, "group0_lr": 0.4615, "group1_lr": 0.4615}
{"mode": "train", "datatime": "0.001", "epoch": 684, "iter": 30, "lr": "4.60e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8229, "scale": 1.0, "loss_sim": -0.8533, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4604, "group1_lr": 0.4604}
{"mode": "train", "datatime": "1.724", "epoch": 685, "iter": 15, "lr": "4.58e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8491, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.4589, "group1_lr": 0.4589}
{"mode": "train", "datatime": "0.001", "epoch": 685, "iter": 30, "lr": "4.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8239, "scale": 1.0, "loss_sim": -0.8506, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4578, "group1_lr": 0.4578}
{"mode": "train", "datatime": "1.760", "epoch": 686, "iter": 15, "lr": "4.56e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8562, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.4562, "group1_lr": 0.4562}
{"mode": "train", "datatime": "0.001", "epoch": 686, "iter": 30, "lr": "4.55e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.822, "scale": 1.0, "loss_sim": -0.8526, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.4551, "group1_lr": 0.4551}
{"mode": "train", "datatime": "1.756", "epoch": 687, "iter": 15, "lr": "4.53e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.827, "scale": 1.0, "loss_sim": -0.8535, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4535, "group1_lr": 0.4535}
{"mode": "train", "datatime": "0.001", "epoch": 687, "iter": 30, "lr": "4.52e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8227, "scale": 1.0, "loss_sim": -0.8468, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0833, "group0_lr": 0.4525, "group1_lr": 0.4525}
{"mode": "train", "datatime": "1.829", "epoch": 688, "iter": 15, "lr": "4.50e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8284, "scale": 1.0, "loss_sim": -0.8559, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4509, "group1_lr": 0.4509}
{"mode": "train", "datatime": "0.001", "epoch": 688, "iter": 30, "lr": "4.49e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8556, "loss_uniform": 0.0002, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.4498, "group1_lr": 0.4498}
{"mode": "train", "datatime": "1.809", "epoch": 689, "iter": 15, "lr": "4.48e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8536, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0816, "group0_lr": 0.4482, "group1_lr": 0.4482}
{"mode": "train", "datatime": "0.001", "epoch": 689, "iter": 30, "lr": "4.47e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8262, "scale": 1.0, "loss_sim": -0.853, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.4472, "group1_lr": 0.4472}
{"mode": "train", "datatime": "1.837", "epoch": 690, "iter": 15, "lr": "4.45e-01", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.8252, "scale": 1.0, "loss_sim": -0.8553, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.4456, "group1_lr": 0.4456}
{"mode": "train", "datatime": "0.001", "epoch": 690, "iter": 30, "lr": "4.44e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8238, "scale": 1.0, "loss_sim": -0.8531, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.4445, "group1_lr": 0.4445}
{"mode": "train", "datatime": "1.703", "epoch": 691, "iter": 15, "lr": "4.42e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8246, "scale": 1.0, "loss_sim": -0.8523, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4429, "group1_lr": 0.4429}
{"mode": "train", "datatime": "0.001", "epoch": 691, "iter": 30, "lr": "4.41e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.823, "scale": 1.0, "loss_sim": -0.8522, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4419, "group1_lr": 0.4419}
{"mode": "train", "datatime": "1.788", "epoch": 692, "iter": 15, "lr": "4.40e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8222, "scale": 1.0, "loss_sim": -0.8536, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.4403, "group1_lr": 0.4403}
{"mode": "train", "datatime": "0.001", "epoch": 692, "iter": 30, "lr": "4.39e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8542, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.4392, "group1_lr": 0.4392}
{"mode": "train", "datatime": "1.761", "epoch": 693, "iter": 15, "lr": "4.37e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8543, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0813, "group0_lr": 0.4377, "group1_lr": 0.4377}
{"mode": "train", "datatime": "0.001", "epoch": 693, "iter": 30, "lr": "4.36e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8468, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.4366, "group1_lr": 0.4366}
{"mode": "train", "datatime": "1.772", "epoch": 694, "iter": 15, "lr": "4.35e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8482, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.4351, "group1_lr": 0.4351}
{"mode": "train", "datatime": "0.001", "epoch": 694, "iter": 30, "lr": "4.34e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.854, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.434, "group1_lr": 0.434}
{"mode": "train", "datatime": "1.728", "epoch": 695, "iter": 15, "lr": "4.32e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8246, "scale": 1.0, "loss_sim": -0.8569, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4324, "group1_lr": 0.4324}
{"mode": "train", "datatime": "0.001", "epoch": 695, "iter": 30, "lr": "4.31e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8222, "scale": 1.0, "loss_sim": -0.8562, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.4314, "group1_lr": 0.4314}
{"mode": "train", "datatime": "1.791", "epoch": 696, "iter": 15, "lr": "4.29e-01", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8533, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0818, "group0_lr": 0.4298, "group1_lr": 0.4298}
{"mode": "train", "datatime": "0.001", "epoch": 696, "iter": 30, "lr": "4.28e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.8508, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.4288, "group1_lr": 0.4288}
{"mode": "train", "datatime": "1.747", "epoch": 697, "iter": 15, "lr": "4.27e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.8539, "loss_uniform": 0.0001, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.4272, "group1_lr": 0.4272}
{"mode": "train", "datatime": "0.001", "epoch": 697, "iter": 30, "lr": "4.26e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8497, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0826, "group0_lr": 0.4262, "group1_lr": 0.4262}
{"mode": "train", "datatime": "1.789", "epoch": 698, "iter": 15, "lr": "4.24e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8255, "scale": 1.0, "loss_sim": -0.8569, "loss_uniform": 0.0001, "loss_aug": 6.0799, "loss": 6.08, "group0_lr": 0.4246, "group1_lr": 0.4246}
{"mode": "train", "datatime": "0.001", "epoch": 698, "iter": 30, "lr": "4.23e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8536, "loss_uniform": 0.0001, "loss_aug": 6.0818, "loss": 6.0819, "group0_lr": 0.4236, "group1_lr": 0.4236}
{"mode": "train", "datatime": "1.724", "epoch": 699, "iter": 15, "lr": "4.22e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8544, "loss_uniform": 0.0001, "loss_aug": 6.0813, "loss": 6.0814, "group0_lr": 0.422, "group1_lr": 0.422}
{"mode": "train", "datatime": "0.001", "epoch": 699, "iter": 30, "lr": "4.21e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8566, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.08, "group0_lr": 0.421, "group1_lr": 0.421}
{"mode": "val", "epoch": 699, "KNN-5": 69.08025477707007}
{"mode": "train", "datatime": "1.840", "epoch": 700, "iter": 15, "lr": "4.19e-01", "total": 37, "batchsize": 256, "time": "2.218", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8562, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4195, "group1_lr": 0.4195}
{"mode": "train", "datatime": "0.001", "epoch": 700, "iter": 30, "lr": "4.18e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8233, "scale": 1.0, "loss_sim": -0.8548, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4184, "group1_lr": 0.4184}
{"mode": "train", "datatime": "1.667", "epoch": 701, "iter": 15, "lr": "4.16e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8529, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.4169, "group1_lr": 0.4169}
{"mode": "train", "datatime": "0.001", "epoch": 701, "iter": 30, "lr": "4.15e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8246, "scale": 1.0, "loss_sim": -0.8607, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.4158, "group1_lr": 0.4158}
{"mode": "train", "datatime": "1.756", "epoch": 702, "iter": 15, "lr": "4.14e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8248, "scale": 1.0, "loss_sim": -0.8604, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0804, "group0_lr": 0.4143, "group1_lr": 0.4143}
{"mode": "train", "datatime": "0.001", "epoch": 702, "iter": 30, "lr": "4.13e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8617, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.4133, "group1_lr": 0.4133}
{"mode": "train", "datatime": "1.784", "epoch": 703, "iter": 15, "lr": "4.11e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8557, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4117, "group1_lr": 0.4117}
{"mode": "train", "datatime": "0.001", "epoch": 703, "iter": 30, "lr": "4.10e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8533, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.4107, "group1_lr": 0.4107}
{"mode": "train", "datatime": "1.753", "epoch": 704, "iter": 15, "lr": "4.09e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8566, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0803, "group0_lr": 0.4092, "group1_lr": 0.4092}
{"mode": "train", "datatime": "0.001", "epoch": 704, "iter": 30, "lr": "4.08e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8533, "loss_uniform": 0.0002, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.4081, "group1_lr": 0.4081}
{"mode": "train", "datatime": "1.745", "epoch": 705, "iter": 15, "lr": "4.06e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8501, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.4066, "group1_lr": 0.4066}
{"mode": "train", "datatime": "0.001", "epoch": 705, "iter": 30, "lr": "4.05e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8222, "scale": 1.0, "loss_sim": -0.8547, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0804, "group0_lr": 0.4056, "group1_lr": 0.4056}
{"mode": "train", "datatime": "1.830", "epoch": 706, "iter": 15, "lr": "4.04e-01", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8224, "scale": 1.0, "loss_sim": -0.8546, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4041, "group1_lr": 0.4041}
{"mode": "train", "datatime": "0.001", "epoch": 706, "iter": 30, "lr": "4.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8251, "scale": 1.0, "loss_sim": -0.8589, "loss_uniform": 0.0001, "loss_aug": 6.0799, "loss": 6.08, "group0_lr": 0.403, "group1_lr": 0.403}
{"mode": "train", "datatime": "1.799", "epoch": 707, "iter": 15, "lr": "4.01e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8511, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.083, "group0_lr": 0.4015, "group1_lr": 0.4015}
{"mode": "train", "datatime": "0.001", "epoch": 707, "iter": 30, "lr": "4.00e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8536, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0806, "group0_lr": 0.4005, "group1_lr": 0.4005}
{"mode": "train", "datatime": "1.766", "epoch": 708, "iter": 15, "lr": "3.98e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8542, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0818, "group0_lr": 0.399, "group1_lr": 0.399}
{"mode": "train", "datatime": "0.001", "epoch": 708, "iter": 30, "lr": "3.97e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8241, "scale": 1.0, "loss_sim": -0.8526, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.3979, "group1_lr": 0.3979}
{"mode": "train", "datatime": "1.732", "epoch": 709, "iter": 15, "lr": "3.96e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8547, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0814, "group0_lr": 0.3964, "group1_lr": 0.3964}
{"mode": "train", "datatime": "0.001", "epoch": 709, "iter": 30, "lr": "3.95e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8271, "scale": 1.0, "loss_sim": -0.8627, "loss_uniform": 0.0001, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.3954, "group1_lr": 0.3954}
{"mode": "train", "datatime": "1.757", "epoch": 710, "iter": 15, "lr": "3.93e-01", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8226, "scale": 1.0, "loss_sim": -0.857, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0815, "group0_lr": 0.3939, "group1_lr": 0.3939}
{"mode": "train", "datatime": "0.001", "epoch": 710, "iter": 30, "lr": "3.92e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8545, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0814, "group0_lr": 0.3929, "group1_lr": 0.3929}
{"mode": "train", "datatime": "1.826", "epoch": 711, "iter": 15, "lr": "3.91e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8567, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0812, "group0_lr": 0.3914, "group1_lr": 0.3914}
{"mode": "train", "datatime": "0.001", "epoch": 711, "iter": 30, "lr": "3.90e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8522, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.3904, "group1_lr": 0.3904}
{"mode": "train", "datatime": "1.828", "epoch": 712, "iter": 15, "lr": "3.88e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8574, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.3889, "group1_lr": 0.3889}
{"mode": "train", "datatime": "0.001", "epoch": 712, "iter": 30, "lr": "3.87e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8248, "scale": 1.0, "loss_sim": -0.8595, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.3879, "group1_lr": 0.3879}
{"mode": "train", "datatime": "1.775", "epoch": 713, "iter": 15, "lr": "3.86e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8248, "scale": 1.0, "loss_sim": -0.8609, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.3864, "group1_lr": 0.3864}
{"mode": "train", "datatime": "0.001", "epoch": 713, "iter": 30, "lr": "3.85e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8518, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.3854, "group1_lr": 0.3854}
{"mode": "train", "datatime": "1.814", "epoch": 714, "iter": 15, "lr": "3.83e-01", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8602, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3839, "group1_lr": 0.3839}
{"mode": "train", "datatime": "0.001", "epoch": 714, "iter": 30, "lr": "3.82e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8584, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0811, "group0_lr": 0.3829, "group1_lr": 0.3829}
{"mode": "train", "datatime": "1.741", "epoch": 715, "iter": 15, "lr": "3.81e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8611, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.08, "group0_lr": 0.3814, "group1_lr": 0.3814}
{"mode": "train", "datatime": "0.001", "epoch": 715, "iter": 30, "lr": "3.80e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8241, "scale": 1.0, "loss_sim": -0.8608, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.3804, "group1_lr": 0.3804}
{"mode": "train", "datatime": "1.872", "epoch": 716, "iter": 15, "lr": "3.78e-01", "total": 37, "batchsize": 256, "time": "2.246", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8633, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0793, "group0_lr": 0.3789, "group1_lr": 0.3789}
{"mode": "train", "datatime": "0.001", "epoch": 716, "iter": 30, "lr": "3.77e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8237, "scale": 1.0, "loss_sim": -0.8598, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.081, "group0_lr": 0.3779, "group1_lr": 0.3779}
{"mode": "train", "datatime": "1.747", "epoch": 717, "iter": 15, "lr": "3.76e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.858, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0807, "group0_lr": 0.3764, "group1_lr": 0.3764}
{"mode": "train", "datatime": "0.001", "epoch": 717, "iter": 30, "lr": "3.75e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8238, "scale": 1.0, "loss_sim": -0.8596, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3754, "group1_lr": 0.3754}
{"mode": "train", "datatime": "1.844", "epoch": 718, "iter": 15, "lr": "3.73e-01", "total": 37, "batchsize": 256, "time": "2.218", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8541, "loss_uniform": 0.0002, "loss_aug": 6.0816, "loss": 6.0818, "group0_lr": 0.3739, "group1_lr": 0.3739}
{"mode": "train", "datatime": "0.001", "epoch": 718, "iter": 30, "lr": "3.72e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8585, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3729, "group1_lr": 0.3729}
{"mode": "train", "datatime": "1.797", "epoch": 719, "iter": 15, "lr": "3.71e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.822, "scale": 1.0, "loss_sim": -0.8625, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3714, "group1_lr": 0.3714}
{"mode": "train", "datatime": "0.001", "epoch": 719, "iter": 30, "lr": "3.70e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8222, "scale": 1.0, "loss_sim": -0.8626, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0801, "group0_lr": 0.3704, "group1_lr": 0.3704}
{"mode": "train", "datatime": "1.769", "epoch": 720, "iter": 15, "lr": "3.69e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8249, "scale": 1.0, "loss_sim": -0.8627, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.369, "group1_lr": 0.369}
{"mode": "train", "datatime": "0.001", "epoch": 720, "iter": 30, "lr": "3.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8605, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0801, "group0_lr": 0.368, "group1_lr": 0.368}
{"mode": "train", "datatime": "1.723", "epoch": 721, "iter": 15, "lr": "3.66e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8198, "scale": 1.0, "loss_sim": -0.8585, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.3665, "group1_lr": 0.3665}
{"mode": "train", "datatime": "0.001", "epoch": 721, "iter": 30, "lr": "3.65e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8608, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.3655, "group1_lr": 0.3655}
{"mode": "train", "datatime": "1.727", "epoch": 722, "iter": 15, "lr": "3.64e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8258, "scale": 1.0, "loss_sim": -0.8618, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3641, "group1_lr": 0.3641}
{"mode": "train", "datatime": "0.001", "epoch": 722, "iter": 30, "lr": "3.63e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8557, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0814, "group0_lr": 0.3631, "group1_lr": 0.3631}
{"mode": "train", "datatime": "1.766", "epoch": 723, "iter": 15, "lr": "3.61e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.8618, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3616, "group1_lr": 0.3616}
{"mode": "train", "datatime": "0.001", "epoch": 723, "iter": 30, "lr": "3.60e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8557, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.3606, "group1_lr": 0.3606}
{"mode": "train", "datatime": "1.764", "epoch": 724, "iter": 15, "lr": "3.59e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.8627, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.3592, "group1_lr": 0.3592}
{"mode": "train", "datatime": "0.001", "epoch": 724, "iter": 30, "lr": "3.58e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8625, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3582, "group1_lr": 0.3582}
{"mode": "train", "datatime": "1.713", "epoch": 725, "iter": 15, "lr": "3.56e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8227, "scale": 1.0, "loss_sim": -0.8604, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.3568, "group1_lr": 0.3568}
{"mode": "train", "datatime": "0.001", "epoch": 725, "iter": 30, "lr": "3.55e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8246, "scale": 1.0, "loss_sim": -0.8648, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.3558, "group1_lr": 0.3558}
{"mode": "train", "datatime": "1.764", "epoch": 726, "iter": 15, "lr": "3.54e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.8638, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3543, "group1_lr": 0.3543}
{"mode": "train", "datatime": "0.001", "epoch": 726, "iter": 30, "lr": "3.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8622, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.3533, "group1_lr": 0.3533}
{"mode": "train", "datatime": "1.756", "epoch": 727, "iter": 15, "lr": "3.51e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8619, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3519, "group1_lr": 0.3519}
{"mode": "train", "datatime": "0.001", "epoch": 727, "iter": 30, "lr": "3.50e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.861, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3509, "group1_lr": 0.3509}
{"mode": "train", "datatime": "1.640", "epoch": 728, "iter": 15, "lr": "3.49e-01", "total": 37, "batchsize": 256, "time": "2.051", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.858, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.3495, "group1_lr": 0.3495}
{"mode": "train", "datatime": "0.001", "epoch": 728, "iter": 30, "lr": "3.48e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8587, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.3485, "group1_lr": 0.3485}
{"mode": "train", "datatime": "1.796", "epoch": 729, "iter": 15, "lr": "3.47e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8601, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.3471, "group1_lr": 0.3471}
{"mode": "train", "datatime": "0.001", "epoch": 729, "iter": 30, "lr": "3.46e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.858, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.3461, "group1_lr": 0.3461}
{"mode": "train", "datatime": "1.687", "epoch": 730, "iter": 15, "lr": "3.44e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8243, "scale": 1.0, "loss_sim": -0.8615, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.3447, "group1_lr": 0.3447}
{"mode": "train", "datatime": "0.001", "epoch": 730, "iter": 30, "lr": "3.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8611, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.3437, "group1_lr": 0.3437}
{"mode": "train", "datatime": "1.775", "epoch": 731, "iter": 15, "lr": "3.42e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8655, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.3423, "group1_lr": 0.3423}
{"mode": "train", "datatime": "0.001", "epoch": 731, "iter": 30, "lr": "3.41e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8629, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3413, "group1_lr": 0.3413}
{"mode": "train", "datatime": "1.841", "epoch": 732, "iter": 15, "lr": "3.39e-01", "total": 37, "batchsize": 256, "time": "2.215", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8636, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0792, "group0_lr": 0.3399, "group1_lr": 0.3399}
{"mode": "train", "datatime": "0.001", "epoch": 732, "iter": 30, "lr": "3.38e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8222, "scale": 1.0, "loss_sim": -0.8624, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3389, "group1_lr": 0.3389}
{"mode": "train", "datatime": "1.728", "epoch": 733, "iter": 15, "lr": "3.37e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8705, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0774, "group0_lr": 0.3375, "group1_lr": 0.3375}
{"mode": "train", "datatime": "0.001", "epoch": 733, "iter": 30, "lr": "3.36e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8638, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.3366, "group1_lr": 0.3366}
{"mode": "train", "datatime": "1.733", "epoch": 734, "iter": 15, "lr": "3.35e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8274, "scale": 1.0, "loss_sim": -0.8678, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.3352, "group1_lr": 0.3352}
{"mode": "train", "datatime": "0.001", "epoch": 734, "iter": 30, "lr": "3.34e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.8639, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0801, "group0_lr": 0.3342, "group1_lr": 0.3342}
{"mode": "train", "datatime": "1.739", "epoch": 735, "iter": 15, "lr": "3.32e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8643, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3328, "group1_lr": 0.3328}
{"mode": "train", "datatime": "0.001", "epoch": 735, "iter": 30, "lr": "3.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8207, "scale": 1.0, "loss_sim": -0.8652, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3318, "group1_lr": 0.3318}
{"mode": "train", "datatime": "1.849", "epoch": 736, "iter": 15, "lr": "3.30e-01", "total": 37, "batchsize": 256, "time": "2.223", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8674, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0784, "group0_lr": 0.3304, "group1_lr": 0.3304}
{"mode": "train", "datatime": "0.001", "epoch": 736, "iter": 30, "lr": "3.29e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8663, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.3295, "group1_lr": 0.3295}
{"mode": "train", "datatime": "1.775", "epoch": 737, "iter": 15, "lr": "3.28e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8166, "scale": 1.0, "loss_sim": -0.858, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0815, "group0_lr": 0.3281, "group1_lr": 0.3281}
{"mode": "train", "datatime": "0.001", "epoch": 737, "iter": 30, "lr": "3.27e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.863, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3271, "group1_lr": 0.3271}
{"mode": "train", "datatime": "1.711", "epoch": 738, "iter": 15, "lr": "3.25e-01", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8169, "scale": 1.0, "loss_sim": -0.8645, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.3257, "group1_lr": 0.3257}
{"mode": "train", "datatime": "0.001", "epoch": 738, "iter": 30, "lr": "3.24e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8647, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.3248, "group1_lr": 0.3248}
{"mode": "train", "datatime": "1.757", "epoch": 739, "iter": 15, "lr": "3.23e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8648, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3234, "group1_lr": 0.3234}
{"mode": "train", "datatime": "0.001", "epoch": 739, "iter": 30, "lr": "3.22e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.865, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0793, "group0_lr": 0.3224, "group1_lr": 0.3224}
{"mode": "train", "datatime": "1.807", "epoch": 740, "iter": 15, "lr": "3.21e-01", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8623, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.321, "group1_lr": 0.321}
{"mode": "train", "datatime": "0.001", "epoch": 740, "iter": 30, "lr": "3.20e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8643, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3201, "group1_lr": 0.3201}
{"mode": "train", "datatime": "1.659", "epoch": 741, "iter": 15, "lr": "3.18e-01", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8633, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3187, "group1_lr": 0.3187}
{"mode": "train", "datatime": "0.001", "epoch": 741, "iter": 30, "lr": "3.17e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8578, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.3178, "group1_lr": 0.3178}
{"mode": "train", "datatime": "1.748", "epoch": 742, "iter": 15, "lr": "3.16e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.863, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3164, "group1_lr": 0.3164}
{"mode": "train", "datatime": "0.001", "epoch": 742, "iter": 30, "lr": "3.15e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8226, "scale": 1.0, "loss_sim": -0.8683, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.3155, "group1_lr": 0.3155}
{"mode": "train", "datatime": "1.760", "epoch": 743, "iter": 15, "lr": "3.14e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8666, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3141, "group1_lr": 0.3141}
{"mode": "train", "datatime": "0.001", "epoch": 743, "iter": 30, "lr": "3.13e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8643, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.3132, "group1_lr": 0.3132}
{"mode": "train", "datatime": "1.727", "epoch": 744, "iter": 15, "lr": "3.11e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8607, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3118, "group1_lr": 0.3118}
{"mode": "train", "datatime": "0.001", "epoch": 744, "iter": 30, "lr": "3.10e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8653, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3109, "group1_lr": 0.3109}
{"mode": "train", "datatime": "1.779", "epoch": 745, "iter": 15, "lr": "3.09e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8642, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0789, "group0_lr": 0.3095, "group1_lr": 0.3095}
{"mode": "train", "datatime": "0.001", "epoch": 745, "iter": 30, "lr": "3.08e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8665, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.0789, "group0_lr": 0.3086, "group1_lr": 0.3086}
{"mode": "train", "datatime": "1.773", "epoch": 746, "iter": 15, "lr": "3.07e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8675, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.079, "group0_lr": 0.3072, "group1_lr": 0.3072}
{"mode": "train", "datatime": "0.001", "epoch": 746, "iter": 30, "lr": "3.06e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8233, "scale": 1.0, "loss_sim": -0.8669, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3063, "group1_lr": 0.3063}
{"mode": "train", "datatime": "1.747", "epoch": 747, "iter": 15, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8609, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3049, "group1_lr": 0.3049}
{"mode": "train", "datatime": "0.001", "epoch": 747, "iter": 30, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8645, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.304, "group1_lr": 0.304}
{"mode": "train", "datatime": "1.719", "epoch": 748, "iter": 15, "lr": "3.02e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8663, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0794, "group0_lr": 0.3026, "group1_lr": 0.3026}
{"mode": "train", "datatime": "0.001", "epoch": 748, "iter": 30, "lr": "3.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8655, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.3017, "group1_lr": 0.3017}
{"mode": "train", "datatime": "1.737", "epoch": 749, "iter": 15, "lr": "3.00e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8597, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.3004, "group1_lr": 0.3004}
{"mode": "train", "datatime": "0.001", "epoch": 749, "iter": 30, "lr": "2.99e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8653, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0786, "group0_lr": 0.2994, "group1_lr": 0.2994}
{"mode": "val", "epoch": 749, "KNN-5": 69.35541401273885}
{"mode": "train", "datatime": "1.747", "epoch": 750, "iter": 15, "lr": "2.98e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8673, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.2981, "group1_lr": 0.2981}
{"mode": "train", "datatime": "0.001", "epoch": 750, "iter": 30, "lr": "2.97e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8643, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.2972, "group1_lr": 0.2972}
{"mode": "train", "datatime": "1.729", "epoch": 751, "iter": 15, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.8637, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.2958, "group1_lr": 0.2958}
{"mode": "train", "datatime": "0.001", "epoch": 751, "iter": 30, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8623, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.2949, "group1_lr": 0.2949}
{"mode": "train", "datatime": "1.804", "epoch": 752, "iter": 15, "lr": "2.93e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8652, "loss_uniform": 0.0001, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.2936, "group1_lr": 0.2936}
{"mode": "train", "datatime": "0.001", "epoch": 752, "iter": 30, "lr": "2.92e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.8612, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.2927, "group1_lr": 0.2927}
{"mode": "train", "datatime": "1.710", "epoch": 753, "iter": 15, "lr": "2.91e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8237, "scale": 1.0, "loss_sim": -0.8662, "loss_uniform": 0.0001, "loss_aug": 6.0792, "loss": 6.0793, "group0_lr": 0.2913, "group1_lr": 0.2913}
{"mode": "train", "datatime": "0.001", "epoch": 753, "iter": 30, "lr": "2.90e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8656, "loss_uniform": 0.0001, "loss_aug": 6.0794, "loss": 6.0795, "group0_lr": 0.2904, "group1_lr": 0.2904}
{"mode": "train", "datatime": "1.845", "epoch": 754, "iter": 15, "lr": "2.89e-01", "total": 37, "batchsize": 256, "time": "2.223", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8679, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.2891, "group1_lr": 0.2891}
{"mode": "train", "datatime": "0.001", "epoch": 754, "iter": 30, "lr": "2.88e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8669, "loss_uniform": 0.0001, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.2882, "group1_lr": 0.2882}
{"mode": "train", "datatime": "1.815", "epoch": 755, "iter": 15, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8701, "loss_uniform": 0.0001, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.2869, "group1_lr": 0.2869}
{"mode": "train", "datatime": "0.001", "epoch": 755, "iter": 30, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.824, "scale": 1.0, "loss_sim": -0.8701, "loss_uniform": 0.0001, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.286, "group1_lr": 0.286}
{"mode": "train", "datatime": "1.774", "epoch": 756, "iter": 15, "lr": "2.84e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8664, "loss_uniform": 0.0001, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.2847, "group1_lr": 0.2847}
{"mode": "train", "datatime": "0.001", "epoch": 756, "iter": 30, "lr": "2.83e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8663, "loss_uniform": 0.0001, "loss_aug": 6.0791, "loss": 6.0792, "group0_lr": 0.2838, "group1_lr": 0.2838}
{"mode": "train", "datatime": "1.806", "epoch": 757, "iter": 15, "lr": "2.82e-01", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8227, "scale": 1.0, "loss_sim": -0.8699, "loss_uniform": 0.0001, "loss_aug": 6.0786, "loss": 6.0787, "group0_lr": 0.2824, "group1_lr": 0.2824}
{"mode": "train", "datatime": "0.001", "epoch": 757, "iter": 30, "lr": "2.81e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8681, "loss_uniform": 0.0001, "loss_aug": 6.0794, "loss": 6.0795, "group0_lr": 0.2816, "group1_lr": 0.2816}
{"mode": "train", "datatime": "1.663", "epoch": 758, "iter": 15, "lr": "2.80e-01", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8682, "loss_uniform": 0.0001, "loss_aug": 6.0795, "loss": 6.0796, "group0_lr": 0.2802, "group1_lr": 0.2802}
{"mode": "train", "datatime": "0.001", "epoch": 758, "iter": 30, "lr": "2.79e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8664, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.08, "group0_lr": 0.2794, "group1_lr": 0.2794}
{"mode": "train", "datatime": "1.717", "epoch": 759, "iter": 15, "lr": "2.78e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8229, "scale": 1.0, "loss_sim": -0.8704, "loss_uniform": 0.0001, "loss_aug": 6.0783, "loss": 6.0784, "group0_lr": 0.278, "group1_lr": 0.278}
{"mode": "train", "datatime": "0.001", "epoch": 759, "iter": 30, "lr": "2.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8629, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0811, "group0_lr": 0.2772, "group1_lr": 0.2772}
{"mode": "train", "datatime": "1.724", "epoch": 760, "iter": 15, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8237, "scale": 1.0, "loss_sim": -0.8695, "loss_uniform": 0.0001, "loss_aug": 6.0776, "loss": 6.0777, "group0_lr": 0.2759, "group1_lr": 0.2759}
{"mode": "train", "datatime": "0.001", "epoch": 760, "iter": 30, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8722, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0784, "group0_lr": 0.275, "group1_lr": 0.275}
{"mode": "train", "datatime": "1.815", "epoch": 761, "iter": 15, "lr": "2.73e-01", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8709, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.2737, "group1_lr": 0.2737}
{"mode": "train", "datatime": "0.001", "epoch": 761, "iter": 30, "lr": "2.72e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8162, "scale": 1.0, "loss_sim": -0.8658, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0801, "group0_lr": 0.2728, "group1_lr": 0.2728}
{"mode": "train", "datatime": "1.725", "epoch": 762, "iter": 15, "lr": "2.71e-01", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8685, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.2715, "group1_lr": 0.2715}
{"mode": "train", "datatime": "0.001", "epoch": 762, "iter": 30, "lr": "2.70e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8198, "scale": 1.0, "loss_sim": -0.8693, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0792, "group0_lr": 0.2706, "group1_lr": 0.2706}
{"mode": "train", "datatime": "1.899", "epoch": 763, "iter": 15, "lr": "2.69e-01", "total": 37, "batchsize": 256, "time": "2.285", "pre-sim": 0.8198, "scale": 1.0, "loss_sim": -0.8692, "loss_uniform": 0.0001, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.2693, "group1_lr": 0.2693}
{"mode": "train", "datatime": "0.001", "epoch": 763, "iter": 30, "lr": "2.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.867, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0796, "group0_lr": 0.2684, "group1_lr": 0.2684}
{"mode": "train", "datatime": "1.891", "epoch": 764, "iter": 15, "lr": "2.67e-01", "total": 37, "batchsize": 256, "time": "2.273", "pre-sim": 0.8207, "scale": 1.0, "loss_sim": -0.8697, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.2672, "group1_lr": 0.2672}
{"mode": "train", "datatime": "0.001", "epoch": 764, "iter": 30, "lr": "2.66e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.871, "loss_uniform": 0.0001, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.2663, "group1_lr": 0.2663}
{"mode": "train", "datatime": "1.808", "epoch": 765, "iter": 15, "lr": "2.65e-01", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.8682, "loss_uniform": 0.0001, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.265, "group1_lr": 0.265}
{"mode": "train", "datatime": "0.001", "epoch": 765, "iter": 30, "lr": "2.64e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8723, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2641, "group1_lr": 0.2641}
{"mode": "train", "datatime": "1.733", "epoch": 766, "iter": 15, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8661, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.2629, "group1_lr": 0.2629}
{"mode": "train", "datatime": "0.001", "epoch": 766, "iter": 30, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8261, "scale": 1.0, "loss_sim": -0.8747, "loss_uniform": 0.0001, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.262, "group1_lr": 0.262}
{"mode": "train", "datatime": "1.806", "epoch": 767, "iter": 15, "lr": "2.60e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8709, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.2607, "group1_lr": 0.2607}
{"mode": "train", "datatime": "0.001", "epoch": 767, "iter": 30, "lr": "2.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8702, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.2598, "group1_lr": 0.2598}
{"mode": "train", "datatime": "1.680", "epoch": 768, "iter": 15, "lr": "2.58e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8705, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.2586, "group1_lr": 0.2586}
{"mode": "train", "datatime": "0.001", "epoch": 768, "iter": 30, "lr": "2.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8695, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.2577, "group1_lr": 0.2577}
{"mode": "train", "datatime": "1.803", "epoch": 769, "iter": 15, "lr": "2.56e-01", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8241, "scale": 1.0, "loss_sim": -0.8724, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2565, "group1_lr": 0.2565}
{"mode": "train", "datatime": "0.001", "epoch": 769, "iter": 30, "lr": "2.55e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8688, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.2556, "group1_lr": 0.2556}
{"mode": "train", "datatime": "1.772", "epoch": 770, "iter": 15, "lr": "2.54e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8734, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0782, "group0_lr": 0.2543, "group1_lr": 0.2543}
{"mode": "train", "datatime": "0.001", "epoch": 770, "iter": 30, "lr": "2.53e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8708, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.2535, "group1_lr": 0.2535}
{"mode": "train", "datatime": "1.802", "epoch": 771, "iter": 15, "lr": "2.52e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8657, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.2522, "group1_lr": 0.2522}
{"mode": "train", "datatime": "0.001", "epoch": 771, "iter": 30, "lr": "2.51e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8673, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.2514, "group1_lr": 0.2514}
{"mode": "train", "datatime": "1.783", "epoch": 772, "iter": 15, "lr": "2.50e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8728, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0778, "group0_lr": 0.2501, "group1_lr": 0.2501}
{"mode": "train", "datatime": "0.001", "epoch": 772, "iter": 30, "lr": "2.49e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8686, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0789, "group0_lr": 0.2493, "group1_lr": 0.2493}
{"mode": "train", "datatime": "1.712", "epoch": 773, "iter": 15, "lr": "2.48e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8704, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.248, "group1_lr": 0.248}
{"mode": "train", "datatime": "0.001", "epoch": 773, "iter": 30, "lr": "2.47e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8688, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2472, "group1_lr": 0.2472}
{"mode": "train", "datatime": "1.733", "epoch": 774, "iter": 15, "lr": "2.46e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8704, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2459, "group1_lr": 0.2459}
{"mode": "train", "datatime": "0.001", "epoch": 774, "iter": 30, "lr": "2.45e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8694, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2451, "group1_lr": 0.2451}
{"mode": "train", "datatime": "1.731", "epoch": 775, "iter": 15, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8678, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2439, "group1_lr": 0.2439}
{"mode": "train", "datatime": "0.001", "epoch": 775, "iter": 30, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.8633, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.243, "group1_lr": 0.243}
{"mode": "train", "datatime": "1.780", "epoch": 776, "iter": 15, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8645, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.079, "group0_lr": 0.2418, "group1_lr": 0.2418}
{"mode": "train", "datatime": "0.001", "epoch": 776, "iter": 30, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8649, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.2409, "group1_lr": 0.2409}
{"mode": "train", "datatime": "1.731", "epoch": 777, "iter": 15, "lr": "2.39e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8229, "scale": 1.0, "loss_sim": -0.8711, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0771, "group0_lr": 0.2397, "group1_lr": 0.2397}
{"mode": "train", "datatime": "0.001", "epoch": 777, "iter": 30, "lr": "2.38e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8683, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.2389, "group1_lr": 0.2389}
{"mode": "train", "datatime": "1.752", "epoch": 778, "iter": 15, "lr": "2.37e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8671, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.2377, "group1_lr": 0.2377}
{"mode": "train", "datatime": "0.001", "epoch": 778, "iter": 30, "lr": "2.36e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8159, "scale": 1.0, "loss_sim": -0.8664, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0789, "group0_lr": 0.2368, "group1_lr": 0.2368}
{"mode": "train", "datatime": "1.735", "epoch": 779, "iter": 15, "lr": "2.35e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8665, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.2356, "group1_lr": 0.2356}
{"mode": "train", "datatime": "0.001", "epoch": 779, "iter": 30, "lr": "2.34e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8242, "scale": 1.0, "loss_sim": -0.8788, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0755, "group0_lr": 0.2348, "group1_lr": 0.2348}
{"mode": "train", "datatime": "1.767", "epoch": 780, "iter": 15, "lr": "2.33e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8706, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.2336, "group1_lr": 0.2336}
{"mode": "train", "datatime": "0.001", "epoch": 780, "iter": 30, "lr": "2.32e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8718, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0776, "group0_lr": 0.2327, "group1_lr": 0.2327}
{"mode": "train", "datatime": "1.787", "epoch": 781, "iter": 15, "lr": "2.31e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8765, "loss_uniform": 0.0002, "loss_aug": 6.076, "loss": 6.0762, "group0_lr": 0.2315, "group1_lr": 0.2315}
{"mode": "train", "datatime": "0.001", "epoch": 781, "iter": 30, "lr": "2.30e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8732, "loss_uniform": 0.0002, "loss_aug": 6.0775, "loss": 6.0776, "group0_lr": 0.2307, "group1_lr": 0.2307}
{"mode": "train", "datatime": "1.794", "epoch": 782, "iter": 15, "lr": "2.29e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8215, "scale": 1.0, "loss_sim": -0.8725, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2295, "group1_lr": 0.2295}
{"mode": "train", "datatime": "0.001", "epoch": 782, "iter": 30, "lr": "2.28e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8719, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.0779, "group0_lr": 0.2287, "group1_lr": 0.2287}
{"mode": "train", "datatime": "1.734", "epoch": 783, "iter": 15, "lr": "2.27e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8742, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.2275, "group1_lr": 0.2275}
{"mode": "train", "datatime": "0.001", "epoch": 783, "iter": 30, "lr": "2.26e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8689, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.2267, "group1_lr": 0.2267}
{"mode": "train", "datatime": "1.814", "epoch": 784, "iter": 15, "lr": "2.25e-01", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8746, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.2255, "group1_lr": 0.2255}
{"mode": "train", "datatime": "0.001", "epoch": 784, "iter": 30, "lr": "2.24e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8725, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.2247, "group1_lr": 0.2247}
{"mode": "train", "datatime": "1.704", "epoch": 785, "iter": 15, "lr": "2.23e-01", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8695, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0783, "group0_lr": 0.2235, "group1_lr": 0.2235}
{"mode": "train", "datatime": "0.001", "epoch": 785, "iter": 30, "lr": "2.22e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8134, "scale": 1.0, "loss_sim": -0.868, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.2227, "group1_lr": 0.2227}
{"mode": "train", "datatime": "1.816", "epoch": 786, "iter": 15, "lr": "2.21e-01", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.87, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0777, "group0_lr": 0.2215, "group1_lr": 0.2215}
{"mode": "train", "datatime": "0.001", "epoch": 786, "iter": 30, "lr": "2.20e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8721, "loss_uniform": 0.0002, "loss_aug": 6.0775, "loss": 6.0776, "group0_lr": 0.2207, "group1_lr": 0.2207}
{"mode": "train", "datatime": "1.754", "epoch": 787, "iter": 15, "lr": "2.19e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8736, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.2195, "group1_lr": 0.2195}
{"mode": "train", "datatime": "0.001", "epoch": 787, "iter": 30, "lr": "2.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8716, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0775, "group0_lr": 0.2187, "group1_lr": 0.2187}
{"mode": "train", "datatime": "1.805", "epoch": 788, "iter": 15, "lr": "2.17e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8739, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2175, "group1_lr": 0.2175}
{"mode": "train", "datatime": "0.001", "epoch": 788, "iter": 30, "lr": "2.16e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.822, "scale": 1.0, "loss_sim": -0.8755, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0765, "group0_lr": 0.2167, "group1_lr": 0.2167}
{"mode": "train", "datatime": "1.731", "epoch": 789, "iter": 15, "lr": "2.15e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8732, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2155, "group1_lr": 0.2155}
{"mode": "train", "datatime": "0.001", "epoch": 789, "iter": 30, "lr": "2.14e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.822, "scale": 1.0, "loss_sim": -0.873, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2147, "group1_lr": 0.2147}
{"mode": "train", "datatime": "1.724", "epoch": 790, "iter": 15, "lr": "2.13e-01", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8759, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2136, "group1_lr": 0.2136}
{"mode": "train", "datatime": "0.001", "epoch": 790, "iter": 30, "lr": "2.12e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8144, "scale": 1.0, "loss_sim": -0.8693, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.2128, "group1_lr": 0.2128}
{"mode": "train", "datatime": "1.793", "epoch": 791, "iter": 15, "lr": "2.11e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8729, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.2116, "group1_lr": 0.2116}
{"mode": "train", "datatime": "0.001", "epoch": 791, "iter": 30, "lr": "2.10e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8738, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.2108, "group1_lr": 0.2108}
{"mode": "train", "datatime": "1.822", "epoch": 792, "iter": 15, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8691, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2097, "group1_lr": 0.2097}
{"mode": "train", "datatime": "0.001", "epoch": 792, "iter": 30, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8671, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.2089, "group1_lr": 0.2089}
{"mode": "train", "datatime": "1.720", "epoch": 793, "iter": 15, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8697, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.2077, "group1_lr": 0.2077}
{"mode": "train", "datatime": "0.001", "epoch": 793, "iter": 30, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.8682, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2069, "group1_lr": 0.2069}
{"mode": "train", "datatime": "1.774", "epoch": 794, "iter": 15, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8693, "loss_uniform": 0.0002, "loss_aug": 6.0775, "loss": 6.0777, "group0_lr": 0.2058, "group1_lr": 0.2058}
{"mode": "train", "datatime": "0.001", "epoch": 794, "iter": 30, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8705, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0775, "group0_lr": 0.205, "group1_lr": 0.205}
{"mode": "train", "datatime": "1.840", "epoch": 795, "iter": 15, "lr": "2.04e-01", "total": 37, "batchsize": 256, "time": "2.214", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8702, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2039, "group1_lr": 0.2039}
{"mode": "train", "datatime": "0.001", "epoch": 795, "iter": 30, "lr": "2.03e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8748, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.2031, "group1_lr": 0.2031}
{"mode": "train", "datatime": "1.749", "epoch": 796, "iter": 15, "lr": "2.02e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8742, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.202, "group1_lr": 0.202}
{"mode": "train", "datatime": "0.001", "epoch": 796, "iter": 30, "lr": "2.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8229, "scale": 1.0, "loss_sim": -0.8759, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.2012, "group1_lr": 0.2012}
{"mode": "train", "datatime": "1.744", "epoch": 797, "iter": 15, "lr": "2.00e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8252, "scale": 1.0, "loss_sim": -0.8778, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.2001, "group1_lr": 0.2001}
{"mode": "train", "datatime": "0.001", "epoch": 797, "iter": 30, "lr": "1.99e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8749, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.1993, "group1_lr": 0.1993}
{"mode": "train", "datatime": "1.801", "epoch": 798, "iter": 15, "lr": "1.98e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.878, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.1982, "group1_lr": 0.1982}
{"mode": "train", "datatime": "0.001", "epoch": 798, "iter": 30, "lr": "1.97e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8752, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.1974, "group1_lr": 0.1974}
{"mode": "train", "datatime": "1.647", "epoch": 799, "iter": 15, "lr": "1.96e-01", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8723, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.1963, "group1_lr": 0.1963}
{"mode": "train", "datatime": "0.001", "epoch": 799, "iter": 30, "lr": "1.95e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8771, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.1955, "group1_lr": 0.1955}
{"mode": "val", "epoch": 799, "KNN-5": 69.42675159235668}
{"mode": "train", "datatime": "1.771", "epoch": 800, "iter": 15, "lr": "1.94e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8748, "loss_uniform": 0.0002, "loss_aug": 6.076, "loss": 6.0762, "group0_lr": 0.1944, "group1_lr": 0.1944}
{"mode": "train", "datatime": "0.001", "epoch": 800, "iter": 30, "lr": "1.93e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8742, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.1936, "group1_lr": 0.1936}
{"mode": "train", "datatime": "1.790", "epoch": 801, "iter": 15, "lr": "1.92e-01", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8773, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.076, "group0_lr": 0.1925, "group1_lr": 0.1925}
{"mode": "train", "datatime": "0.001", "epoch": 801, "iter": 30, "lr": "1.91e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8215, "scale": 1.0, "loss_sim": -0.878, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.1917, "group1_lr": 0.1917}
{"mode": "train", "datatime": "1.806", "epoch": 802, "iter": 15, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8745, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.1906, "group1_lr": 0.1906}
{"mode": "train", "datatime": "0.001", "epoch": 802, "iter": 30, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8154, "scale": 1.0, "loss_sim": -0.8704, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.1899, "group1_lr": 0.1899}
{"mode": "train", "datatime": "1.764", "epoch": 803, "iter": 15, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8155, "scale": 1.0, "loss_sim": -0.8711, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.1888, "group1_lr": 0.1888}
{"mode": "train", "datatime": "0.001", "epoch": 803, "iter": 30, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8756, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.188, "group1_lr": 0.188}
{"mode": "train", "datatime": "1.757", "epoch": 804, "iter": 15, "lr": "1.87e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8745, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.1869, "group1_lr": 0.1869}
{"mode": "train", "datatime": "0.001", "epoch": 804, "iter": 30, "lr": "1.86e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.874, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.1862, "group1_lr": 0.1862}
{"mode": "train", "datatime": "1.730", "epoch": 805, "iter": 15, "lr": "1.85e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8761, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1851, "group1_lr": 0.1851}
{"mode": "train", "datatime": "0.001", "epoch": 805, "iter": 30, "lr": "1.84e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8792, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1843, "group1_lr": 0.1843}
{"mode": "train", "datatime": "1.736", "epoch": 806, "iter": 15, "lr": "1.83e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8781, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.1832, "group1_lr": 0.1832}
{"mode": "train", "datatime": "0.001", "epoch": 806, "iter": 30, "lr": "1.82e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8758, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.1825, "group1_lr": 0.1825}
{"mode": "train", "datatime": "1.760", "epoch": 807, "iter": 15, "lr": "1.81e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8162, "scale": 1.0, "loss_sim": -0.8752, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.1814, "group1_lr": 0.1814}
{"mode": "train", "datatime": "0.001", "epoch": 807, "iter": 30, "lr": "1.80e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8172, "scale": 1.0, "loss_sim": -0.875, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.1807, "group1_lr": 0.1807}
{"mode": "train", "datatime": "1.738", "epoch": 808, "iter": 15, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8798, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0755, "group0_lr": 0.1796, "group1_lr": 0.1796}
{"mode": "train", "datatime": "0.001", "epoch": 808, "iter": 30, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8799, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.1789, "group1_lr": 0.1789}
{"mode": "train", "datatime": "1.715", "epoch": 809, "iter": 15, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8172, "scale": 1.0, "loss_sim": -0.879, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.076, "group0_lr": 0.1778, "group1_lr": 0.1778}
{"mode": "train", "datatime": "0.001", "epoch": 809, "iter": 30, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8757, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1771, "group1_lr": 0.1771}
{"mode": "train", "datatime": "1.741", "epoch": 810, "iter": 15, "lr": "1.76e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8736, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.176, "group1_lr": 0.176}
{"mode": "train", "datatime": "0.001", "epoch": 810, "iter": 30, "lr": "1.75e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8793, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.1753, "group1_lr": 0.1753}
{"mode": "train", "datatime": "1.784", "epoch": 811, "iter": 15, "lr": "1.74e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8748, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.1742, "group1_lr": 0.1742}
{"mode": "train", "datatime": "0.001", "epoch": 811, "iter": 30, "lr": "1.73e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8748, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1735, "group1_lr": 0.1735}
{"mode": "train", "datatime": "1.763", "epoch": 812, "iter": 15, "lr": "1.72e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8224, "scale": 1.0, "loss_sim": -0.8764, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1724, "group1_lr": 0.1724}
{"mode": "train", "datatime": "0.001", "epoch": 812, "iter": 30, "lr": "1.71e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8147, "scale": 1.0, "loss_sim": -0.8701, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.1717, "group1_lr": 0.1717}
{"mode": "train", "datatime": "1.748", "epoch": 813, "iter": 15, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8158, "scale": 1.0, "loss_sim": -0.8734, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0768, "group0_lr": 0.1706, "group1_lr": 0.1706}
{"mode": "train", "datatime": "0.001", "epoch": 813, "iter": 30, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8724, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.1699, "group1_lr": 0.1699}
{"mode": "train", "datatime": "1.688", "epoch": 814, "iter": 15, "lr": "1.69e-01", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8702, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.1689, "group1_lr": 0.1689}
{"mode": "train", "datatime": "0.001", "epoch": 814, "iter": 30, "lr": "1.68e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8756, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1681, "group1_lr": 0.1681}
{"mode": "train", "datatime": "1.712", "epoch": 815, "iter": 15, "lr": "1.67e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8811, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.1671, "group1_lr": 0.1671}
{"mode": "train", "datatime": "0.001", "epoch": 815, "iter": 30, "lr": "1.66e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8246, "scale": 1.0, "loss_sim": -0.8821, "loss_uniform": 0.0002, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1664, "group1_lr": 0.1664}
{"mode": "train", "datatime": "1.737", "epoch": 816, "iter": 15, "lr": "1.65e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8788, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.1653, "group1_lr": 0.1653}
{"mode": "train", "datatime": "0.001", "epoch": 816, "iter": 30, "lr": "1.64e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8768, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1646, "group1_lr": 0.1646}
{"mode": "train", "datatime": "1.754", "epoch": 817, "iter": 15, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.882, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.1636, "group1_lr": 0.1636}
{"mode": "train", "datatime": "0.001", "epoch": 817, "iter": 30, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8768, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.1629, "group1_lr": 0.1629}
{"mode": "train", "datatime": "1.824", "epoch": 818, "iter": 15, "lr": "1.62e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8786, "loss_uniform": 0.0002, "loss_aug": 6.0758, "loss": 6.076, "group0_lr": 0.1619, "group1_lr": 0.1619}
{"mode": "train", "datatime": "0.001", "epoch": 818, "iter": 30, "lr": "1.61e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8795, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1612, "group1_lr": 0.1612}
{"mode": "train", "datatime": "1.790", "epoch": 819, "iter": 15, "lr": "1.60e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8801, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.1601, "group1_lr": 0.1601}
{"mode": "train", "datatime": "0.001", "epoch": 819, "iter": 30, "lr": "1.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8151, "scale": 1.0, "loss_sim": -0.8766, "loss_uniform": 0.0002, "loss_aug": 6.0771, "loss": 6.0773, "group0_lr": 0.1594, "group1_lr": 0.1594}
{"mode": "train", "datatime": "1.792", "epoch": 820, "iter": 15, "lr": "1.58e-01", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8158, "scale": 1.0, "loss_sim": -0.8765, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.1584, "group1_lr": 0.1584}
{"mode": "train", "datatime": "0.001", "epoch": 820, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8166, "scale": 1.0, "loss_sim": -0.8787, "loss_uniform": 0.0002, "loss_aug": 6.0758, "loss": 6.076, "group0_lr": 0.1577, "group1_lr": 0.1577}
{"mode": "train", "datatime": "1.799", "epoch": 821, "iter": 15, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.879, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1567, "group1_lr": 0.1567}
{"mode": "train", "datatime": "0.001", "epoch": 821, "iter": 30, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8781, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0766, "group0_lr": 0.156, "group1_lr": 0.156}
{"mode": "train", "datatime": "1.818", "epoch": 822, "iter": 15, "lr": "1.55e-01", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8168, "scale": 1.0, "loss_sim": -0.8792, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.155, "group1_lr": 0.155}
{"mode": "train", "datatime": "0.001", "epoch": 822, "iter": 30, "lr": "1.54e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8818, "loss_uniform": 0.0001, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.1543, "group1_lr": 0.1543}
{"mode": "train", "datatime": "1.767", "epoch": 823, "iter": 15, "lr": "1.53e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8788, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.1533, "group1_lr": 0.1533}
{"mode": "train", "datatime": "0.001", "epoch": 823, "iter": 30, "lr": "1.52e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8774, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.1526, "group1_lr": 0.1526}
{"mode": "train", "datatime": "1.819", "epoch": 824, "iter": 15, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8149, "scale": 1.0, "loss_sim": -0.8755, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.1516, "group1_lr": 0.1516}
{"mode": "train", "datatime": "0.001", "epoch": 824, "iter": 30, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8772, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.151, "group1_lr": 0.151}
{"mode": "train", "datatime": "1.766", "epoch": 825, "iter": 15, "lr": "1.50e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8167, "scale": 1.0, "loss_sim": -0.8791, "loss_uniform": 0.0002, "loss_aug": 6.076, "loss": 6.0762, "group0_lr": 0.15, "group1_lr": 0.15}
{"mode": "train", "datatime": "0.001", "epoch": 825, "iter": 30, "lr": "1.49e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8734, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0783, "group0_lr": 0.1493, "group1_lr": 0.1493}
{"mode": "train", "datatime": "1.761", "epoch": 826, "iter": 15, "lr": "1.48e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.881, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0757, "group0_lr": 0.1483, "group1_lr": 0.1483}
{"mode": "train", "datatime": "0.001", "epoch": 826, "iter": 30, "lr": "1.47e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8785, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1476, "group1_lr": 0.1476}
{"mode": "train", "datatime": "1.784", "epoch": 827, "iter": 15, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.886, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0746, "group0_lr": 0.1466, "group1_lr": 0.1466}
{"mode": "train", "datatime": "0.001", "epoch": 827, "iter": 30, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8817, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0763, "group0_lr": 0.146, "group1_lr": 0.146}
{"mode": "train", "datatime": "1.816", "epoch": 828, "iter": 15, "lr": "1.45e-01", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8809, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0766, "group0_lr": 0.145, "group1_lr": 0.145}
{"mode": "train", "datatime": "0.001", "epoch": 828, "iter": 30, "lr": "1.44e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8779, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.1443, "group1_lr": 0.1443}
{"mode": "train", "datatime": "1.770", "epoch": 829, "iter": 15, "lr": "1.43e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8165, "scale": 1.0, "loss_sim": -0.8767, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.1433, "group1_lr": 0.1433}
{"mode": "train", "datatime": "0.001", "epoch": 829, "iter": 30, "lr": "1.42e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.879, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.1427, "group1_lr": 0.1427}
{"mode": "train", "datatime": "1.748", "epoch": 830, "iter": 15, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8143, "scale": 1.0, "loss_sim": -0.8768, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0771, "group0_lr": 0.1417, "group1_lr": 0.1417}
{"mode": "train", "datatime": "0.001", "epoch": 830, "iter": 30, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8163, "scale": 1.0, "loss_sim": -0.875, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0775, "group0_lr": 0.141, "group1_lr": 0.141}
{"mode": "train", "datatime": "1.755", "epoch": 831, "iter": 15, "lr": "1.40e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8794, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0757, "group0_lr": 0.1401, "group1_lr": 0.1401}
{"mode": "train", "datatime": "0.001", "epoch": 831, "iter": 30, "lr": "1.39e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8762, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.0769, "group0_lr": 0.1394, "group1_lr": 0.1394}
{"mode": "train", "datatime": "1.724", "epoch": 832, "iter": 15, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.8814, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0755, "group0_lr": 0.1385, "group1_lr": 0.1385}
{"mode": "train", "datatime": "0.001", "epoch": 832, "iter": 30, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8154, "scale": 1.0, "loss_sim": -0.8759, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.1378, "group1_lr": 0.1378}
{"mode": "train", "datatime": "1.756", "epoch": 833, "iter": 15, "lr": "1.37e-01", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8805, "loss_uniform": 0.0002, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1369, "group1_lr": 0.1369}
{"mode": "train", "datatime": "0.001", "epoch": 833, "iter": 30, "lr": "1.36e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8831, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.1362, "group1_lr": 0.1362}
{"mode": "train", "datatime": "1.732", "epoch": 834, "iter": 15, "lr": "1.35e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8852, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.0749, "group0_lr": 0.1353, "group1_lr": 0.1353}
{"mode": "train", "datatime": "0.001", "epoch": 834, "iter": 30, "lr": "1.34e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.882, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1346, "group1_lr": 0.1346}
{"mode": "train", "datatime": "1.753", "epoch": 835, "iter": 15, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8811, "loss_uniform": 0.0002, "loss_aug": 6.0758, "loss": 6.076, "group0_lr": 0.1337, "group1_lr": 0.1337}
{"mode": "train", "datatime": "0.001", "epoch": 835, "iter": 30, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8812, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.133, "group1_lr": 0.133}
{"mode": "train", "datatime": "1.779", "epoch": 836, "iter": 15, "lr": "1.32e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8778, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0771, "group0_lr": 0.1321, "group1_lr": 0.1321}
{"mode": "train", "datatime": "0.001", "epoch": 836, "iter": 30, "lr": "1.31e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8763, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.1315, "group1_lr": 0.1315}
{"mode": "train", "datatime": "1.786", "epoch": 837, "iter": 15, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8779, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1305, "group1_lr": 0.1305}
{"mode": "train", "datatime": "0.001", "epoch": 837, "iter": 30, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8769, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.1299, "group1_lr": 0.1299}
{"mode": "train", "datatime": "1.749", "epoch": 838, "iter": 15, "lr": "1.29e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8789, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.129, "group1_lr": 0.129}
{"mode": "train", "datatime": "0.001", "epoch": 838, "iter": 30, "lr": "1.28e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8761, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.1283, "group1_lr": 0.1283}
{"mode": "train", "datatime": "1.780", "epoch": 839, "iter": 15, "lr": "1.27e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8179, "scale": 1.0, "loss_sim": -0.8799, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.1274, "group1_lr": 0.1274}
{"mode": "train", "datatime": "0.001", "epoch": 839, "iter": 30, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.8815, "loss_uniform": 0.0002, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1268, "group1_lr": 0.1268}
{"mode": "train", "datatime": "1.749", "epoch": 840, "iter": 15, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8814, "loss_uniform": 0.0002, "loss_aug": 6.0758, "loss": 6.076, "group0_lr": 0.1259, "group1_lr": 0.1259}
{"mode": "train", "datatime": "0.001", "epoch": 840, "iter": 30, "lr": "1.25e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8163, "scale": 1.0, "loss_sim": -0.884, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.0751, "group0_lr": 0.1252, "group1_lr": 0.1252}
{"mode": "train", "datatime": "1.798", "epoch": 841, "iter": 15, "lr": "1.24e-01", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8791, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.1243, "group1_lr": 0.1243}
{"mode": "train", "datatime": "0.001", "epoch": 841, "iter": 30, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.887, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1237, "group1_lr": 0.1237}
{"mode": "train", "datatime": "1.761", "epoch": 842, "iter": 15, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8166, "scale": 1.0, "loss_sim": -0.8779, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.1228, "group1_lr": 0.1228}
{"mode": "train", "datatime": "0.001", "epoch": 842, "iter": 30, "lr": "1.22e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.815, "scale": 1.0, "loss_sim": -0.879, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1222, "group1_lr": 0.1222}
{"mode": "train", "datatime": "1.749", "epoch": 843, "iter": 15, "lr": "1.21e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8167, "scale": 1.0, "loss_sim": -0.8805, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.1213, "group1_lr": 0.1213}
{"mode": "train", "datatime": "0.001", "epoch": 843, "iter": 30, "lr": "1.20e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8786, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.1207, "group1_lr": 0.1207}
{"mode": "train", "datatime": "1.720", "epoch": 844, "iter": 15, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8839, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.1198, "group1_lr": 0.1198}
{"mode": "train", "datatime": "0.001", "epoch": 844, "iter": 30, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.876, "loss_uniform": 0.0002, "loss_aug": 6.0775, "loss": 6.0777, "group0_lr": 0.1192, "group1_lr": 0.1192}
{"mode": "train", "datatime": "1.804", "epoch": 845, "iter": 15, "lr": "1.18e-01", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8796, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.1183, "group1_lr": 0.1183}
{"mode": "train", "datatime": "0.001", "epoch": 845, "iter": 30, "lr": "1.17e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.884, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0753, "group0_lr": 0.1177, "group1_lr": 0.1177}
{"mode": "train", "datatime": "1.722", "epoch": 846, "iter": 15, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8856, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.1168, "group1_lr": 0.1168}
{"mode": "train", "datatime": "0.001", "epoch": 846, "iter": 30, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8171, "scale": 1.0, "loss_sim": -0.8783, "loss_uniform": 0.0002, "loss_aug": 6.0771, "loss": 6.0773, "group0_lr": 0.1162, "group1_lr": 0.1162}
{"mode": "train", "datatime": "1.741", "epoch": 847, "iter": 15, "lr": "1.15e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8839, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.0751, "group0_lr": 0.1153, "group1_lr": 0.1153}
{"mode": "train", "datatime": "0.001", "epoch": 847, "iter": 30, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8163, "scale": 1.0, "loss_sim": -0.8758, "loss_uniform": 0.0002, "loss_aug": 6.0771, "loss": 6.0773, "group0_lr": 0.1147, "group1_lr": 0.1147}
{"mode": "train", "datatime": "1.754", "epoch": 848, "iter": 15, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8832, "loss_uniform": 0.0002, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1138, "group1_lr": 0.1138}
{"mode": "train", "datatime": "0.001", "epoch": 848, "iter": 30, "lr": "1.13e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8807, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.1132, "group1_lr": 0.1132}
{"mode": "train", "datatime": "1.818", "epoch": 849, "iter": 15, "lr": "1.12e-01", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8811, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.1123, "group1_lr": 0.1123}
{"mode": "train", "datatime": "0.001", "epoch": 849, "iter": 30, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8804, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1118, "group1_lr": 0.1118}
{"mode": "val", "epoch": 849, "KNN-5": 69.84458598726115}
{"mode": "train", "datatime": "1.739", "epoch": 850, "iter": 15, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.885, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.1109, "group1_lr": 0.1109}
{"mode": "train", "datatime": "0.001", "epoch": 850, "iter": 30, "lr": "1.10e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8818, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1103, "group1_lr": 0.1103}
{"mode": "train", "datatime": "1.777", "epoch": 851, "iter": 15, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8786, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.1094, "group1_lr": 0.1094}
{"mode": "train", "datatime": "0.001", "epoch": 851, "iter": 30, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.88, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1089, "group1_lr": 0.1089}
{"mode": "train", "datatime": "1.775", "epoch": 852, "iter": 15, "lr": "1.08e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8169, "scale": 1.0, "loss_sim": -0.8786, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.108, "group1_lr": 0.108}
{"mode": "train", "datatime": "0.001", "epoch": 852, "iter": 30, "lr": "1.07e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8162, "scale": 1.0, "loss_sim": -0.8779, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.1074, "group1_lr": 0.1074}
{"mode": "train", "datatime": "1.827", "epoch": 853, "iter": 15, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8788, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.1066, "group1_lr": 0.1066}
{"mode": "train", "datatime": "0.001", "epoch": 853, "iter": 30, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8842, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.106, "group1_lr": 0.106}
{"mode": "train", "datatime": "1.745", "epoch": 854, "iter": 15, "lr": "1.05e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8801, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.1052, "group1_lr": 0.1052}
{"mode": "train", "datatime": "0.001", "epoch": 854, "iter": 30, "lr": "1.04e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8797, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.1046, "group1_lr": 0.1046}
{"mode": "train", "datatime": "1.734", "epoch": 855, "iter": 15, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8836, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.1037, "group1_lr": 0.1037}
{"mode": "train", "datatime": "0.001", "epoch": 855, "iter": 30, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8819, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.1032, "group1_lr": 0.1032}
{"mode": "train", "datatime": "1.811", "epoch": 856, "iter": 15, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8127, "scale": 1.0, "loss_sim": -0.8763, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.1023, "group1_lr": 0.1023}
{"mode": "train", "datatime": "0.001", "epoch": 856, "iter": 30, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8784, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.1018, "group1_lr": 0.1018}


==> photo/iccall.json <==
{"mode": "train", "datatime": "1.803", "epoch": 0, "iter": 15, "lr": "7.59e-02", "total": 37, "batchsize": 256, "time": "2.331", "pre-sim": 0.7594, "scale": 1.0, "loss_sim": 0.0039, "loss_uniform": 0.0642, "loss_aug": 6.4384, "loss": 6.5026, "group0_lr": 0.038, "group1_lr": 0.038}
{"mode": "train", "datatime": "0.001", "epoch": 0, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.7557, "scale": 1.0, "loss_sim": -0.0145, "loss_uniform": 0.0417, "loss_aug": 6.4232, "loss": 6.4649, "group0_lr": 0.1191, "group1_lr": 0.1191}
{"mode": "train", "datatime": "1.816", "epoch": 1, "iter": 15, "lr": "2.76e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.7448, "scale": 1.0, "loss_sim": -0.0862, "loss_uniform": 0.0061, "loss_aug": 6.379, "loss": 6.3851, "group0_lr": 0.238, "group1_lr": 0.238}
{"mode": "train", "datatime": "0.001", "epoch": 1, "iter": 30, "lr": "3.57e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.7378, "scale": 1.0, "loss_sim": -0.1498, "loss_uniform": 0.0055, "loss_aug": 6.3262, "loss": 6.3317, "group0_lr": 0.3191, "group1_lr": 0.3191}
{"mode": "train", "datatime": "1.734", "epoch": 2, "iter": 15, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.7326, "scale": 1.0, "loss_sim": -0.2067, "loss_uniform": 0.0074, "loss_aug": 6.239, "loss": 6.2464, "group0_lr": 0.438, "group1_lr": 0.438}
{"mode": "train", "datatime": "0.001", "epoch": 2, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.7364, "scale": 1.0, "loss_sim": -0.2326, "loss_uniform": 0.0104, "loss_aug": 6.2009, "loss": 6.2114, "group0_lr": 0.5191, "group1_lr": 0.5191}
{"mode": "train", "datatime": "1.711", "epoch": 3, "iter": 15, "lr": "6.76e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.7477, "scale": 1.0, "loss_sim": -0.2602, "loss_uniform": 0.0118, "loss_aug": 6.1803, "loss": 6.192, "group0_lr": 0.638, "group1_lr": 0.638}
{"mode": "train", "datatime": "0.001", "epoch": 3, "iter": 30, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.7501, "scale": 1.0, "loss_sim": -0.2636, "loss_uniform": 0.0115, "loss_aug": 6.1769, "loss": 6.1884, "group0_lr": 0.719, "group1_lr": 0.719}
{"mode": "train", "datatime": "1.779", "epoch": 4, "iter": 15, "lr": "8.76e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.7472, "scale": 1.0, "loss_sim": -0.2606, "loss_uniform": 0.0098, "loss_aug": 6.1782, "loss": 6.188, "group0_lr": 0.838, "group1_lr": 0.838}
{"mode": "train", "datatime": "0.001", "epoch": 4, "iter": 30, "lr": "9.57e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.7565, "scale": 1.0, "loss_sim": -0.2881, "loss_uniform": 0.0099, "loss_aug": 6.1745, "loss": 6.1844, "group0_lr": 0.919, "group1_lr": 0.919}
{"mode": "train", "datatime": "1.719", "epoch": 5, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.762, "scale": 1.0, "loss_sim": -0.2945, "loss_uniform": 0.0083, "loss_aug": 6.1731, "loss": 6.1814, "group0_lr": 1.0379, "group1_lr": 1.0379}
{"mode": "train", "datatime": "0.001", "epoch": 5, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.7617, "scale": 1.0, "loss_sim": -0.289, "loss_uniform": 0.008, "loss_aug": 6.174, "loss": 6.182, "group0_lr": 1.119, "group1_lr": 1.119}
{"mode": "train", "datatime": "1.759", "epoch": 6, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.779, "scale": 1.0, "loss_sim": -0.3246, "loss_uniform": 0.0078, "loss_aug": 6.1696, "loss": 6.1775, "group0_lr": 1.2379, "group1_lr": 1.2379}
{"mode": "train", "datatime": "0.001", "epoch": 6, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.7796, "scale": 1.0, "loss_sim": -0.3149, "loss_uniform": 0.0063, "loss_aug": 6.1726, "loss": 6.1789, "group0_lr": 1.319, "group1_lr": 1.319}
{"mode": "train", "datatime": "1.719", "epoch": 7, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.7897, "scale": 1.0, "loss_sim": -0.3204, "loss_uniform": 0.0052, "loss_aug": 6.1748, "loss": 6.1799, "group0_lr": 1.4379, "group1_lr": 1.4379}
{"mode": "train", "datatime": "0.001", "epoch": 7, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.793, "scale": 1.0, "loss_sim": -0.3212, "loss_uniform": 0.0041, "loss_aug": 6.1746, "loss": 6.1787, "group0_lr": 1.519, "group1_lr": 1.519}
{"mode": "train", "datatime": "1.804", "epoch": 8, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.7933, "scale": 1.0, "loss_sim": -0.3279, "loss_uniform": 0.0035, "loss_aug": 6.1735, "loss": 6.177, "group0_lr": 1.6379, "group1_lr": 1.6379}
{"mode": "train", "datatime": "0.001", "epoch": 8, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.7902, "scale": 1.0, "loss_sim": -0.3441, "loss_uniform": 0.0035, "loss_aug": 6.1736, "loss": 6.1771, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "1.771", "epoch": 9, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.7896, "scale": 1.0, "loss_sim": -0.3224, "loss_uniform": 0.0029, "loss_aug": 6.1786, "loss": 6.1816, "group0_lr": 1.8379, "group1_lr": 1.8379}
{"mode": "train", "datatime": "0.001", "epoch": 9, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.7909, "scale": 1.0, "loss_sim": -0.3335, "loss_uniform": 0.0031, "loss_aug": 6.1734, "loss": 6.1765, "group0_lr": 1.9189, "group1_lr": 1.9189}
{"mode": "train", "datatime": "1.807", "epoch": 10, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8018, "scale": 1.0, "loss_sim": -0.3618, "loss_uniform": 0.0036, "loss_aug": 6.1682, "loss": 6.1718, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 10, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8084, "scale": 1.0, "loss_sim": -0.3706, "loss_uniform": 0.0033, "loss_aug": 6.1673, "loss": 6.1705, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.685", "epoch": 11, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8154, "scale": 1.0, "loss_sim": -0.3553, "loss_uniform": 0.0025, "loss_aug": 6.1716, "loss": 6.1741, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 11, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8266, "scale": 1.0, "loss_sim": -0.3618, "loss_uniform": 0.0016, "loss_aug": 6.1696, "loss": 6.1712, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.783", "epoch": 12, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8309, "scale": 1.0, "loss_sim": -0.4044, "loss_uniform": 0.0019, "loss_aug": 6.1648, "loss": 6.1667, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 12, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8365, "scale": 1.0, "loss_sim": -0.3876, "loss_uniform": 0.0018, "loss_aug": 6.1659, "loss": 6.1677, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.860", "epoch": 13, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.228", "pre-sim": 0.836, "scale": 1.0, "loss_sim": -0.3849, "loss_uniform": 0.0018, "loss_aug": 6.169, "loss": 6.1707, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 13, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8443, "scale": 1.0, "loss_sim": -0.3992, "loss_uniform": 0.0018, "loss_aug": 6.1619, "loss": 6.1637, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.767", "epoch": 14, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8375, "scale": 1.0, "loss_sim": -0.4167, "loss_uniform": 0.0014, "loss_aug": 6.1608, "loss": 6.1622, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 14, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8458, "scale": 1.0, "loss_sim": -0.418, "loss_uniform": 0.0016, "loss_aug": 6.1604, "loss": 6.1621, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.699", "epoch": 15, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8465, "scale": 1.0, "loss_sim": -0.4046, "loss_uniform": 0.0029, "loss_aug": 6.1591, "loss": 6.162, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 15, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8432, "scale": 1.0, "loss_sim": -0.4151, "loss_uniform": 0.0022, "loss_aug": 6.1614, "loss": 6.1635, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.729", "epoch": 16, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.861, "scale": 1.0, "loss_sim": -0.4602, "loss_uniform": 0.0018, "loss_aug": 6.1512, "loss": 6.153, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "0.001", "epoch": 16, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8648, "scale": 1.0, "loss_sim": -0.4648, "loss_uniform": 0.0013, "loss_aug": 6.1524, "loss": 6.1538, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.766", "epoch": 17, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8708, "scale": 1.0, "loss_sim": -0.467, "loss_uniform": 0.0015, "loss_aug": 6.1513, "loss": 6.1528, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 17, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8705, "scale": 1.0, "loss_sim": -0.4695, "loss_uniform": 0.0012, "loss_aug": 6.1516, "loss": 6.1528, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "1.706", "epoch": 18, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.872, "scale": 1.0, "loss_sim": -0.454, "loss_uniform": 0.0008, "loss_aug": 6.1531, "loss": 6.1539, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 18, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8771, "scale": 1.0, "loss_sim": -0.4788, "loss_uniform": 0.0009, "loss_aug": 6.1502, "loss": 6.1511, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "1.718", "epoch": 19, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8716, "scale": 1.0, "loss_sim": -0.4863, "loss_uniform": 0.0011, "loss_aug": 6.151, "loss": 6.1522, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "0.001", "epoch": 19, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8715, "scale": 1.0, "loss_sim": -0.4575, "loss_uniform": 0.0009, "loss_aug": 6.1542, "loss": 6.1551, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "1.749", "epoch": 20, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8756, "scale": 1.0, "loss_sim": -0.4839, "loss_uniform": 0.0012, "loss_aug": 6.1494, "loss": 6.1506, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "0.001", "epoch": 20, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8774, "scale": 1.0, "loss_sim": -0.4872, "loss_uniform": 0.0014, "loss_aug": 6.1492, "loss": 6.1505, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "1.659", "epoch": 21, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8874, "scale": 1.0, "loss_sim": -0.4945, "loss_uniform": 0.0014, "loss_aug": 6.1451, "loss": 6.1465, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "0.001", "epoch": 21, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8921, "scale": 1.0, "loss_sim": -0.5232, "loss_uniform": 0.0015, "loss_aug": 6.1409, "loss": 6.1424, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "1.778", "epoch": 22, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8961, "scale": 1.0, "loss_sim": -0.5326, "loss_uniform": 0.0016, "loss_aug": 6.1376, "loss": 6.1392, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "0.001", "epoch": 22, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8931, "scale": 1.0, "loss_sim": -0.5413, "loss_uniform": 0.0012, "loss_aug": 6.1402, "loss": 6.1414, "group0_lr": 1.9992, "group1_lr": 1.9992}
{"mode": "train", "datatime": "1.661", "epoch": 23, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8884, "scale": 1.0, "loss_sim": -0.5248, "loss_uniform": 0.001, "loss_aug": 6.1421, "loss": 6.1431, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "0.001", "epoch": 23, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8901, "scale": 1.0, "loss_sim": -0.5133, "loss_uniform": 0.0009, "loss_aug": 6.1427, "loss": 6.1436, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "1.808", "epoch": 24, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8903, "scale": 1.0, "loss_sim": -0.53, "loss_uniform": 0.0008, "loss_aug": 6.141, "loss": 6.1419, "group0_lr": 1.999, "group1_lr": 1.999}
{"mode": "train", "datatime": "0.001", "epoch": 24, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8902, "scale": 1.0, "loss_sim": -0.519, "loss_uniform": 0.0009, "loss_aug": 6.142, "loss": 6.1429, "group0_lr": 1.9989, "group1_lr": 1.9989}
{"mode": "train", "datatime": "1.740", "epoch": 25, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8921, "scale": 1.0, "loss_sim": -0.5361, "loss_uniform": 0.001, "loss_aug": 6.1393, "loss": 6.1403, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "0.001", "epoch": 25, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8883, "scale": 1.0, "loss_sim": -0.5062, "loss_uniform": 0.002, "loss_aug": 6.1459, "loss": 6.1479, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "1.797", "epoch": 26, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8951, "scale": 1.0, "loss_sim": -0.5023, "loss_uniform": 0.0014, "loss_aug": 6.144, "loss": 6.1454, "group0_lr": 1.9987, "group1_lr": 1.9987}
{"mode": "train", "datatime": "0.001", "epoch": 26, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8952, "scale": 1.0, "loss_sim": -0.5286, "loss_uniform": 0.0013, "loss_aug": 6.139, "loss": 6.1402, "group0_lr": 1.9986, "group1_lr": 1.9986}
{"mode": "train", "datatime": "1.722", "epoch": 27, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.885, "scale": 1.0, "loss_sim": -0.5092, "loss_uniform": 0.0013, "loss_aug": 6.1462, "loss": 6.1476, "group0_lr": 1.9985, "group1_lr": 1.9985}
{"mode": "train", "datatime": "0.001", "epoch": 27, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8874, "scale": 1.0, "loss_sim": -0.5095, "loss_uniform": 0.0012, "loss_aug": 6.1428, "loss": 6.144, "group0_lr": 1.9984, "group1_lr": 1.9984}
{"mode": "train", "datatime": "1.708", "epoch": 28, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8875, "scale": 1.0, "loss_sim": -0.4956, "loss_uniform": 0.001, "loss_aug": 6.1447, "loss": 6.1457, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "0.001", "epoch": 28, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8922, "scale": 1.0, "loss_sim": -0.5234, "loss_uniform": 0.0009, "loss_aug": 6.1401, "loss": 6.141, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "1.695", "epoch": 29, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8959, "scale": 1.0, "loss_sim": -0.5476, "loss_uniform": 0.0013, "loss_aug": 6.1387, "loss": 6.14, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "0.001", "epoch": 29, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8963, "scale": 1.0, "loss_sim": -0.5498, "loss_uniform": 0.0012, "loss_aug": 6.1395, "loss": 6.1406, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "1.814", "epoch": 30, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8931, "scale": 1.0, "loss_sim": -0.5268, "loss_uniform": 0.0011, "loss_aug": 6.1414, "loss": 6.1425, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "0.001", "epoch": 30, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8952, "scale": 1.0, "loss_sim": -0.541, "loss_uniform": 0.001, "loss_aug": 6.1379, "loss": 6.139, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "1.700", "epoch": 31, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8952, "scale": 1.0, "loss_sim": -0.557, "loss_uniform": 0.0009, "loss_aug": 6.1368, "loss": 6.1376, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "0.001", "epoch": 31, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8943, "scale": 1.0, "loss_sim": -0.5479, "loss_uniform": 0.001, "loss_aug": 6.1385, "loss": 6.1395, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "1.715", "epoch": 32, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8917, "scale": 1.0, "loss_sim": -0.5346, "loss_uniform": 0.0008, "loss_aug": 6.1406, "loss": 6.1413, "group0_lr": 1.9975, "group1_lr": 1.9975}
{"mode": "train", "datatime": "0.001", "epoch": 32, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8942, "scale": 1.0, "loss_sim": -0.5378, "loss_uniform": 0.0008, "loss_aug": 6.1377, "loss": 6.1385, "group0_lr": 1.9974, "group1_lr": 1.9974}
{"mode": "train", "datatime": "1.740", "epoch": 33, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8957, "scale": 1.0, "loss_sim": -0.5396, "loss_uniform": 0.001, "loss_aug": 6.1378, "loss": 6.1388, "group0_lr": 1.9973, "group1_lr": 1.9973}
{"mode": "train", "datatime": "0.001", "epoch": 33, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8942, "scale": 1.0, "loss_sim": -0.5434, "loss_uniform": 0.0008, "loss_aug": 6.1404, "loss": 6.1412, "group0_lr": 1.9972, "group1_lr": 1.9972}
{"mode": "train", "datatime": "1.743", "epoch": 34, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8971, "scale": 1.0, "loss_sim": -0.5498, "loss_uniform": 0.0012, "loss_aug": 6.1374, "loss": 6.1386, "group0_lr": 1.9971, "group1_lr": 1.9971}
{"mode": "train", "datatime": "0.001", "epoch": 34, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9001, "scale": 1.0, "loss_sim": -0.5563, "loss_uniform": 0.0009, "loss_aug": 6.1362, "loss": 6.1371, "group0_lr": 1.997, "group1_lr": 1.997}
{"mode": "train", "datatime": "1.770", "epoch": 35, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8972, "scale": 1.0, "loss_sim": -0.5571, "loss_uniform": 0.001, "loss_aug": 6.1353, "loss": 6.1363, "group0_lr": 1.9968, "group1_lr": 1.9968}
{"mode": "train", "datatime": "0.001", "epoch": 35, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8972, "scale": 1.0, "loss_sim": -0.5477, "loss_uniform": 0.0009, "loss_aug": 6.1385, "loss": 6.1394, "group0_lr": 1.9967, "group1_lr": 1.9967}
{"mode": "train", "datatime": "1.733", "epoch": 36, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8964, "scale": 1.0, "loss_sim": -0.5554, "loss_uniform": 0.001, "loss_aug": 6.1356, "loss": 6.1366, "group0_lr": 1.9965, "group1_lr": 1.9965}
{"mode": "train", "datatime": "0.001", "epoch": 36, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8941, "scale": 1.0, "loss_sim": -0.5489, "loss_uniform": 0.0012, "loss_aug": 6.1376, "loss": 6.1389, "group0_lr": 1.9964, "group1_lr": 1.9964}
{"mode": "train", "datatime": "1.744", "epoch": 37, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.895, "scale": 1.0, "loss_sim": -0.5452, "loss_uniform": 0.0012, "loss_aug": 6.1365, "loss": 6.1377, "group0_lr": 1.9963, "group1_lr": 1.9963}
{"mode": "train", "datatime": "0.001", "epoch": 37, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8981, "scale": 1.0, "loss_sim": -0.5456, "loss_uniform": 0.0009, "loss_aug": 6.1382, "loss": 6.1391, "group0_lr": 1.9962, "group1_lr": 1.9962}
{"mode": "train", "datatime": "1.746", "epoch": 38, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9004, "scale": 1.0, "loss_sim": -0.547, "loss_uniform": 0.001, "loss_aug": 6.1367, "loss": 6.1377, "group0_lr": 1.996, "group1_lr": 1.996}
{"mode": "train", "datatime": "0.001", "epoch": 38, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8986, "scale": 1.0, "loss_sim": -0.5548, "loss_uniform": 0.0009, "loss_aug": 6.1365, "loss": 6.1374, "group0_lr": 1.9959, "group1_lr": 1.9959}
{"mode": "train", "datatime": "1.787", "epoch": 39, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8997, "scale": 1.0, "loss_sim": -0.5581, "loss_uniform": 0.0011, "loss_aug": 6.1346, "loss": 6.1357, "group0_lr": 1.9957, "group1_lr": 1.9957}
{"mode": "train", "datatime": "0.001", "epoch": 39, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9009, "scale": 1.0, "loss_sim": -0.5527, "loss_uniform": 0.0008, "loss_aug": 6.1371, "loss": 6.1379, "group0_lr": 1.9956, "group1_lr": 1.9956}
{"mode": "train", "datatime": "1.867", "epoch": 40, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.240", "pre-sim": 0.9035, "scale": 1.0, "loss_sim": -0.5646, "loss_uniform": 0.0007, "loss_aug": 6.1325, "loss": 6.1332, "group0_lr": 1.9954, "group1_lr": 1.9954}
{"mode": "train", "datatime": "0.001", "epoch": 40, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9006, "scale": 1.0, "loss_sim": -0.5607, "loss_uniform": 0.0009, "loss_aug": 6.1355, "loss": 6.1364, "group0_lr": 1.9953, "group1_lr": 1.9953}
{"mode": "train", "datatime": "1.746", "epoch": 41, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8964, "scale": 1.0, "loss_sim": -0.5548, "loss_uniform": 0.0008, "loss_aug": 6.1363, "loss": 6.1371, "group0_lr": 1.9951, "group1_lr": 1.9951}
{"mode": "train", "datatime": "0.001", "epoch": 41, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8967, "scale": 1.0, "loss_sim": -0.5527, "loss_uniform": 0.0008, "loss_aug": 6.1368, "loss": 6.1376, "group0_lr": 1.995, "group1_lr": 1.995}
{"mode": "train", "datatime": "1.706", "epoch": 42, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8965, "scale": 1.0, "loss_sim": -0.5517, "loss_uniform": 0.001, "loss_aug": 6.1357, "loss": 6.1367, "group0_lr": 1.9948, "group1_lr": 1.9948}
{"mode": "train", "datatime": "0.001", "epoch": 42, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8967, "scale": 1.0, "loss_sim": -0.5578, "loss_uniform": 0.0009, "loss_aug": 6.1355, "loss": 6.1365, "group0_lr": 1.9947, "group1_lr": 1.9947}
{"mode": "train", "datatime": "1.763", "epoch": 43, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8992, "scale": 1.0, "loss_sim": -0.555, "loss_uniform": 0.001, "loss_aug": 6.1347, "loss": 6.1357, "group0_lr": 1.9945, "group1_lr": 1.9945}
{"mode": "train", "datatime": "0.001", "epoch": 43, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8945, "scale": 1.0, "loss_sim": -0.5558, "loss_uniform": 0.001, "loss_aug": 6.1357, "loss": 6.1367, "group0_lr": 1.9943, "group1_lr": 1.9943}
{"mode": "train", "datatime": "1.704", "epoch": 44, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8962, "scale": 1.0, "loss_sim": -0.5536, "loss_uniform": 0.0008, "loss_aug": 6.1373, "loss": 6.1382, "group0_lr": 1.9941, "group1_lr": 1.9941}
{"mode": "train", "datatime": "0.001", "epoch": 44, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8984, "scale": 1.0, "loss_sim": -0.5488, "loss_uniform": 0.0014, "loss_aug": 6.137, "loss": 6.1384, "group0_lr": 1.994, "group1_lr": 1.994}
{"mode": "train", "datatime": "1.760", "epoch": 45, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8984, "scale": 1.0, "loss_sim": -0.5557, "loss_uniform": 0.002, "loss_aug": 6.1364, "loss": 6.1384, "group0_lr": 1.9938, "group1_lr": 1.9938}
{"mode": "train", "datatime": "0.001", "epoch": 45, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.903, "scale": 1.0, "loss_sim": -0.5543, "loss_uniform": 0.0015, "loss_aug": 6.1349, "loss": 6.1364, "group0_lr": 1.9936, "group1_lr": 1.9936}
{"mode": "train", "datatime": "1.765", "epoch": 46, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.9034, "scale": 1.0, "loss_sim": -0.5749, "loss_uniform": 0.0016, "loss_aug": 6.1313, "loss": 6.133, "group0_lr": 1.9934, "group1_lr": 1.9934}
{"mode": "train", "datatime": "0.001", "epoch": 46, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.902, "scale": 1.0, "loss_sim": -0.5784, "loss_uniform": 0.0013, "loss_aug": 6.1319, "loss": 6.1331, "group0_lr": 1.9933, "group1_lr": 1.9933}
{"mode": "train", "datatime": "1.734", "epoch": 47, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8998, "scale": 1.0, "loss_sim": -0.5674, "loss_uniform": 0.0009, "loss_aug": 6.1327, "loss": 6.1336, "group0_lr": 1.993, "group1_lr": 1.993}
{"mode": "train", "datatime": "0.001", "epoch": 47, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9006, "scale": 1.0, "loss_sim": -0.5686, "loss_uniform": 0.0009, "loss_aug": 6.133, "loss": 6.1339, "group0_lr": 1.9929, "group1_lr": 1.9929}
{"mode": "train", "datatime": "1.779", "epoch": 48, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.9007, "scale": 1.0, "loss_sim": -0.5642, "loss_uniform": 0.0008, "loss_aug": 6.1325, "loss": 6.1333, "group0_lr": 1.9927, "group1_lr": 1.9927}
{"mode": "train", "datatime": "0.001", "epoch": 48, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9008, "scale": 1.0, "loss_sim": -0.5796, "loss_uniform": 0.0007, "loss_aug": 6.1318, "loss": 6.1325, "group0_lr": 1.9925, "group1_lr": 1.9925}
{"mode": "train", "datatime": "1.713", "epoch": 49, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8997, "scale": 1.0, "loss_sim": -0.5808, "loss_uniform": 0.0009, "loss_aug": 6.131, "loss": 6.132, "group0_lr": 1.9923, "group1_lr": 1.9923}
{"mode": "train", "datatime": "0.001", "epoch": 49, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8989, "scale": 1.0, "loss_sim": -0.5747, "loss_uniform": 0.0008, "loss_aug": 6.1311, "loss": 6.1319, "group0_lr": 1.9921, "group1_lr": 1.9921}
{"mode": "val", "epoch": 49, "KNN-5": 37.166878980891724}
{"mode": "train", "datatime": "1.753", "epoch": 50, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9017, "scale": 1.0, "loss_sim": -0.5807, "loss_uniform": 0.0006, "loss_aug": 6.1303, "loss": 6.131, "group0_lr": 1.9919, "group1_lr": 1.9919}
{"mode": "train", "datatime": "0.001", "epoch": 50, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8992, "scale": 1.0, "loss_sim": -0.5766, "loss_uniform": 0.0007, "loss_aug": 6.133, "loss": 6.1337, "group0_lr": 1.9917, "group1_lr": 1.9917}
{"mode": "train", "datatime": "1.718", "epoch": 51, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.9031, "scale": 1.0, "loss_sim": -0.5768, "loss_uniform": 0.001, "loss_aug": 6.1292, "loss": 6.1302, "group0_lr": 1.9915, "group1_lr": 1.9915}
{"mode": "train", "datatime": "0.001", "epoch": 51, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.5918, "loss_uniform": 0.0009, "loss_aug": 6.1295, "loss": 6.1304, "group0_lr": 1.9913, "group1_lr": 1.9913}
{"mode": "train", "datatime": "1.753", "epoch": 52, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.9029, "scale": 1.0, "loss_sim": -0.5845, "loss_uniform": 0.0008, "loss_aug": 6.1294, "loss": 6.1302, "group0_lr": 1.9911, "group1_lr": 1.9911}
{"mode": "train", "datatime": "0.001", "epoch": 52, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8991, "scale": 1.0, "loss_sim": -0.565, "loss_uniform": 0.0006, "loss_aug": 6.1346, "loss": 6.1352, "group0_lr": 1.9909, "group1_lr": 1.9909}
{"mode": "train", "datatime": "1.729", "epoch": 53, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.5695, "loss_uniform": 0.0013, "loss_aug": 6.1304, "loss": 6.1317, "group0_lr": 1.9906, "group1_lr": 1.9906}
{"mode": "train", "datatime": "0.001", "epoch": 53, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9022, "scale": 1.0, "loss_sim": -0.585, "loss_uniform": 0.0015, "loss_aug": 6.1306, "loss": 6.1321, "group0_lr": 1.9904, "group1_lr": 1.9904}
{"mode": "train", "datatime": "1.743", "epoch": 54, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.9013, "scale": 1.0, "loss_sim": -0.5823, "loss_uniform": 0.0018, "loss_aug": 6.1293, "loss": 6.1311, "group0_lr": 1.9902, "group1_lr": 1.9902}
{"mode": "train", "datatime": "0.001", "epoch": 54, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8997, "scale": 1.0, "loss_sim": -0.5845, "loss_uniform": 0.0016, "loss_aug": 6.1293, "loss": 6.1309, "group0_lr": 1.99, "group1_lr": 1.99}
{"mode": "train", "datatime": "1.846", "epoch": 55, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.222", "pre-sim": 0.9019, "scale": 1.0, "loss_sim": -0.58, "loss_uniform": 0.0018, "loss_aug": 6.1303, "loss": 6.1321, "group0_lr": 1.9897, "group1_lr": 1.9897}
{"mode": "train", "datatime": "0.001", "epoch": 55, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9043, "scale": 1.0, "loss_sim": -0.5722, "loss_uniform": 0.0015, "loss_aug": 6.1317, "loss": 6.1332, "group0_lr": 1.9896, "group1_lr": 1.9896}
{"mode": "train", "datatime": "1.818", "epoch": 56, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.904, "scale": 1.0, "loss_sim": -0.5714, "loss_uniform": 0.0008, "loss_aug": 6.1318, "loss": 6.1326, "group0_lr": 1.9893, "group1_lr": 1.9893}
{"mode": "train", "datatime": "0.001", "epoch": 56, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9102, "scale": 1.0, "loss_sim": -0.5966, "loss_uniform": 0.001, "loss_aug": 6.1288, "loss": 6.1299, "group0_lr": 1.9891, "group1_lr": 1.9891}
{"mode": "train", "datatime": "1.769", "epoch": 57, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.5898, "loss_uniform": 0.001, "loss_aug": 6.1292, "loss": 6.1302, "group0_lr": 1.9888, "group1_lr": 1.9888}
{"mode": "train", "datatime": "0.001", "epoch": 57, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.5953, "loss_uniform": 0.0009, "loss_aug": 6.1302, "loss": 6.1312, "group0_lr": 1.9886, "group1_lr": 1.9886}
{"mode": "train", "datatime": "1.727", "epoch": 58, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.9042, "scale": 1.0, "loss_sim": -0.5678, "loss_uniform": 0.0008, "loss_aug": 6.1334, "loss": 6.1342, "group0_lr": 1.9883, "group1_lr": 1.9883}
{"mode": "train", "datatime": "0.001", "epoch": 58, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9076, "scale": 1.0, "loss_sim": -0.5553, "loss_uniform": 0.0012, "loss_aug": 6.1359, "loss": 6.1371, "group0_lr": 1.9881, "group1_lr": 1.9881}
{"mode": "train", "datatime": "1.707", "epoch": 59, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9143, "scale": 1.0, "loss_sim": -0.5838, "loss_uniform": 0.0013, "loss_aug": 6.1312, "loss": 6.1325, "group0_lr": 1.9878, "group1_lr": 1.9878}
{"mode": "train", "datatime": "0.001", "epoch": 59, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9172, "scale": 1.0, "loss_sim": -0.5987, "loss_uniform": 0.0019, "loss_aug": 6.1283, "loss": 6.1302, "group0_lr": 1.9876, "group1_lr": 1.9876}
{"mode": "train", "datatime": "1.789", "epoch": 60, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.9149, "scale": 1.0, "loss_sim": -0.5913, "loss_uniform": 0.0016, "loss_aug": 6.1298, "loss": 6.1314, "group0_lr": 1.9873, "group1_lr": 1.9873}
{"mode": "train", "datatime": "0.001", "epoch": 60, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9119, "scale": 1.0, "loss_sim": -0.5911, "loss_uniform": 0.0013, "loss_aug": 6.1299, "loss": 6.1312, "group0_lr": 1.9871, "group1_lr": 1.9871}
{"mode": "train", "datatime": "1.780", "epoch": 61, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.9126, "scale": 1.0, "loss_sim": -0.5937, "loss_uniform": 0.001, "loss_aug": 6.1306, "loss": 6.1316, "group0_lr": 1.9868, "group1_lr": 1.9868}
{"mode": "train", "datatime": "0.001", "epoch": 61, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9149, "scale": 1.0, "loss_sim": -0.6064, "loss_uniform": 0.001, "loss_aug": 6.1262, "loss": 6.1272, "group0_lr": 1.9866, "group1_lr": 1.9866}
{"mode": "train", "datatime": "1.729", "epoch": 62, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.9098, "scale": 1.0, "loss_sim": -0.5885, "loss_uniform": 0.001, "loss_aug": 6.1302, "loss": 6.1312, "group0_lr": 1.9863, "group1_lr": 1.9863}
{"mode": "train", "datatime": "0.001", "epoch": 62, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9103, "scale": 1.0, "loss_sim": -0.5908, "loss_uniform": 0.0008, "loss_aug": 6.1313, "loss": 6.132, "group0_lr": 1.9861, "group1_lr": 1.9861}
{"mode": "train", "datatime": "1.736", "epoch": 63, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.9125, "scale": 1.0, "loss_sim": -0.581, "loss_uniform": 0.001, "loss_aug": 6.1303, "loss": 6.1313, "group0_lr": 1.9858, "group1_lr": 1.9858}
{"mode": "train", "datatime": "0.001", "epoch": 63, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.909, "scale": 1.0, "loss_sim": -0.5844, "loss_uniform": 0.0008, "loss_aug": 6.1315, "loss": 6.1324, "group0_lr": 1.9856, "group1_lr": 1.9856}
{"mode": "train", "datatime": "1.728", "epoch": 64, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.9166, "scale": 1.0, "loss_sim": -0.5999, "loss_uniform": 0.0011, "loss_aug": 6.1283, "loss": 6.1294, "group0_lr": 1.9853, "group1_lr": 1.9853}
{"mode": "train", "datatime": "0.001", "epoch": 64, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9121, "scale": 1.0, "loss_sim": -0.5916, "loss_uniform": 0.0009, "loss_aug": 6.1316, "loss": 6.1325, "group0_lr": 1.985, "group1_lr": 1.985}
{"mode": "train", "datatime": "1.760", "epoch": 65, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.9152, "scale": 1.0, "loss_sim": -0.5897, "loss_uniform": 0.0008, "loss_aug": 6.1308, "loss": 6.1316, "group0_lr": 1.9847, "group1_lr": 1.9847}
{"mode": "train", "datatime": "0.001", "epoch": 65, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9119, "scale": 1.0, "loss_sim": -0.6004, "loss_uniform": 0.001, "loss_aug": 6.1278, "loss": 6.1287, "group0_lr": 1.9845, "group1_lr": 1.9845}
{"mode": "train", "datatime": "1.750", "epoch": 66, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9106, "scale": 1.0, "loss_sim": -0.601, "loss_uniform": 0.001, "loss_aug": 6.1285, "loss": 6.1295, "group0_lr": 1.9841, "group1_lr": 1.9841}
{"mode": "train", "datatime": "0.001", "epoch": 66, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9127, "scale": 1.0, "loss_sim": -0.6028, "loss_uniform": 0.001, "loss_aug": 6.127, "loss": 6.128, "group0_lr": 1.9839, "group1_lr": 1.9839}
{"mode": "train", "datatime": "1.746", "epoch": 67, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9076, "scale": 1.0, "loss_sim": -0.5856, "loss_uniform": 0.0012, "loss_aug": 6.1323, "loss": 6.1336, "group0_lr": 1.9836, "group1_lr": 1.9836}
{"mode": "train", "datatime": "0.001", "epoch": 67, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.5693, "loss_uniform": 0.0012, "loss_aug": 6.133, "loss": 6.1343, "group0_lr": 1.9833, "group1_lr": 1.9833}
{"mode": "train", "datatime": "1.717", "epoch": 68, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9145, "scale": 1.0, "loss_sim": -0.5896, "loss_uniform": 0.0015, "loss_aug": 6.1304, "loss": 6.1318, "group0_lr": 1.983, "group1_lr": 1.983}
{"mode": "train", "datatime": "0.001", "epoch": 68, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.912, "scale": 1.0, "loss_sim": -0.5857, "loss_uniform": 0.0019, "loss_aug": 6.1318, "loss": 6.1337, "group0_lr": 1.9828, "group1_lr": 1.9828}
{"mode": "train", "datatime": "1.772", "epoch": 69, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.9092, "scale": 1.0, "loss_sim": -0.5802, "loss_uniform": 0.0019, "loss_aug": 6.1304, "loss": 6.1322, "group0_lr": 1.9824, "group1_lr": 1.9824}
{"mode": "train", "datatime": "0.001", "epoch": 69, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9118, "scale": 1.0, "loss_sim": -0.5984, "loss_uniform": 0.0015, "loss_aug": 6.1272, "loss": 6.1287, "group0_lr": 1.9822, "group1_lr": 1.9822}
{"mode": "train", "datatime": "1.754", "epoch": 70, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.9144, "scale": 1.0, "loss_sim": -0.6139, "loss_uniform": 0.0013, "loss_aug": 6.1257, "loss": 6.1271, "group0_lr": 1.9818, "group1_lr": 1.9818}
{"mode": "train", "datatime": "0.001", "epoch": 70, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9115, "scale": 1.0, "loss_sim": -0.6166, "loss_uniform": 0.0013, "loss_aug": 6.1256, "loss": 6.1269, "group0_lr": 1.9816, "group1_lr": 1.9816}
{"mode": "train", "datatime": "1.800", "epoch": 71, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.9085, "scale": 1.0, "loss_sim": -0.5815, "loss_uniform": 0.0012, "loss_aug": 6.1318, "loss": 6.133, "group0_lr": 1.9812, "group1_lr": 1.9812}
{"mode": "train", "datatime": "0.001", "epoch": 71, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9115, "scale": 1.0, "loss_sim": -0.5778, "loss_uniform": 0.0011, "loss_aug": 6.1303, "loss": 6.1314, "group0_lr": 1.981, "group1_lr": 1.981}
{"mode": "train", "datatime": "1.720", "epoch": 72, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.5745, "loss_uniform": 0.0011, "loss_aug": 6.1305, "loss": 6.1316, "group0_lr": 1.9806, "group1_lr": 1.9806}
{"mode": "train", "datatime": "0.001", "epoch": 72, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.9145, "scale": 1.0, "loss_sim": -0.6015, "loss_uniform": 0.0013, "loss_aug": 6.128, "loss": 6.1293, "group0_lr": 1.9803, "group1_lr": 1.9803}
{"mode": "train", "datatime": "1.754", "epoch": 73, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.9108, "scale": 1.0, "loss_sim": -0.592, "loss_uniform": 0.0013, "loss_aug": 6.1308, "loss": 6.1321, "group0_lr": 1.98, "group1_lr": 1.98}
{"mode": "train", "datatime": "0.001", "epoch": 73, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9086, "scale": 1.0, "loss_sim": -0.5739, "loss_uniform": 0.0012, "loss_aug": 6.1323, "loss": 6.1335, "group0_lr": 1.9797, "group1_lr": 1.9797}
{"mode": "train", "datatime": "1.706", "epoch": 74, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.5761, "loss_uniform": 0.0012, "loss_aug": 6.1314, "loss": 6.1326, "group0_lr": 1.9793, "group1_lr": 1.9793}
{"mode": "train", "datatime": "0.001", "epoch": 74, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9126, "scale": 1.0, "loss_sim": -0.6028, "loss_uniform": 0.0009, "loss_aug": 6.1272, "loss": 6.1281, "group0_lr": 1.9791, "group1_lr": 1.9791}
{"mode": "train", "datatime": "1.723", "epoch": 75, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.9128, "scale": 1.0, "loss_sim": -0.6249, "loss_uniform": 0.0006, "loss_aug": 6.1253, "loss": 6.1259, "group0_lr": 1.9787, "group1_lr": 1.9787}
{"mode": "train", "datatime": "0.001", "epoch": 75, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9099, "scale": 1.0, "loss_sim": -0.6208, "loss_uniform": 0.0008, "loss_aug": 6.1264, "loss": 6.1272, "group0_lr": 1.9784, "group1_lr": 1.9784}
{"mode": "train", "datatime": "1.796", "epoch": 76, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.9134, "scale": 1.0, "loss_sim": -0.6249, "loss_uniform": 0.0008, "loss_aug": 6.1251, "loss": 6.1259, "group0_lr": 1.978, "group1_lr": 1.978}
{"mode": "train", "datatime": "0.001", "epoch": 76, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.6085, "loss_uniform": 0.0009, "loss_aug": 6.1292, "loss": 6.13, "group0_lr": 1.9778, "group1_lr": 1.9778}
{"mode": "train", "datatime": "1.676", "epoch": 77, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.9101, "scale": 1.0, "loss_sim": -0.6132, "loss_uniform": 0.0008, "loss_aug": 6.1267, "loss": 6.1275, "group0_lr": 1.9774, "group1_lr": 1.9774}
{"mode": "train", "datatime": "0.001", "epoch": 77, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.6021, "loss_uniform": 0.0008, "loss_aug": 6.1291, "loss": 6.1299, "group0_lr": 1.9771, "group1_lr": 1.9771}
{"mode": "train", "datatime": "1.729", "epoch": 78, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9085, "scale": 1.0, "loss_sim": -0.6015, "loss_uniform": 0.0006, "loss_aug": 6.1291, "loss": 6.1297, "group0_lr": 1.9767, "group1_lr": 1.9767}
{"mode": "train", "datatime": "0.001", "epoch": 78, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9103, "scale": 1.0, "loss_sim": -0.5961, "loss_uniform": 0.0009, "loss_aug": 6.1291, "loss": 6.13, "group0_lr": 1.9764, "group1_lr": 1.9764}
{"mode": "train", "datatime": "1.755", "epoch": 79, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9094, "scale": 1.0, "loss_sim": -0.6194, "loss_uniform": 0.0007, "loss_aug": 6.126, "loss": 6.1267, "group0_lr": 1.976, "group1_lr": 1.976}
{"mode": "train", "datatime": "0.001", "epoch": 79, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9101, "scale": 1.0, "loss_sim": -0.6136, "loss_uniform": 0.0007, "loss_aug": 6.1262, "loss": 6.1269, "group0_lr": 1.9757, "group1_lr": 1.9757}
{"mode": "train", "datatime": "1.708", "epoch": 80, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.6279, "loss_uniform": 0.0006, "loss_aug": 6.1237, "loss": 6.1244, "group0_lr": 1.9753, "group1_lr": 1.9753}
{"mode": "train", "datatime": "0.001", "epoch": 80, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.6089, "loss_uniform": 0.0006, "loss_aug": 6.1272, "loss": 6.1278, "group0_lr": 1.975, "group1_lr": 1.975}
{"mode": "train", "datatime": "1.717", "epoch": 81, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.5961, "loss_uniform": 0.0006, "loss_aug": 6.1278, "loss": 6.1283, "group0_lr": 1.9746, "group1_lr": 1.9746}
{"mode": "train", "datatime": "0.001", "epoch": 81, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6049, "loss_uniform": 0.0006, "loss_aug": 6.1269, "loss": 6.1276, "group0_lr": 1.9743, "group1_lr": 1.9743}
{"mode": "train", "datatime": "1.703", "epoch": 82, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6073, "loss_uniform": 0.0006, "loss_aug": 6.1277, "loss": 6.1283, "group0_lr": 1.9739, "group1_lr": 1.9739}
{"mode": "train", "datatime": "0.001", "epoch": 82, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9051, "scale": 1.0, "loss_sim": -0.5988, "loss_uniform": 0.0006, "loss_aug": 6.1283, "loss": 6.1289, "group0_lr": 1.9736, "group1_lr": 1.9736}
{"mode": "train", "datatime": "1.783", "epoch": 83, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.9069, "scale": 1.0, "loss_sim": -0.6064, "loss_uniform": 0.0006, "loss_aug": 6.1269, "loss": 6.1274, "group0_lr": 1.9732, "group1_lr": 1.9732}
{"mode": "train", "datatime": "0.001", "epoch": 83, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9047, "scale": 1.0, "loss_sim": -0.6013, "loss_uniform": 0.0006, "loss_aug": 6.1269, "loss": 6.1275, "group0_lr": 1.9729, "group1_lr": 1.9729}
{"mode": "train", "datatime": "1.738", "epoch": 84, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.5962, "loss_uniform": 0.0006, "loss_aug": 6.1286, "loss": 6.1292, "group0_lr": 1.9724, "group1_lr": 1.9724}
{"mode": "train", "datatime": "0.001", "epoch": 84, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9042, "scale": 1.0, "loss_sim": -0.5712, "loss_uniform": 0.0007, "loss_aug": 6.1326, "loss": 6.1333, "group0_lr": 1.9721, "group1_lr": 1.9721}
{"mode": "train", "datatime": "1.774", "epoch": 85, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.9149, "scale": 1.0, "loss_sim": -0.6157, "loss_uniform": 0.0011, "loss_aug": 6.1236, "loss": 6.1247, "group0_lr": 1.9717, "group1_lr": 1.9717}
{"mode": "train", "datatime": "0.001", "epoch": 85, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9158, "scale": 1.0, "loss_sim": -0.6326, "loss_uniform": 0.001, "loss_aug": 6.1232, "loss": 6.1242, "group0_lr": 1.9714, "group1_lr": 1.9714}
{"mode": "train", "datatime": "1.724", "epoch": 86, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.9168, "scale": 1.0, "loss_sim": -0.6317, "loss_uniform": 0.0008, "loss_aug": 6.1207, "loss": 6.1215, "group0_lr": 1.9709, "group1_lr": 1.9709}
{"mode": "train", "datatime": "0.001", "epoch": 86, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9153, "scale": 1.0, "loss_sim": -0.632, "loss_uniform": 0.0007, "loss_aug": 6.1224, "loss": 6.1231, "group0_lr": 1.9706, "group1_lr": 1.9706}
{"mode": "train", "datatime": "1.766", "epoch": 87, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9129, "scale": 1.0, "loss_sim": -0.6375, "loss_uniform": 0.0008, "loss_aug": 6.1218, "loss": 6.1226, "group0_lr": 1.9702, "group1_lr": 1.9702}
{"mode": "train", "datatime": "0.001", "epoch": 87, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9139, "scale": 1.0, "loss_sim": -0.6183, "loss_uniform": 0.001, "loss_aug": 6.1245, "loss": 6.1255, "group0_lr": 1.9698, "group1_lr": 1.9698}
{"mode": "train", "datatime": "1.737", "epoch": 88, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.9096, "scale": 1.0, "loss_sim": -0.6065, "loss_uniform": 0.0009, "loss_aug": 6.1279, "loss": 6.1288, "group0_lr": 1.9694, "group1_lr": 1.9694}
{"mode": "train", "datatime": "0.001", "epoch": 88, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9087, "scale": 1.0, "loss_sim": -0.5941, "loss_uniform": 0.0009, "loss_aug": 6.1286, "loss": 6.1295, "group0_lr": 1.9691, "group1_lr": 1.9691}
{"mode": "train", "datatime": "1.870", "epoch": 89, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.247", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6003, "loss_uniform": 0.0007, "loss_aug": 6.1281, "loss": 6.1288, "group0_lr": 1.9686, "group1_lr": 1.9686}
{"mode": "train", "datatime": "0.001", "epoch": 89, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9085, "scale": 1.0, "loss_sim": -0.5994, "loss_uniform": 0.0007, "loss_aug": 6.1276, "loss": 6.1283, "group0_lr": 1.9683, "group1_lr": 1.9683}
{"mode": "train", "datatime": "1.783", "epoch": 90, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9106, "scale": 1.0, "loss_sim": -0.6298, "loss_uniform": 0.0005, "loss_aug": 6.1242, "loss": 6.1247, "group0_lr": 1.9678, "group1_lr": 1.9678}
{"mode": "train", "datatime": "0.001", "epoch": 90, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9117, "scale": 1.0, "loss_sim": -0.6251, "loss_uniform": 0.0005, "loss_aug": 6.1243, "loss": 6.1248, "group0_lr": 1.9675, "group1_lr": 1.9675}
{"mode": "train", "datatime": "1.702", "epoch": 91, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6196, "loss_uniform": 0.0006, "loss_aug": 6.124, "loss": 6.1245, "group0_lr": 1.967, "group1_lr": 1.967}
{"mode": "train", "datatime": "0.001", "epoch": 91, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.6134, "loss_uniform": 0.0005, "loss_aug": 6.1252, "loss": 6.1257, "group0_lr": 1.9667, "group1_lr": 1.9667}
{"mode": "train", "datatime": "1.711", "epoch": 92, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6141, "loss_uniform": 0.0005, "loss_aug": 6.1258, "loss": 6.1263, "group0_lr": 1.9662, "group1_lr": 1.9662}
{"mode": "train", "datatime": "0.001", "epoch": 92, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9096, "scale": 1.0, "loss_sim": -0.6156, "loss_uniform": 0.0006, "loss_aug": 6.1249, "loss": 6.1254, "group0_lr": 1.9658, "group1_lr": 1.9658}
{"mode": "train", "datatime": "1.708", "epoch": 93, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.9101, "scale": 1.0, "loss_sim": -0.6182, "loss_uniform": 0.0008, "loss_aug": 6.1248, "loss": 6.1256, "group0_lr": 1.9654, "group1_lr": 1.9654}
{"mode": "train", "datatime": "0.001", "epoch": 93, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6096, "loss_uniform": 0.0008, "loss_aug": 6.1254, "loss": 6.1262, "group0_lr": 1.965, "group1_lr": 1.965}
{"mode": "train", "datatime": "1.743", "epoch": 94, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.9078, "scale": 1.0, "loss_sim": -0.6229, "loss_uniform": 0.0005, "loss_aug": 6.1221, "loss": 6.1226, "group0_lr": 1.9645, "group1_lr": 1.9645}
{"mode": "train", "datatime": "0.001", "epoch": 94, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9077, "scale": 1.0, "loss_sim": -0.6295, "loss_uniform": 0.0006, "loss_aug": 6.1219, "loss": 6.1225, "group0_lr": 1.9642, "group1_lr": 1.9642}
{"mode": "train", "datatime": "1.711", "epoch": 95, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.904, "scale": 1.0, "loss_sim": -0.6111, "loss_uniform": 0.0005, "loss_aug": 6.1245, "loss": 6.1251, "group0_lr": 1.9637, "group1_lr": 1.9637}
{"mode": "train", "datatime": "0.001", "epoch": 95, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6214, "loss_uniform": 0.0005, "loss_aug": 6.1224, "loss": 6.123, "group0_lr": 1.9633, "group1_lr": 1.9633}
{"mode": "train", "datatime": "1.790", "epoch": 96, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.9077, "scale": 1.0, "loss_sim": -0.6261, "loss_uniform": 0.0006, "loss_aug": 6.1224, "loss": 6.123, "group0_lr": 1.9628, "group1_lr": 1.9628}
{"mode": "train", "datatime": "0.001", "epoch": 96, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9082, "scale": 1.0, "loss_sim": -0.6269, "loss_uniform": 0.0006, "loss_aug": 6.1215, "loss": 6.1221, "group0_lr": 1.9625, "group1_lr": 1.9625}
{"mode": "train", "datatime": "1.772", "epoch": 97, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.9081, "scale": 1.0, "loss_sim": -0.6192, "loss_uniform": 0.0005, "loss_aug": 6.1228, "loss": 6.1233, "group0_lr": 1.962, "group1_lr": 1.962}
{"mode": "train", "datatime": "0.001", "epoch": 97, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9078, "scale": 1.0, "loss_sim": -0.6306, "loss_uniform": 0.0005, "loss_aug": 6.1221, "loss": 6.1227, "group0_lr": 1.9616, "group1_lr": 1.9616}
{"mode": "train", "datatime": "1.661", "epoch": 98, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.9066, "scale": 1.0, "loss_sim": -0.6107, "loss_uniform": 0.0006, "loss_aug": 6.1248, "loss": 6.1254, "group0_lr": 1.9611, "group1_lr": 1.9611}
{"mode": "train", "datatime": "0.001", "epoch": 98, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9098, "scale": 1.0, "loss_sim": -0.615, "loss_uniform": 0.0008, "loss_aug": 6.1223, "loss": 6.1231, "group0_lr": 1.9607, "group1_lr": 1.9607}
{"mode": "train", "datatime": "1.746", "epoch": 99, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.6399, "loss_uniform": 0.001, "loss_aug": 6.1213, "loss": 6.1223, "group0_lr": 1.9602, "group1_lr": 1.9602}
{"mode": "train", "datatime": "0.001", "epoch": 99, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9049, "scale": 1.0, "loss_sim": -0.6169, "loss_uniform": 0.0009, "loss_aug": 6.1254, "loss": 6.1263, "group0_lr": 1.9599, "group1_lr": 1.9599}
{"mode": "val", "epoch": 99, "KNN-5": 43.85222929936306}
{"mode": "train", "datatime": "1.800", "epoch": 100, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.9055, "scale": 1.0, "loss_sim": -0.6161, "loss_uniform": 0.0009, "loss_aug": 6.1236, "loss": 6.1245, "group0_lr": 1.9593, "group1_lr": 1.9593}
{"mode": "train", "datatime": "0.001", "epoch": 100, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9066, "scale": 1.0, "loss_sim": -0.6122, "loss_uniform": 0.0007, "loss_aug": 6.1252, "loss": 6.126, "group0_lr": 1.959, "group1_lr": 1.959}
{"mode": "train", "datatime": "1.797", "epoch": 101, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.9058, "scale": 1.0, "loss_sim": -0.6075, "loss_uniform": 0.0009, "loss_aug": 6.1253, "loss": 6.1261, "group0_lr": 1.9584, "group1_lr": 1.9584}
{"mode": "train", "datatime": "0.001", "epoch": 101, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9039, "scale": 1.0, "loss_sim": -0.5989, "loss_uniform": 0.0007, "loss_aug": 6.1267, "loss": 6.1274, "group0_lr": 1.9581, "group1_lr": 1.9581}
{"mode": "train", "datatime": "1.813", "epoch": 102, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.191", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6149, "loss_uniform": 0.0005, "loss_aug": 6.1253, "loss": 6.1259, "group0_lr": 1.9575, "group1_lr": 1.9575}
{"mode": "train", "datatime": "0.001", "epoch": 102, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9065, "scale": 1.0, "loss_sim": -0.6182, "loss_uniform": 0.0007, "loss_aug": 6.1231, "loss": 6.1238, "group0_lr": 1.9571, "group1_lr": 1.9571}
{"mode": "train", "datatime": "1.711", "epoch": 103, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.628, "loss_uniform": 0.0008, "loss_aug": 6.1227, "loss": 6.1235, "group0_lr": 1.9566, "group1_lr": 1.9566}
{"mode": "train", "datatime": "0.001", "epoch": 103, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9024, "scale": 1.0, "loss_sim": -0.613, "loss_uniform": 0.0007, "loss_aug": 6.1267, "loss": 6.1275, "group0_lr": 1.9562, "group1_lr": 1.9562}
{"mode": "train", "datatime": "1.726", "epoch": 104, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6226, "loss_uniform": 0.0008, "loss_aug": 6.1234, "loss": 6.1242, "group0_lr": 1.9557, "group1_lr": 1.9557}
{"mode": "train", "datatime": "0.001", "epoch": 104, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9071, "scale": 1.0, "loss_sim": -0.6327, "loss_uniform": 0.0008, "loss_aug": 6.1214, "loss": 6.1222, "group0_lr": 1.9553, "group1_lr": 1.9553}
{"mode": "train", "datatime": "1.820", "epoch": 105, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.9133, "scale": 1.0, "loss_sim": -0.651, "loss_uniform": 0.0005, "loss_aug": 6.1194, "loss": 6.1199, "group0_lr": 1.9547, "group1_lr": 1.9547}
{"mode": "train", "datatime": "0.001", "epoch": 105, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9142, "scale": 1.0, "loss_sim": -0.6569, "loss_uniform": 0.0005, "loss_aug": 6.1191, "loss": 6.1196, "group0_lr": 1.9543, "group1_lr": 1.9543}
{"mode": "train", "datatime": "1.709", "epoch": 106, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.9088, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0006, "loss_aug": 6.1233, "loss": 6.1238, "group0_lr": 1.9538, "group1_lr": 1.9538}
{"mode": "train", "datatime": "0.001", "epoch": 106, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.6213, "loss_uniform": 0.0006, "loss_aug": 6.1241, "loss": 6.1247, "group0_lr": 1.9534, "group1_lr": 1.9534}
{"mode": "train", "datatime": "1.769", "epoch": 107, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9055, "scale": 1.0, "loss_sim": -0.6288, "loss_uniform": 0.0006, "loss_aug": 6.1239, "loss": 6.1245, "group0_lr": 1.9528, "group1_lr": 1.9528}
{"mode": "train", "datatime": "0.001", "epoch": 107, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9048, "scale": 1.0, "loss_sim": -0.6143, "loss_uniform": 0.0009, "loss_aug": 6.124, "loss": 6.1249, "group0_lr": 1.9524, "group1_lr": 1.9524}
{"mode": "train", "datatime": "1.738", "epoch": 108, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.9071, "scale": 1.0, "loss_sim": -0.6348, "loss_uniform": 0.0008, "loss_aug": 6.1205, "loss": 6.1213, "group0_lr": 1.9518, "group1_lr": 1.9518}
{"mode": "train", "datatime": "0.001", "epoch": 108, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9017, "scale": 1.0, "loss_sim": -0.6185, "loss_uniform": 0.0008, "loss_aug": 6.1252, "loss": 6.126, "group0_lr": 1.9515, "group1_lr": 1.9515}
{"mode": "train", "datatime": "1.766", "epoch": 109, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9048, "scale": 1.0, "loss_sim": -0.6168, "loss_uniform": 0.0006, "loss_aug": 6.1235, "loss": 6.1241, "group0_lr": 1.9509, "group1_lr": 1.9509}
{"mode": "train", "datatime": "0.001", "epoch": 109, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9039, "scale": 1.0, "loss_sim": -0.6309, "loss_uniform": 0.0005, "loss_aug": 6.123, "loss": 6.1235, "group0_lr": 1.9505, "group1_lr": 1.9505}
{"mode": "train", "datatime": "1.779", "epoch": 110, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.9062, "scale": 1.0, "loss_sim": -0.6268, "loss_uniform": 0.0005, "loss_aug": 6.1221, "loss": 6.1226, "group0_lr": 1.9499, "group1_lr": 1.9499}
{"mode": "train", "datatime": "0.001", "epoch": 110, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9044, "scale": 1.0, "loss_sim": -0.6166, "loss_uniform": 0.0005, "loss_aug": 6.1243, "loss": 6.1248, "group0_lr": 1.9495, "group1_lr": 1.9495}
{"mode": "train", "datatime": "1.729", "epoch": 111, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.91, "scale": 1.0, "loss_sim": -0.6448, "loss_uniform": 0.0005, "loss_aug": 6.1201, "loss": 6.1207, "group0_lr": 1.9489, "group1_lr": 1.9489}
{"mode": "train", "datatime": "0.001", "epoch": 111, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9115, "scale": 1.0, "loss_sim": -0.6451, "loss_uniform": 0.0005, "loss_aug": 6.1194, "loss": 6.1199, "group0_lr": 1.9485, "group1_lr": 1.9485}
{"mode": "train", "datatime": "1.735", "epoch": 112, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6417, "loss_uniform": 0.0006, "loss_aug": 6.1206, "loss": 6.1212, "group0_lr": 1.9479, "group1_lr": 1.9479}
{"mode": "train", "datatime": "0.001", "epoch": 112, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9087, "scale": 1.0, "loss_sim": -0.6348, "loss_uniform": 0.0006, "loss_aug": 6.1217, "loss": 6.1223, "group0_lr": 1.9475, "group1_lr": 1.9475}
{"mode": "train", "datatime": "1.722", "epoch": 113, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.9022, "scale": 1.0, "loss_sim": -0.6187, "loss_uniform": 0.0005, "loss_aug": 6.1238, "loss": 6.1243, "group0_lr": 1.9469, "group1_lr": 1.9469}
{"mode": "train", "datatime": "0.001", "epoch": 113, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9047, "scale": 1.0, "loss_sim": -0.6121, "loss_uniform": 0.0005, "loss_aug": 6.1251, "loss": 6.1256, "group0_lr": 1.9465, "group1_lr": 1.9465}
{"mode": "train", "datatime": "1.754", "epoch": 114, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.903, "scale": 1.0, "loss_sim": -0.6132, "loss_uniform": 0.0005, "loss_aug": 6.1253, "loss": 6.1258, "group0_lr": 1.9458, "group1_lr": 1.9458}
{"mode": "train", "datatime": "0.001", "epoch": 114, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9058, "scale": 1.0, "loss_sim": -0.6251, "loss_uniform": 0.0005, "loss_aug": 6.1213, "loss": 6.1217, "group0_lr": 1.9454, "group1_lr": 1.9454}
{"mode": "train", "datatime": "1.824", "epoch": 115, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.9049, "scale": 1.0, "loss_sim": -0.6237, "loss_uniform": 0.0004, "loss_aug": 6.1241, "loss": 6.1245, "group0_lr": 1.9448, "group1_lr": 1.9448}
{"mode": "train", "datatime": "0.001", "epoch": 115, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6194, "loss_uniform": 0.0006, "loss_aug": 6.1223, "loss": 6.1229, "group0_lr": 1.9444, "group1_lr": 1.9444}
{"mode": "train", "datatime": "1.782", "epoch": 116, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.9074, "scale": 1.0, "loss_sim": -0.6319, "loss_uniform": 0.0006, "loss_aug": 6.1219, "loss": 6.1225, "group0_lr": 1.9438, "group1_lr": 1.9438}
{"mode": "train", "datatime": "0.001", "epoch": 116, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9097, "scale": 1.0, "loss_sim": -0.6402, "loss_uniform": 0.0007, "loss_aug": 6.1198, "loss": 6.1205, "group0_lr": 1.9433, "group1_lr": 1.9433}
{"mode": "train", "datatime": "1.779", "epoch": 117, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6253, "loss_uniform": 0.0009, "loss_aug": 6.1212, "loss": 6.1221, "group0_lr": 1.9427, "group1_lr": 1.9427}
{"mode": "train", "datatime": "0.001", "epoch": 117, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.638, "loss_uniform": 0.0008, "loss_aug": 6.1207, "loss": 6.1215, "group0_lr": 1.9423, "group1_lr": 1.9423}
{"mode": "train", "datatime": "1.712", "epoch": 118, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.9044, "scale": 1.0, "loss_sim": -0.6333, "loss_uniform": 0.0006, "loss_aug": 6.1203, "loss": 6.1209, "group0_lr": 1.9416, "group1_lr": 1.9416}
{"mode": "train", "datatime": "0.001", "epoch": 118, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9038, "scale": 1.0, "loss_sim": -0.616, "loss_uniform": 0.0005, "loss_aug": 6.1233, "loss": 6.1238, "group0_lr": 1.9412, "group1_lr": 1.9412}
{"mode": "train", "datatime": "1.696", "epoch": 119, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.9025, "scale": 1.0, "loss_sim": -0.6173, "loss_uniform": 0.0005, "loss_aug": 6.1229, "loss": 6.1234, "group0_lr": 1.9406, "group1_lr": 1.9406}
{"mode": "train", "datatime": "0.001", "epoch": 119, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9109, "scale": 1.0, "loss_sim": -0.6526, "loss_uniform": 0.0005, "loss_aug": 6.1175, "loss": 6.118, "group0_lr": 1.9401, "group1_lr": 1.9401}
{"mode": "train", "datatime": "1.788", "epoch": 120, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9042, "scale": 1.0, "loss_sim": -0.6251, "loss_uniform": 0.0005, "loss_aug": 6.1224, "loss": 6.1229, "group0_lr": 1.9395, "group1_lr": 1.9395}
{"mode": "train", "datatime": "0.001", "epoch": 120, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9074, "scale": 1.0, "loss_sim": -0.6301, "loss_uniform": 0.0005, "loss_aug": 6.1211, "loss": 6.1216, "group0_lr": 1.939, "group1_lr": 1.939}
{"mode": "train", "datatime": "1.738", "epoch": 121, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9125, "scale": 1.0, "loss_sim": -0.6476, "loss_uniform": 0.0005, "loss_aug": 6.1183, "loss": 6.1188, "group0_lr": 1.9384, "group1_lr": 1.9384}
{"mode": "train", "datatime": "0.001", "epoch": 121, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9086, "scale": 1.0, "loss_sim": -0.6418, "loss_uniform": 0.0005, "loss_aug": 6.1208, "loss": 6.1213, "group0_lr": 1.9379, "group1_lr": 1.9379}
{"mode": "train", "datatime": "1.649", "epoch": 122, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.9113, "scale": 1.0, "loss_sim": -0.6475, "loss_uniform": 0.0005, "loss_aug": 6.1189, "loss": 6.1194, "group0_lr": 1.9373, "group1_lr": 1.9373}
{"mode": "train", "datatime": "0.001", "epoch": 122, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.6331, "loss_uniform": 0.0005, "loss_aug": 6.1239, "loss": 6.1245, "group0_lr": 1.9368, "group1_lr": 1.9368}
{"mode": "train", "datatime": "1.750", "epoch": 123, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9066, "scale": 1.0, "loss_sim": -0.6099, "loss_uniform": 0.0006, "loss_aug": 6.1257, "loss": 6.1263, "group0_lr": 1.9362, "group1_lr": 1.9362}
{"mode": "train", "datatime": "0.001", "epoch": 123, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6075, "loss_uniform": 0.0008, "loss_aug": 6.1225, "loss": 6.1233, "group0_lr": 1.9357, "group1_lr": 1.9357}
{"mode": "train", "datatime": "1.753", "epoch": 124, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.9113, "scale": 1.0, "loss_sim": -0.6235, "loss_uniform": 0.0006, "loss_aug": 6.1218, "loss": 6.1224, "group0_lr": 1.9351, "group1_lr": 1.9351}
{"mode": "train", "datatime": "0.001", "epoch": 124, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9037, "scale": 1.0, "loss_sim": -0.5918, "loss_uniform": 0.0007, "loss_aug": 6.1279, "loss": 6.1286, "group0_lr": 1.9346, "group1_lr": 1.9346}
{"mode": "train", "datatime": "1.663", "epoch": 125, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.911, "scale": 1.0, "loss_sim": -0.5995, "loss_uniform": 0.0008, "loss_aug": 6.1246, "loss": 6.1254, "group0_lr": 1.9339, "group1_lr": 1.9339}
{"mode": "train", "datatime": "0.001", "epoch": 125, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9131, "scale": 1.0, "loss_sim": -0.6346, "loss_uniform": 0.0009, "loss_aug": 6.1208, "loss": 6.1217, "group0_lr": 1.9335, "group1_lr": 1.9335}
{"mode": "train", "datatime": "1.706", "epoch": 126, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.913, "scale": 1.0, "loss_sim": -0.6501, "loss_uniform": 0.0007, "loss_aug": 6.1181, "loss": 6.1188, "group0_lr": 1.9328, "group1_lr": 1.9328}
{"mode": "train", "datatime": "0.001", "epoch": 126, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9143, "scale": 1.0, "loss_sim": -0.6577, "loss_uniform": 0.0007, "loss_aug": 6.1155, "loss": 6.1162, "group0_lr": 1.9323, "group1_lr": 1.9323}
{"mode": "train", "datatime": "1.827", "epoch": 127, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.914, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0005, "loss_aug": 6.1131, "loss": 6.1136, "group0_lr": 1.9316, "group1_lr": 1.9316}
{"mode": "train", "datatime": "0.001", "epoch": 127, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6468, "loss_uniform": 0.0006, "loss_aug": 6.118, "loss": 6.1185, "group0_lr": 1.9312, "group1_lr": 1.9312}
{"mode": "train", "datatime": "1.825", "epoch": 128, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.6489, "loss_uniform": 0.0005, "loss_aug": 6.1154, "loss": 6.1159, "group0_lr": 1.9305, "group1_lr": 1.9305}
{"mode": "train", "datatime": "0.001", "epoch": 128, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6528, "loss_uniform": 0.0006, "loss_aug": 6.1183, "loss": 6.1189, "group0_lr": 1.93, "group1_lr": 1.93}
{"mode": "train", "datatime": "1.730", "epoch": 129, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.9108, "scale": 1.0, "loss_sim": -0.6558, "loss_uniform": 0.0004, "loss_aug": 6.1155, "loss": 6.1159, "group0_lr": 1.9293, "group1_lr": 1.9293}
{"mode": "train", "datatime": "0.001", "epoch": 129, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9086, "scale": 1.0, "loss_sim": -0.6458, "loss_uniform": 0.0004, "loss_aug": 6.1181, "loss": 6.1185, "group0_lr": 1.9288, "group1_lr": 1.9288}
{"mode": "train", "datatime": "1.711", "epoch": 130, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6367, "loss_uniform": 0.0005, "loss_aug": 6.1179, "loss": 6.1184, "group0_lr": 1.9281, "group1_lr": 1.9281}
{"mode": "train", "datatime": "0.001", "epoch": 130, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6241, "loss_uniform": 0.0004, "loss_aug": 6.1216, "loss": 6.122, "group0_lr": 1.9277, "group1_lr": 1.9277}
{"mode": "train", "datatime": "1.778", "epoch": 131, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.911, "scale": 1.0, "loss_sim": -0.6274, "loss_uniform": 0.0008, "loss_aug": 6.1189, "loss": 6.1197, "group0_lr": 1.927, "group1_lr": 1.927}
{"mode": "train", "datatime": "0.001", "epoch": 131, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9132, "scale": 1.0, "loss_sim": -0.6429, "loss_uniform": 0.001, "loss_aug": 6.1163, "loss": 6.1173, "group0_lr": 1.9265, "group1_lr": 1.9265}
{"mode": "train", "datatime": "1.724", "epoch": 132, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.6454, "loss_uniform": 0.0007, "loss_aug": 6.1166, "loss": 6.1173, "group0_lr": 1.9258, "group1_lr": 1.9258}
{"mode": "train", "datatime": "0.001", "epoch": 132, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9133, "scale": 1.0, "loss_sim": -0.6443, "loss_uniform": 0.0006, "loss_aug": 6.1166, "loss": 6.1173, "group0_lr": 1.9253, "group1_lr": 1.9253}
{"mode": "train", "datatime": "1.721", "epoch": 133, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.9098, "scale": 1.0, "loss_sim": -0.6503, "loss_uniform": 0.0004, "loss_aug": 6.1178, "loss": 6.1182, "group0_lr": 1.9246, "group1_lr": 1.9246}
{"mode": "train", "datatime": "0.001", "epoch": 133, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9053, "scale": 1.0, "loss_sim": -0.6166, "loss_uniform": 0.0005, "loss_aug": 6.123, "loss": 6.1235, "group0_lr": 1.9241, "group1_lr": 1.9241}
{"mode": "train", "datatime": "1.732", "epoch": 134, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.9161, "scale": 1.0, "loss_sim": -0.6318, "loss_uniform": 0.0005, "loss_aug": 6.1175, "loss": 6.118, "group0_lr": 1.9233, "group1_lr": 1.9233}
{"mode": "train", "datatime": "0.001", "epoch": 134, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.916, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0005, "loss_aug": 6.1171, "loss": 6.1175, "group0_lr": 1.9229, "group1_lr": 1.9229}
{"mode": "train", "datatime": "1.755", "epoch": 135, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.9163, "scale": 1.0, "loss_sim": -0.6691, "loss_uniform": 0.0005, "loss_aug": 6.1148, "loss": 6.1153, "group0_lr": 1.9221, "group1_lr": 1.9221}
{"mode": "train", "datatime": "0.001", "epoch": 135, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9145, "scale": 1.0, "loss_sim": -0.671, "loss_uniform": 0.0005, "loss_aug": 6.1156, "loss": 6.1161, "group0_lr": 1.9216, "group1_lr": 1.9216}
{"mode": "train", "datatime": "1.809", "epoch": 136, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.9163, "scale": 1.0, "loss_sim": -0.6705, "loss_uniform": 0.0004, "loss_aug": 6.1155, "loss": 6.1159, "group0_lr": 1.9209, "group1_lr": 1.9209}
{"mode": "train", "datatime": "0.001", "epoch": 136, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9156, "scale": 1.0, "loss_sim": -0.6723, "loss_uniform": 0.0003, "loss_aug": 6.1142, "loss": 6.1145, "group0_lr": 1.9204, "group1_lr": 1.9204}
{"mode": "train", "datatime": "1.750", "epoch": 137, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9112, "scale": 1.0, "loss_sim": -0.6516, "loss_uniform": 0.0004, "loss_aug": 6.1167, "loss": 6.117, "group0_lr": 1.9196, "group1_lr": 1.9196}
{"mode": "train", "datatime": "0.001", "epoch": 137, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.6515, "loss_uniform": 0.0004, "loss_aug": 6.1183, "loss": 6.1188, "group0_lr": 1.9191, "group1_lr": 1.9191}
{"mode": "train", "datatime": "1.694", "epoch": 138, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.9073, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0004, "loss_aug": 6.1208, "loss": 6.1212, "group0_lr": 1.9184, "group1_lr": 1.9184}
{"mode": "train", "datatime": "0.001", "epoch": 138, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9085, "scale": 1.0, "loss_sim": -0.642, "loss_uniform": 0.0004, "loss_aug": 6.1176, "loss": 6.1179, "group0_lr": 1.9179, "group1_lr": 1.9179}
{"mode": "train", "datatime": "1.748", "epoch": 139, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9087, "scale": 1.0, "loss_sim": -0.6472, "loss_uniform": 0.0004, "loss_aug": 6.1168, "loss": 6.1172, "group0_lr": 1.9171, "group1_lr": 1.9171}
{"mode": "train", "datatime": "0.001", "epoch": 139, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.656, "loss_uniform": 0.0004, "loss_aug": 6.1175, "loss": 6.1179, "group0_lr": 1.9166, "group1_lr": 1.9166}
{"mode": "train", "datatime": "1.730", "epoch": 140, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.9066, "scale": 1.0, "loss_sim": -0.6408, "loss_uniform": 0.0004, "loss_aug": 6.1182, "loss": 6.1186, "group0_lr": 1.9159, "group1_lr": 1.9159}
{"mode": "train", "datatime": "0.001", "epoch": 140, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6503, "loss_uniform": 0.0004, "loss_aug": 6.1171, "loss": 6.1175, "group0_lr": 1.9154, "group1_lr": 1.9154}
{"mode": "train", "datatime": "1.729", "epoch": 141, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.9047, "scale": 1.0, "loss_sim": -0.6392, "loss_uniform": 0.0004, "loss_aug": 6.1204, "loss": 6.1208, "group0_lr": 1.9146, "group1_lr": 1.9146}
{"mode": "train", "datatime": "0.001", "epoch": 141, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.6208, "loss_uniform": 0.0003, "loss_aug": 6.121, "loss": 6.1213, "group0_lr": 1.9141, "group1_lr": 1.9141}
{"mode": "train", "datatime": "1.746", "epoch": 142, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9076, "scale": 1.0, "loss_sim": -0.6487, "loss_uniform": 0.0004, "loss_aug": 6.1172, "loss": 6.1176, "group0_lr": 1.9133, "group1_lr": 1.9133}
{"mode": "train", "datatime": "0.001", "epoch": 142, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9061, "scale": 1.0, "loss_sim": -0.6514, "loss_uniform": 0.0004, "loss_aug": 6.1177, "loss": 6.1182, "group0_lr": 1.9128, "group1_lr": 1.9128}
{"mode": "train", "datatime": "1.643", "epoch": 143, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.051", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.6366, "loss_uniform": 0.0003, "loss_aug": 6.1192, "loss": 6.1195, "group0_lr": 1.912, "group1_lr": 1.912}
{"mode": "train", "datatime": "0.001", "epoch": 143, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9072, "scale": 1.0, "loss_sim": -0.6402, "loss_uniform": 0.0004, "loss_aug": 6.1189, "loss": 6.1193, "group0_lr": 1.9115, "group1_lr": 1.9115}
{"mode": "train", "datatime": "1.700", "epoch": 144, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6368, "loss_uniform": 0.0003, "loss_aug": 6.1181, "loss": 6.1184, "group0_lr": 1.9107, "group1_lr": 1.9107}
{"mode": "train", "datatime": "0.001", "epoch": 144, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9097, "scale": 1.0, "loss_sim": -0.6583, "loss_uniform": 0.0003, "loss_aug": 6.1153, "loss": 6.1156, "group0_lr": 1.9102, "group1_lr": 1.9102}
{"mode": "train", "datatime": "1.746", "epoch": 145, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.9059, "scale": 1.0, "loss_sim": -0.6435, "loss_uniform": 0.0003, "loss_aug": 6.1171, "loss": 6.1174, "group0_lr": 1.9094, "group1_lr": 1.9094}
{"mode": "train", "datatime": "0.001", "epoch": 145, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9097, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0003, "loss_aug": 6.1148, "loss": 6.1151, "group0_lr": 1.9088, "group1_lr": 1.9088}
{"mode": "train", "datatime": "1.702", "epoch": 146, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.9074, "scale": 1.0, "loss_sim": -0.6375, "loss_uniform": 0.0004, "loss_aug": 6.1191, "loss": 6.1195, "group0_lr": 1.9081, "group1_lr": 1.9081}
{"mode": "train", "datatime": "0.001", "epoch": 146, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9058, "scale": 1.0, "loss_sim": -0.6289, "loss_uniform": 0.0003, "loss_aug": 6.1205, "loss": 6.1208, "group0_lr": 1.9075, "group1_lr": 1.9075}
{"mode": "train", "datatime": "1.688", "epoch": 147, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.9114, "scale": 1.0, "loss_sim": -0.6495, "loss_uniform": 0.0003, "loss_aug": 6.1174, "loss": 6.1177, "group0_lr": 1.9067, "group1_lr": 1.9067}
{"mode": "train", "datatime": "0.001", "epoch": 147, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.903, "scale": 1.0, "loss_sim": -0.6127, "loss_uniform": 0.0003, "loss_aug": 6.1234, "loss": 6.1236, "group0_lr": 1.9062, "group1_lr": 1.9062}
{"mode": "train", "datatime": "1.713", "epoch": 148, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.9093, "scale": 1.0, "loss_sim": -0.6503, "loss_uniform": 0.0004, "loss_aug": 6.1165, "loss": 6.1168, "group0_lr": 1.9054, "group1_lr": 1.9054}
{"mode": "train", "datatime": "0.001", "epoch": 148, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9139, "scale": 1.0, "loss_sim": -0.6792, "loss_uniform": 0.0004, "loss_aug": 6.1121, "loss": 6.1125, "group0_lr": 1.9048, "group1_lr": 1.9048}
{"mode": "train", "datatime": "1.714", "epoch": 149, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.668, "loss_uniform": 0.0005, "loss_aug": 6.114, "loss": 6.1145, "group0_lr": 1.904, "group1_lr": 1.904}
{"mode": "train", "datatime": "0.001", "epoch": 149, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9137, "scale": 1.0, "loss_sim": -0.6825, "loss_uniform": 0.0005, "loss_aug": 6.1122, "loss": 6.1127, "group0_lr": 1.9035, "group1_lr": 1.9035}
{"mode": "val", "epoch": 149, "KNN-5": 51.12866242038216}
{"mode": "train", "datatime": "1.716", "epoch": 150, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9144, "scale": 1.0, "loss_sim": -0.6832, "loss_uniform": 0.0004, "loss_aug": 6.1113, "loss": 6.1116, "group0_lr": 1.9027, "group1_lr": 1.9027}
{"mode": "train", "datatime": "0.001", "epoch": 150, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9132, "scale": 1.0, "loss_sim": -0.6859, "loss_uniform": 0.0004, "loss_aug": 6.1116, "loss": 6.112, "group0_lr": 1.9021, "group1_lr": 1.9021}
{"mode": "train", "datatime": "1.751", "epoch": 151, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.911, "scale": 1.0, "loss_sim": -0.6711, "loss_uniform": 0.0003, "loss_aug": 6.1127, "loss": 6.113, "group0_lr": 1.9013, "group1_lr": 1.9013}
{"mode": "train", "datatime": "0.001", "epoch": 151, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9102, "scale": 1.0, "loss_sim": -0.6762, "loss_uniform": 0.0003, "loss_aug": 6.1132, "loss": 6.1135, "group0_lr": 1.9007, "group1_lr": 1.9007}
{"mode": "train", "datatime": "1.769", "epoch": 152, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9118, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0003, "loss_aug": 6.1132, "loss": 6.1135, "group0_lr": 1.8999, "group1_lr": 1.8999}
{"mode": "train", "datatime": "0.001", "epoch": 152, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.908, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.1151, "loss": 6.1153, "group0_lr": 1.8994, "group1_lr": 1.8994}
{"mode": "train", "datatime": "1.760", "epoch": 153, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.9086, "scale": 1.0, "loss_sim": -0.6607, "loss_uniform": 0.0002, "loss_aug": 6.1159, "loss": 6.1161, "group0_lr": 1.8985, "group1_lr": 1.8985}
{"mode": "train", "datatime": "0.001", "epoch": 153, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9054, "scale": 1.0, "loss_sim": -0.6473, "loss_uniform": 0.0002, "loss_aug": 6.1183, "loss": 6.1185, "group0_lr": 1.898, "group1_lr": 1.898}
{"mode": "train", "datatime": "1.770", "epoch": 154, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9102, "scale": 1.0, "loss_sim": -0.672, "loss_uniform": 0.0003, "loss_aug": 6.1133, "loss": 6.1136, "group0_lr": 1.8971, "group1_lr": 1.8971}
{"mode": "train", "datatime": "0.001", "epoch": 154, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9099, "scale": 1.0, "loss_sim": -0.6693, "loss_uniform": 0.0003, "loss_aug": 6.1145, "loss": 6.1148, "group0_lr": 1.8966, "group1_lr": 1.8966}
{"mode": "train", "datatime": "1.697", "epoch": 155, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.6552, "loss_uniform": 0.0002, "loss_aug": 6.1163, "loss": 6.1165, "group0_lr": 1.8957, "group1_lr": 1.8957}
{"mode": "train", "datatime": "0.001", "epoch": 155, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.907, "scale": 1.0, "loss_sim": -0.6431, "loss_uniform": 0.0002, "loss_aug": 6.1172, "loss": 6.1174, "group0_lr": 1.8952, "group1_lr": 1.8952}
{"mode": "train", "datatime": "1.761", "epoch": 156, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.9076, "scale": 1.0, "loss_sim": -0.6542, "loss_uniform": 0.0002, "loss_aug": 6.1174, "loss": 6.1177, "group0_lr": 1.8943, "group1_lr": 1.8943}
{"mode": "train", "datatime": "0.001", "epoch": 156, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9144, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0005, "loss_aug": 6.1134, "loss": 6.1139, "group0_lr": 1.8937, "group1_lr": 1.8937}
{"mode": "train", "datatime": "1.799", "epoch": 157, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.9144, "scale": 1.0, "loss_sim": -0.6783, "loss_uniform": 0.0006, "loss_aug": 6.1133, "loss": 6.1139, "group0_lr": 1.8929, "group1_lr": 1.8929}
{"mode": "train", "datatime": "0.001", "epoch": 157, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9145, "scale": 1.0, "loss_sim": -0.6704, "loss_uniform": 0.0006, "loss_aug": 6.1131, "loss": 6.1137, "group0_lr": 1.8923, "group1_lr": 1.8923}
{"mode": "train", "datatime": "1.678", "epoch": 158, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.9119, "scale": 1.0, "loss_sim": -0.6838, "loss_uniform": 0.0005, "loss_aug": 6.1125, "loss": 6.113, "group0_lr": 1.8915, "group1_lr": 1.8915}
{"mode": "train", "datatime": "0.001", "epoch": 158, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9125, "scale": 1.0, "loss_sim": -0.6731, "loss_uniform": 0.0005, "loss_aug": 6.1133, "loss": 6.1138, "group0_lr": 1.8909, "group1_lr": 1.8909}
{"mode": "train", "datatime": "1.686", "epoch": 159, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.9154, "scale": 1.0, "loss_sim": -0.701, "loss_uniform": 0.0004, "loss_aug": 6.1097, "loss": 6.1101, "group0_lr": 1.89, "group1_lr": 1.89}
{"mode": "train", "datatime": "0.001", "epoch": 159, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9105, "scale": 1.0, "loss_sim": -0.6702, "loss_uniform": 0.0003, "loss_aug": 6.1144, "loss": 6.1147, "group0_lr": 1.8894, "group1_lr": 1.8894}
{"mode": "train", "datatime": "1.774", "epoch": 160, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9092, "scale": 1.0, "loss_sim": -0.6705, "loss_uniform": 0.0003, "loss_aug": 6.114, "loss": 6.1143, "group0_lr": 1.8886, "group1_lr": 1.8886}
{"mode": "train", "datatime": "0.001", "epoch": 160, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9095, "scale": 1.0, "loss_sim": -0.6701, "loss_uniform": 0.0003, "loss_aug": 6.1138, "loss": 6.1141, "group0_lr": 1.888, "group1_lr": 1.888}
{"mode": "train", "datatime": "1.764", "epoch": 161, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.9078, "scale": 1.0, "loss_sim": -0.6631, "loss_uniform": 0.0002, "loss_aug": 6.1145, "loss": 6.1147, "group0_lr": 1.8871, "group1_lr": 1.8871}
{"mode": "train", "datatime": "0.001", "epoch": 161, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9089, "scale": 1.0, "loss_sim": -0.6688, "loss_uniform": 0.0002, "loss_aug": 6.114, "loss": 6.1142, "group0_lr": 1.8865, "group1_lr": 1.8865}
{"mode": "train", "datatime": "1.775", "epoch": 162, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.9083, "scale": 1.0, "loss_sim": -0.6692, "loss_uniform": 0.0003, "loss_aug": 6.1131, "loss": 6.1134, "group0_lr": 1.8856, "group1_lr": 1.8856}
{"mode": "train", "datatime": "0.001", "epoch": 162, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.6601, "loss_uniform": 0.0002, "loss_aug": 6.1161, "loss": 6.1163, "group0_lr": 1.885, "group1_lr": 1.885}
{"mode": "train", "datatime": "1.691", "epoch": 163, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.9075, "scale": 1.0, "loss_sim": -0.662, "loss_uniform": 0.0002, "loss_aug": 6.1151, "loss": 6.1153, "group0_lr": 1.8842, "group1_lr": 1.8842}
{"mode": "train", "datatime": "0.001", "epoch": 163, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9047, "scale": 1.0, "loss_sim": -0.6402, "loss_uniform": 0.0002, "loss_aug": 6.1191, "loss": 6.1194, "group0_lr": 1.8836, "group1_lr": 1.8836}
{"mode": "train", "datatime": "1.661", "epoch": 164, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.9081, "scale": 1.0, "loss_sim": -0.6441, "loss_uniform": 0.0004, "loss_aug": 6.1175, "loss": 6.1179, "group0_lr": 1.8827, "group1_lr": 1.8827}
{"mode": "train", "datatime": "0.001", "epoch": 164, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9064, "scale": 1.0, "loss_sim": -0.6404, "loss_uniform": 0.0003, "loss_aug": 6.1201, "loss": 6.1204, "group0_lr": 1.8821, "group1_lr": 1.8821}
{"mode": "train", "datatime": "1.763", "epoch": 165, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.9055, "scale": 1.0, "loss_sim": -0.6495, "loss_uniform": 0.0002, "loss_aug": 6.1173, "loss": 6.1175, "group0_lr": 1.8812, "group1_lr": 1.8812}
{"mode": "train", "datatime": "0.001", "epoch": 165, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9034, "scale": 1.0, "loss_sim": -0.6396, "loss_uniform": 0.0002, "loss_aug": 6.1194, "loss": 6.1196, "group0_lr": 1.8806, "group1_lr": 1.8806}
{"mode": "train", "datatime": "1.727", "epoch": 166, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9071, "scale": 1.0, "loss_sim": -0.6535, "loss_uniform": 0.0002, "loss_aug": 6.1158, "loss": 6.116, "group0_lr": 1.8797, "group1_lr": 1.8797}
{"mode": "train", "datatime": "0.001", "epoch": 166, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9051, "scale": 1.0, "loss_sim": -0.6398, "loss_uniform": 0.0003, "loss_aug": 6.1193, "loss": 6.1196, "group0_lr": 1.8791, "group1_lr": 1.8791}
{"mode": "train", "datatime": "1.812", "epoch": 167, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.9053, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.1168, "loss": 6.117, "group0_lr": 1.8782, "group1_lr": 1.8782}
{"mode": "train", "datatime": "0.001", "epoch": 167, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.6387, "loss_uniform": 0.0002, "loss_aug": 6.118, "loss": 6.1182, "group0_lr": 1.8775, "group1_lr": 1.8775}
{"mode": "train", "datatime": "1.732", "epoch": 168, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.9152, "scale": 1.0, "loss_sim": -0.6699, "loss_uniform": 0.0004, "loss_aug": 6.1133, "loss": 6.1137, "group0_lr": 1.8766, "group1_lr": 1.8766}
{"mode": "train", "datatime": "0.001", "epoch": 168, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9132, "scale": 1.0, "loss_sim": -0.6767, "loss_uniform": 0.0005, "loss_aug": 6.1148, "loss": 6.1153, "group0_lr": 1.876, "group1_lr": 1.876}
{"mode": "train", "datatime": "1.814", "epoch": 169, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.192", "pre-sim": 0.9136, "scale": 1.0, "loss_sim": -0.6965, "loss_uniform": 0.0005, "loss_aug": 6.1111, "loss": 6.1117, "group0_lr": 1.8751, "group1_lr": 1.8751}
{"mode": "train", "datatime": "0.001", "epoch": 169, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.915, "scale": 1.0, "loss_sim": -0.7003, "loss_uniform": 0.0005, "loss_aug": 6.1094, "loss": 6.1099, "group0_lr": 1.8745, "group1_lr": 1.8745}
{"mode": "train", "datatime": "1.717", "epoch": 170, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.9118, "scale": 1.0, "loss_sim": -0.6737, "loss_uniform": 0.0004, "loss_aug": 6.1133, "loss": 6.1137, "group0_lr": 1.8736, "group1_lr": 1.8736}
{"mode": "train", "datatime": "0.001", "epoch": 170, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9143, "scale": 1.0, "loss_sim": -0.677, "loss_uniform": 0.0004, "loss_aug": 6.1124, "loss": 6.1128, "group0_lr": 1.8729, "group1_lr": 1.8729}
{"mode": "train", "datatime": "1.791", "epoch": 171, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.9156, "scale": 1.0, "loss_sim": -0.6944, "loss_uniform": 0.0003, "loss_aug": 6.1104, "loss": 6.1108, "group0_lr": 1.872, "group1_lr": 1.872}
{"mode": "train", "datatime": "0.001", "epoch": 171, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9113, "scale": 1.0, "loss_sim": -0.6814, "loss_uniform": 0.0004, "loss_aug": 6.1122, "loss": 6.1126, "group0_lr": 1.8714, "group1_lr": 1.8714}
{"mode": "train", "datatime": "1.813", "epoch": 172, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.912, "scale": 1.0, "loss_sim": -0.6932, "loss_uniform": 0.0002, "loss_aug": 6.1099, "loss": 6.1101, "group0_lr": 1.8705, "group1_lr": 1.8705}
{"mode": "train", "datatime": "0.001", "epoch": 172, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9106, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0003, "loss_aug": 6.1132, "loss": 6.1134, "group0_lr": 1.8698, "group1_lr": 1.8698}
{"mode": "train", "datatime": "1.776", "epoch": 173, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.9106, "scale": 1.0, "loss_sim": -0.6713, "loss_uniform": 0.0002, "loss_aug": 6.1124, "loss": 6.1127, "group0_lr": 1.8689, "group1_lr": 1.8689}
{"mode": "train", "datatime": "0.001", "epoch": 173, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9095, "scale": 1.0, "loss_sim": -0.6712, "loss_uniform": 0.0002, "loss_aug": 6.1134, "loss": 6.1136, "group0_lr": 1.8682, "group1_lr": 1.8682}
{"mode": "train", "datatime": "1.686", "epoch": 174, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.9071, "scale": 1.0, "loss_sim": -0.6699, "loss_uniform": 0.0002, "loss_aug": 6.1129, "loss": 6.1131, "group0_lr": 1.8673, "group1_lr": 1.8673}
{"mode": "train", "datatime": "0.001", "epoch": 174, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9101, "scale": 1.0, "loss_sim": -0.6713, "loss_uniform": 0.0002, "loss_aug": 6.1107, "loss": 6.111, "group0_lr": 1.8667, "group1_lr": 1.8667}
{"mode": "train", "datatime": "1.741", "epoch": 175, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.6619, "loss_uniform": 0.0003, "loss_aug": 6.1139, "loss": 6.1142, "group0_lr": 1.8657, "group1_lr": 1.8657}
{"mode": "train", "datatime": "0.001", "epoch": 175, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9029, "scale": 1.0, "loss_sim": -0.6536, "loss_uniform": 0.0003, "loss_aug": 6.115, "loss": 6.1153, "group0_lr": 1.8651, "group1_lr": 1.8651}
{"mode": "train", "datatime": "1.807", "epoch": 176, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.9081, "scale": 1.0, "loss_sim": -0.6797, "loss_uniform": 0.0003, "loss_aug": 6.1109, "loss": 6.1111, "group0_lr": 1.8641, "group1_lr": 1.8641}
{"mode": "train", "datatime": "0.001", "epoch": 176, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.905, "scale": 1.0, "loss_sim": -0.6857, "loss_uniform": 0.0002, "loss_aug": 6.1133, "loss": 6.1135, "group0_lr": 1.8635, "group1_lr": 1.8635}
{"mode": "train", "datatime": "1.756", "epoch": 177, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9044, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.1149, "loss": 6.1151, "group0_lr": 1.8625, "group1_lr": 1.8625}
{"mode": "train", "datatime": "0.001", "epoch": 177, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.906, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.1151, "loss": 6.1154, "group0_lr": 1.8619, "group1_lr": 1.8619}
{"mode": "train", "datatime": "1.671", "epoch": 178, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.9068, "scale": 1.0, "loss_sim": -0.6866, "loss_uniform": 0.0003, "loss_aug": 6.1118, "loss": 6.1121, "group0_lr": 1.8609, "group1_lr": 1.8609}
{"mode": "train", "datatime": "0.001", "epoch": 178, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9061, "scale": 1.0, "loss_sim": -0.6737, "loss_uniform": 0.0003, "loss_aug": 6.1133, "loss": 6.1136, "group0_lr": 1.8603, "group1_lr": 1.8603}
{"mode": "train", "datatime": "1.753", "epoch": 179, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9087, "scale": 1.0, "loss_sim": -0.681, "loss_uniform": 0.0002, "loss_aug": 6.1118, "loss": 6.112, "group0_lr": 1.8593, "group1_lr": 1.8593}
{"mode": "train", "datatime": "0.001", "epoch": 179, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.6783, "loss_uniform": 0.0002, "loss_aug": 6.112, "loss": 6.1123, "group0_lr": 1.8586, "group1_lr": 1.8586}
{"mode": "train", "datatime": "1.725", "epoch": 180, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.9061, "scale": 1.0, "loss_sim": -0.6807, "loss_uniform": 0.0002, "loss_aug": 6.112, "loss": 6.1123, "group0_lr": 1.8577, "group1_lr": 1.8577}
{"mode": "train", "datatime": "0.001", "epoch": 180, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9072, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0002, "loss_aug": 6.1138, "loss": 6.114, "group0_lr": 1.857, "group1_lr": 1.857}
{"mode": "train", "datatime": "1.743", "epoch": 181, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9097, "scale": 1.0, "loss_sim": -0.6964, "loss_uniform": 0.0003, "loss_aug": 6.11, "loss": 6.1102, "group0_lr": 1.856, "group1_lr": 1.856}
{"mode": "train", "datatime": "0.001", "epoch": 181, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9077, "scale": 1.0, "loss_sim": -0.6884, "loss_uniform": 0.0004, "loss_aug": 6.1107, "loss": 6.111, "group0_lr": 1.8554, "group1_lr": 1.8554}
{"mode": "train", "datatime": "1.685", "epoch": 182, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9079, "scale": 1.0, "loss_sim": -0.6888, "loss_uniform": 0.0004, "loss_aug": 6.11, "loss": 6.1103, "group0_lr": 1.8544, "group1_lr": 1.8544}
{"mode": "train", "datatime": "0.001", "epoch": 182, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9049, "scale": 1.0, "loss_sim": -0.6769, "loss_uniform": 0.0004, "loss_aug": 6.1119, "loss": 6.1123, "group0_lr": 1.8537, "group1_lr": 1.8537}
{"mode": "train", "datatime": "1.766", "epoch": 183, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.9059, "scale": 1.0, "loss_sim": -0.6885, "loss_uniform": 0.0003, "loss_aug": 6.1111, "loss": 6.1114, "group0_lr": 1.8527, "group1_lr": 1.8527}
{"mode": "train", "datatime": "0.001", "epoch": 183, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9037, "scale": 1.0, "loss_sim": -0.6862, "loss_uniform": 0.0002, "loss_aug": 6.1109, "loss": 6.1111, "group0_lr": 1.8521, "group1_lr": 1.8521}
{"mode": "train", "datatime": "1.701", "epoch": 184, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.9035, "scale": 1.0, "loss_sim": -0.6616, "loss_uniform": 0.0003, "loss_aug": 6.1147, "loss": 6.115, "group0_lr": 1.8511, "group1_lr": 1.8511}
{"mode": "train", "datatime": "0.001", "epoch": 184, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.6829, "loss_uniform": 0.0003, "loss_aug": 6.1114, "loss": 6.1116, "group0_lr": 1.8504, "group1_lr": 1.8504}
{"mode": "train", "datatime": "1.738", "epoch": 185, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.9081, "scale": 1.0, "loss_sim": -0.6833, "loss_uniform": 0.0002, "loss_aug": 6.1097, "loss": 6.1099, "group0_lr": 1.8494, "group1_lr": 1.8494}
{"mode": "train", "datatime": "0.001", "epoch": 185, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.904, "scale": 1.0, "loss_sim": -0.6849, "loss_uniform": 0.0002, "loss_aug": 6.1126, "loss": 6.1128, "group0_lr": 1.8487, "group1_lr": 1.8487}
{"mode": "train", "datatime": "1.770", "epoch": 186, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9077, "scale": 1.0, "loss_sim": -0.6914, "loss_uniform": 0.0003, "loss_aug": 6.1102, "loss": 6.1105, "group0_lr": 1.8477, "group1_lr": 1.8477}
{"mode": "train", "datatime": "0.001", "epoch": 186, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9058, "scale": 1.0, "loss_sim": -0.6821, "loss_uniform": 0.0003, "loss_aug": 6.1113, "loss": 6.1116, "group0_lr": 1.847, "group1_lr": 1.847}
{"mode": "train", "datatime": "1.692", "epoch": 187, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.1138, "loss": 6.114, "group0_lr": 1.846, "group1_lr": 1.846}
{"mode": "train", "datatime": "0.001", "epoch": 187, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.6838, "loss_uniform": 0.0003, "loss_aug": 6.1099, "loss": 6.1102, "group0_lr": 1.8454, "group1_lr": 1.8454}
{"mode": "train", "datatime": "1.700", "epoch": 188, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.9088, "scale": 1.0, "loss_sim": -0.6939, "loss_uniform": 0.0004, "loss_aug": 6.1089, "loss": 6.1093, "group0_lr": 1.8443, "group1_lr": 1.8443}
{"mode": "train", "datatime": "0.001", "epoch": 188, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9039, "scale": 1.0, "loss_sim": -0.6806, "loss_uniform": 0.0005, "loss_aug": 6.1113, "loss": 6.1118, "group0_lr": 1.8437, "group1_lr": 1.8437}
{"mode": "train", "datatime": "1.722", "epoch": 189, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.9039, "scale": 1.0, "loss_sim": -0.6806, "loss_uniform": 0.0004, "loss_aug": 6.1116, "loss": 6.1119, "group0_lr": 1.8426, "group1_lr": 1.8426}
{"mode": "train", "datatime": "0.001", "epoch": 189, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9076, "scale": 1.0, "loss_sim": -0.6966, "loss_uniform": 0.0003, "loss_aug": 6.1083, "loss": 6.1086, "group0_lr": 1.8419, "group1_lr": 1.8419}
{"mode": "train", "datatime": "1.729", "epoch": 190, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9041, "scale": 1.0, "loss_sim": -0.6703, "loss_uniform": 0.0003, "loss_aug": 6.1127, "loss": 6.1129, "group0_lr": 1.8409, "group1_lr": 1.8409}
{"mode": "train", "datatime": "0.001", "epoch": 190, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9058, "scale": 1.0, "loss_sim": -0.6847, "loss_uniform": 0.0003, "loss_aug": 6.1114, "loss": 6.1117, "group0_lr": 1.8402, "group1_lr": 1.8402}
{"mode": "train", "datatime": "1.804", "epoch": 191, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.9043, "scale": 1.0, "loss_sim": -0.6627, "loss_uniform": 0.0003, "loss_aug": 6.1122, "loss": 6.1125, "group0_lr": 1.8392, "group1_lr": 1.8392}
{"mode": "train", "datatime": "0.001", "epoch": 191, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.903, "scale": 1.0, "loss_sim": -0.6703, "loss_uniform": 0.0003, "loss_aug": 6.112, "loss": 6.1124, "group0_lr": 1.8385, "group1_lr": 1.8385}
{"mode": "train", "datatime": "1.782", "epoch": 192, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9, "scale": 1.0, "loss_sim": -0.6579, "loss_uniform": 0.0003, "loss_aug": 6.1158, "loss": 6.1161, "group0_lr": 1.8375, "group1_lr": 1.8375}
{"mode": "train", "datatime": "0.001", "epoch": 192, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9019, "scale": 1.0, "loss_sim": -0.6708, "loss_uniform": 0.0004, "loss_aug": 6.1125, "loss": 6.1129, "group0_lr": 1.8368, "group1_lr": 1.8368}
{"mode": "train", "datatime": "1.732", "epoch": 193, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.9025, "scale": 1.0, "loss_sim": -0.6749, "loss_uniform": 0.0004, "loss_aug": 6.1114, "loss": 6.1118, "group0_lr": 1.8357, "group1_lr": 1.8357}
{"mode": "train", "datatime": "0.001", "epoch": 193, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9038, "scale": 1.0, "loss_sim": -0.6767, "loss_uniform": 0.0003, "loss_aug": 6.113, "loss": 6.1133, "group0_lr": 1.835, "group1_lr": 1.835}
{"mode": "train", "datatime": "1.762", "epoch": 194, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9025, "scale": 1.0, "loss_sim": -0.6549, "loss_uniform": 0.0003, "loss_aug": 6.1147, "loss": 6.115, "group0_lr": 1.834, "group1_lr": 1.834}
{"mode": "train", "datatime": "0.001", "epoch": 194, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9043, "scale": 1.0, "loss_sim": -0.673, "loss_uniform": 0.0003, "loss_aug": 6.1126, "loss": 6.1129, "group0_lr": 1.8333, "group1_lr": 1.8333}
{"mode": "train", "datatime": "1.754", "epoch": 195, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9062, "scale": 1.0, "loss_sim": -0.6917, "loss_uniform": 0.0005, "loss_aug": 6.109, "loss": 6.1095, "group0_lr": 1.8322, "group1_lr": 1.8322}
{"mode": "train", "datatime": "0.001", "epoch": 195, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9056, "scale": 1.0, "loss_sim": -0.6862, "loss_uniform": 0.0006, "loss_aug": 6.1103, "loss": 6.1108, "group0_lr": 1.8315, "group1_lr": 1.8315}
{"mode": "train", "datatime": "1.712", "epoch": 196, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.906, "scale": 1.0, "loss_sim": -0.6935, "loss_uniform": 0.0004, "loss_aug": 6.109, "loss": 6.1094, "group0_lr": 1.8305, "group1_lr": 1.8305}
{"mode": "train", "datatime": "0.001", "epoch": 196, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9059, "scale": 1.0, "loss_sim": -0.6842, "loss_uniform": 0.0004, "loss_aug": 6.1091, "loss": 6.1096, "group0_lr": 1.8298, "group1_lr": 1.8298}
{"mode": "train", "datatime": "1.747", "epoch": 197, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.9072, "scale": 1.0, "loss_sim": -0.6988, "loss_uniform": 0.0003, "loss_aug": 6.1068, "loss": 6.1071, "group0_lr": 1.8287, "group1_lr": 1.8287}
{"mode": "train", "datatime": "0.001", "epoch": 197, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.6896, "loss_uniform": 0.0003, "loss_aug": 6.1079, "loss": 6.1082, "group0_lr": 1.828, "group1_lr": 1.828}
{"mode": "train", "datatime": "1.733", "epoch": 198, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8989, "scale": 1.0, "loss_sim": -0.6682, "loss_uniform": 0.0003, "loss_aug": 6.1126, "loss": 6.1129, "group0_lr": 1.8269, "group1_lr": 1.8269}
{"mode": "train", "datatime": "0.001", "epoch": 198, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9005, "scale": 1.0, "loss_sim": -0.6754, "loss_uniform": 0.0003, "loss_aug": 6.111, "loss": 6.1113, "group0_lr": 1.8262, "group1_lr": 1.8262}
{"mode": "train", "datatime": "1.780", "epoch": 199, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.9032, "scale": 1.0, "loss_sim": -0.6907, "loss_uniform": 0.0003, "loss_aug": 6.1088, "loss": 6.109, "group0_lr": 1.8251, "group1_lr": 1.8251}
{"mode": "train", "datatime": "0.001", "epoch": 199, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9041, "scale": 1.0, "loss_sim": -0.7005, "loss_uniform": 0.0003, "loss_aug": 6.1082, "loss": 6.1084, "group0_lr": 1.8244, "group1_lr": 1.8244}
{"mode": "val", "epoch": 199, "KNN-5": 58.13503184713377}
{"mode": "train", "datatime": "1.743", "epoch": 200, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9029, "scale": 1.0, "loss_sim": -0.6917, "loss_uniform": 0.0003, "loss_aug": 6.1079, "loss": 6.1081, "group0_lr": 1.8233, "group1_lr": 1.8233}
{"mode": "train", "datatime": "0.001", "epoch": 200, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9015, "scale": 1.0, "loss_sim": -0.691, "loss_uniform": 0.0003, "loss_aug": 6.1097, "loss": 6.1099, "group0_lr": 1.8226, "group1_lr": 1.8226}
{"mode": "train", "datatime": "1.683", "epoch": 201, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.9044, "scale": 1.0, "loss_sim": -0.6946, "loss_uniform": 0.0002, "loss_aug": 6.1082, "loss": 6.1084, "group0_lr": 1.8215, "group1_lr": 1.8215}
{"mode": "train", "datatime": "0.001", "epoch": 201, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9009, "scale": 1.0, "loss_sim": -0.6846, "loss_uniform": 0.0002, "loss_aug": 6.1116, "loss": 6.1118, "group0_lr": 1.8208, "group1_lr": 1.8208}
{"mode": "train", "datatime": "1.726", "epoch": 202, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.9047, "scale": 1.0, "loss_sim": -0.6956, "loss_uniform": 0.0002, "loss_aug": 6.1081, "loss": 6.1083, "group0_lr": 1.8197, "group1_lr": 1.8197}
{"mode": "train", "datatime": "0.001", "epoch": 202, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8999, "scale": 1.0, "loss_sim": -0.6809, "loss_uniform": 0.0003, "loss_aug": 6.1122, "loss": 6.1125, "group0_lr": 1.819, "group1_lr": 1.819}
{"mode": "train", "datatime": "1.796", "epoch": 203, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8958, "scale": 1.0, "loss_sim": -0.6555, "loss_uniform": 0.0002, "loss_aug": 6.1157, "loss": 6.1158, "group0_lr": 1.8179, "group1_lr": 1.8179}
{"mode": "train", "datatime": "0.001", "epoch": 203, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9002, "scale": 1.0, "loss_sim": -0.6551, "loss_uniform": 0.0001, "loss_aug": 6.1138, "loss": 6.1139, "group0_lr": 1.8172, "group1_lr": 1.8172}
{"mode": "train", "datatime": "1.739", "epoch": 204, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.9053, "scale": 1.0, "loss_sim": -0.6761, "loss_uniform": 0.0002, "loss_aug": 6.1116, "loss": 6.1117, "group0_lr": 1.8161, "group1_lr": 1.8161}
{"mode": "train", "datatime": "0.001", "epoch": 204, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9065, "scale": 1.0, "loss_sim": -0.6899, "loss_uniform": 0.0002, "loss_aug": 6.1091, "loss": 6.1093, "group0_lr": 1.8153, "group1_lr": 1.8153}
{"mode": "train", "datatime": "1.683", "epoch": 205, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9027, "scale": 1.0, "loss_sim": -0.6749, "loss_uniform": 0.0002, "loss_aug": 6.1113, "loss": 6.1115, "group0_lr": 1.8142, "group1_lr": 1.8142}
{"mode": "train", "datatime": "0.001", "epoch": 205, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8997, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.1131, "loss": 6.1133, "group0_lr": 1.8135, "group1_lr": 1.8135}
{"mode": "train", "datatime": "1.745", "epoch": 206, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9002, "scale": 1.0, "loss_sim": -0.6764, "loss_uniform": 0.0002, "loss_aug": 6.1104, "loss": 6.1106, "group0_lr": 1.8124, "group1_lr": 1.8124}
{"mode": "train", "datatime": "0.001", "epoch": 206, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.9018, "scale": 1.0, "loss_sim": -0.6802, "loss_uniform": 0.0002, "loss_aug": 6.1096, "loss": 6.1099, "group0_lr": 1.8116, "group1_lr": 1.8116}
{"mode": "train", "datatime": "1.707", "epoch": 207, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.9013, "scale": 1.0, "loss_sim": -0.6746, "loss_uniform": 0.0003, "loss_aug": 6.1105, "loss": 6.1108, "group0_lr": 1.8105, "group1_lr": 1.8105}
{"mode": "train", "datatime": "0.001", "epoch": 207, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9024, "scale": 1.0, "loss_sim": -0.6949, "loss_uniform": 0.0003, "loss_aug": 6.1081, "loss": 6.1083, "group0_lr": 1.8098, "group1_lr": 1.8098}
{"mode": "train", "datatime": "1.723", "epoch": 208, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.9038, "scale": 1.0, "loss_sim": -0.697, "loss_uniform": 0.0003, "loss_aug": 6.1082, "loss": 6.1084, "group0_lr": 1.8087, "group1_lr": 1.8087}
{"mode": "train", "datatime": "0.001", "epoch": 208, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9032, "scale": 1.0, "loss_sim": -0.698, "loss_uniform": 0.0003, "loss_aug": 6.1075, "loss": 6.1077, "group0_lr": 1.8079, "group1_lr": 1.8079}
{"mode": "train", "datatime": "1.674", "epoch": 209, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.9017, "scale": 1.0, "loss_sim": -0.6912, "loss_uniform": 0.0003, "loss_aug": 6.1086, "loss": 6.1089, "group0_lr": 1.8068, "group1_lr": 1.8068}
{"mode": "train", "datatime": "0.001", "epoch": 209, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9026, "scale": 1.0, "loss_sim": -0.684, "loss_uniform": 0.0002, "loss_aug": 6.1092, "loss": 6.1094, "group0_lr": 1.806, "group1_lr": 1.806}
{"mode": "train", "datatime": "1.705", "epoch": 210, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.9016, "scale": 1.0, "loss_sim": -0.6809, "loss_uniform": 0.0003, "loss_aug": 6.1092, "loss": 6.1095, "group0_lr": 1.8049, "group1_lr": 1.8049}
{"mode": "train", "datatime": "0.001", "epoch": 210, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9019, "scale": 1.0, "loss_sim": -0.6861, "loss_uniform": 0.0003, "loss_aug": 6.1091, "loss": 6.1094, "group0_lr": 1.8042, "group1_lr": 1.8042}
{"mode": "train", "datatime": "1.800", "epoch": 211, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.9028, "scale": 1.0, "loss_sim": -0.6875, "loss_uniform": 0.0002, "loss_aug": 6.1094, "loss": 6.1096, "group0_lr": 1.803, "group1_lr": 1.803}
{"mode": "train", "datatime": "0.001", "epoch": 211, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9037, "scale": 1.0, "loss_sim": -0.6836, "loss_uniform": 0.0002, "loss_aug": 6.1092, "loss": 6.1093, "group0_lr": 1.8023, "group1_lr": 1.8023}
{"mode": "train", "datatime": "1.788", "epoch": 212, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.9035, "scale": 1.0, "loss_sim": -0.6896, "loss_uniform": 0.0002, "loss_aug": 6.1084, "loss": 6.1087, "group0_lr": 1.8011, "group1_lr": 1.8011}
{"mode": "train", "datatime": "0.001", "epoch": 212, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8958, "scale": 1.0, "loss_sim": -0.6719, "loss_uniform": 0.0002, "loss_aug": 6.1142, "loss": 6.1144, "group0_lr": 1.8004, "group1_lr": 1.8004}
{"mode": "train", "datatime": "1.739", "epoch": 213, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.9034, "scale": 1.0, "loss_sim": -0.7025, "loss_uniform": 0.0003, "loss_aug": 6.1089, "loss": 6.1091, "group0_lr": 1.7992, "group1_lr": 1.7992}
{"mode": "train", "datatime": "0.001", "epoch": 213, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9035, "scale": 1.0, "loss_sim": -0.6939, "loss_uniform": 0.0002, "loss_aug": 6.1087, "loss": 6.109, "group0_lr": 1.7985, "group1_lr": 1.7985}
{"mode": "train", "datatime": "1.760", "epoch": 214, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9007, "scale": 1.0, "loss_sim": -0.6879, "loss_uniform": 0.0002, "loss_aug": 6.1094, "loss": 6.1096, "group0_lr": 1.7973, "group1_lr": 1.7973}
{"mode": "train", "datatime": "0.001", "epoch": 214, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8972, "scale": 1.0, "loss_sim": -0.6729, "loss_uniform": 0.0002, "loss_aug": 6.1114, "loss": 6.1116, "group0_lr": 1.7965, "group1_lr": 1.7965}
{"mode": "train", "datatime": "1.734", "epoch": 215, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8988, "scale": 1.0, "loss_sim": -0.6748, "loss_uniform": 0.0002, "loss_aug": 6.1113, "loss": 6.1114, "group0_lr": 1.7954, "group1_lr": 1.7954}
{"mode": "train", "datatime": "0.001", "epoch": 215, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9017, "scale": 1.0, "loss_sim": -0.6747, "loss_uniform": 0.0002, "loss_aug": 6.1102, "loss": 6.1104, "group0_lr": 1.7946, "group1_lr": 1.7946}
{"mode": "train", "datatime": "1.679", "epoch": 216, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.9001, "scale": 1.0, "loss_sim": -0.6825, "loss_uniform": 0.0002, "loss_aug": 6.1107, "loss": 6.1109, "group0_lr": 1.7935, "group1_lr": 1.7935}
{"mode": "train", "datatime": "0.001", "epoch": 216, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9, "scale": 1.0, "loss_sim": -0.6728, "loss_uniform": 0.0002, "loss_aug": 6.1119, "loss": 6.1121, "group0_lr": 1.7927, "group1_lr": 1.7927}
{"mode": "train", "datatime": "1.712", "epoch": 217, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8982, "scale": 1.0, "loss_sim": -0.6619, "loss_uniform": 0.0002, "loss_aug": 6.1147, "loss": 6.1149, "group0_lr": 1.7915, "group1_lr": 1.7915}
{"mode": "train", "datatime": "0.001", "epoch": 217, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9013, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0002, "loss_aug": 6.1117, "loss": 6.1119, "group0_lr": 1.7907, "group1_lr": 1.7907}
{"mode": "train", "datatime": "1.738", "epoch": 218, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8992, "scale": 1.0, "loss_sim": -0.6791, "loss_uniform": 0.0002, "loss_aug": 6.1112, "loss": 6.1114, "group0_lr": 1.7896, "group1_lr": 1.7896}
{"mode": "train", "datatime": "0.001", "epoch": 218, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9, "scale": 1.0, "loss_sim": -0.6753, "loss_uniform": 0.0002, "loss_aug": 6.1118, "loss": 6.112, "group0_lr": 1.7888, "group1_lr": 1.7888}
{"mode": "train", "datatime": "1.695", "epoch": 219, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.9028, "scale": 1.0, "loss_sim": -0.6886, "loss_uniform": 0.0002, "loss_aug": 6.109, "loss": 6.1092, "group0_lr": 1.7876, "group1_lr": 1.7876}
{"mode": "train", "datatime": "0.001", "epoch": 219, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9002, "scale": 1.0, "loss_sim": -0.6907, "loss_uniform": 0.0002, "loss_aug": 6.1088, "loss": 6.109, "group0_lr": 1.7868, "group1_lr": 1.7868}
{"mode": "train", "datatime": "1.685", "epoch": 220, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9037, "scale": 1.0, "loss_sim": -0.6963, "loss_uniform": 0.0003, "loss_aug": 6.1071, "loss": 6.1074, "group0_lr": 1.7857, "group1_lr": 1.7857}
{"mode": "train", "datatime": "0.001", "epoch": 220, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9025, "scale": 1.0, "loss_sim": -0.6956, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.1079, "group0_lr": 1.7849, "group1_lr": 1.7849}
{"mode": "train", "datatime": "1.723", "epoch": 221, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9037, "scale": 1.0, "loss_sim": -0.6905, "loss_uniform": 0.0002, "loss_aug": 6.1079, "loss": 6.1081, "group0_lr": 1.7837, "group1_lr": 1.7837}
{"mode": "train", "datatime": "0.001", "epoch": 221, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8988, "scale": 1.0, "loss_sim": -0.6811, "loss_uniform": 0.0002, "loss_aug": 6.1098, "loss": 6.11, "group0_lr": 1.7829, "group1_lr": 1.7829}
{"mode": "train", "datatime": "1.760", "epoch": 222, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.9038, "scale": 1.0, "loss_sim": -0.6904, "loss_uniform": 0.0004, "loss_aug": 6.1084, "loss": 6.1088, "group0_lr": 1.7817, "group1_lr": 1.7817}
{"mode": "train", "datatime": "0.001", "epoch": 222, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9028, "scale": 1.0, "loss_sim": -0.7027, "loss_uniform": 0.0002, "loss_aug": 6.1093, "loss": 6.1095, "group0_lr": 1.7809, "group1_lr": 1.7809}
{"mode": "train", "datatime": "1.735", "epoch": 223, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.7056, "loss_uniform": 0.0003, "loss_aug": 6.1087, "loss": 6.109, "group0_lr": 1.7798, "group1_lr": 1.7798}
{"mode": "train", "datatime": "0.001", "epoch": 223, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.901, "scale": 1.0, "loss_sim": -0.6854, "loss_uniform": 0.0003, "loss_aug": 6.11, "loss": 6.1102, "group0_lr": 1.779, "group1_lr": 1.779}
{"mode": "train", "datatime": "1.657", "epoch": 224, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.9038, "scale": 1.0, "loss_sim": -0.7097, "loss_uniform": 0.0003, "loss_aug": 6.1055, "loss": 6.1058, "group0_lr": 1.7778, "group1_lr": 1.7778}
{"mode": "train", "datatime": "0.001", "epoch": 224, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9001, "scale": 1.0, "loss_sim": -0.7188, "loss_uniform": 0.0004, "loss_aug": 6.1055, "loss": 6.1059, "group0_lr": 1.777, "group1_lr": 1.777}
{"mode": "train", "datatime": "1.713", "epoch": 225, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8994, "scale": 1.0, "loss_sim": -0.6996, "loss_uniform": 0.0003, "loss_aug": 6.1071, "loss": 6.1074, "group0_lr": 1.7758, "group1_lr": 1.7758}
{"mode": "train", "datatime": "0.001", "epoch": 225, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9008, "scale": 1.0, "loss_sim": -0.7089, "loss_uniform": 0.0003, "loss_aug": 6.1053, "loss": 6.1055, "group0_lr": 1.775, "group1_lr": 1.775}
{"mode": "train", "datatime": "1.762", "epoch": 226, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.9014, "scale": 1.0, "loss_sim": -0.6991, "loss_uniform": 0.0002, "loss_aug": 6.106, "loss": 6.1062, "group0_lr": 1.7738, "group1_lr": 1.7738}
{"mode": "train", "datatime": "0.001", "epoch": 226, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9013, "scale": 1.0, "loss_sim": -0.7014, "loss_uniform": 0.0002, "loss_aug": 6.1081, "loss": 6.1083, "group0_lr": 1.7729, "group1_lr": 1.7729}
{"mode": "train", "datatime": "1.715", "epoch": 227, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8992, "scale": 1.0, "loss_sim": -0.6882, "loss_uniform": 0.0002, "loss_aug": 6.1096, "loss": 6.1098, "group0_lr": 1.7717, "group1_lr": 1.7717}
{"mode": "train", "datatime": "0.001", "epoch": 227, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8982, "scale": 1.0, "loss_sim": -0.6743, "loss_uniform": 0.0003, "loss_aug": 6.111, "loss": 6.1113, "group0_lr": 1.7709, "group1_lr": 1.7709}
{"mode": "train", "datatime": "1.753", "epoch": 228, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.899, "scale": 1.0, "loss_sim": -0.6929, "loss_uniform": 0.0003, "loss_aug": 6.1089, "loss": 6.1092, "group0_lr": 1.7697, "group1_lr": 1.7697}
{"mode": "train", "datatime": "0.001", "epoch": 228, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8979, "scale": 1.0, "loss_sim": -0.6846, "loss_uniform": 0.0003, "loss_aug": 6.1101, "loss": 6.1104, "group0_lr": 1.7689, "group1_lr": 1.7689}
{"mode": "train", "datatime": "1.672", "epoch": 229, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8986, "scale": 1.0, "loss_sim": -0.6978, "loss_uniform": 0.0004, "loss_aug": 6.1064, "loss": 6.1068, "group0_lr": 1.7677, "group1_lr": 1.7677}
{"mode": "train", "datatime": "0.001", "epoch": 229, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8968, "scale": 1.0, "loss_sim": -0.7142, "loss_uniform": 0.0003, "loss_aug": 6.1061, "loss": 6.1064, "group0_lr": 1.7669, "group1_lr": 1.7669}
{"mode": "train", "datatime": "1.668", "epoch": 230, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8962, "scale": 1.0, "loss_sim": -0.7024, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.108, "group0_lr": 1.7657, "group1_lr": 1.7657}
{"mode": "train", "datatime": "0.001", "epoch": 230, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8981, "scale": 1.0, "loss_sim": -0.709, "loss_uniform": 0.0003, "loss_aug": 6.1058, "loss": 6.106, "group0_lr": 1.7648, "group1_lr": 1.7648}
{"mode": "train", "datatime": "1.739", "epoch": 231, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8948, "scale": 1.0, "loss_sim": -0.6796, "loss_uniform": 0.0003, "loss_aug": 6.1107, "loss": 6.111, "group0_lr": 1.7636, "group1_lr": 1.7636}
{"mode": "train", "datatime": "0.001", "epoch": 231, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8935, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.1166, "loss": 6.1169, "group0_lr": 1.7628, "group1_lr": 1.7628}
{"mode": "train", "datatime": "1.715", "epoch": 232, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.9122, "scale": 1.0, "loss_sim": -0.7224, "loss_uniform": 0.0003, "loss_aug": 6.1039, "loss": 6.1042, "group0_lr": 1.7616, "group1_lr": 1.7616}
{"mode": "train", "datatime": "0.001", "epoch": 232, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9093, "scale": 1.0, "loss_sim": -0.7248, "loss_uniform": 0.0003, "loss_aug": 6.103, "loss": 6.1033, "group0_lr": 1.7607, "group1_lr": 1.7607}
{"mode": "train", "datatime": "1.734", "epoch": 233, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.9091, "scale": 1.0, "loss_sim": -0.7369, "loss_uniform": 0.0003, "loss_aug": 6.1016, "loss": 6.1019, "group0_lr": 1.7595, "group1_lr": 1.7595}
{"mode": "train", "datatime": "0.001", "epoch": 233, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.9087, "scale": 1.0, "loss_sim": -0.7412, "loss_uniform": 0.0003, "loss_aug": 6.1015, "loss": 6.1018, "group0_lr": 1.7587, "group1_lr": 1.7587}
{"mode": "train", "datatime": "1.788", "epoch": 234, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.9063, "scale": 1.0, "loss_sim": -0.7291, "loss_uniform": 0.0003, "loss_aug": 6.1015, "loss": 6.1018, "group0_lr": 1.7574, "group1_lr": 1.7574}
{"mode": "train", "datatime": "0.001", "epoch": 234, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9045, "scale": 1.0, "loss_sim": -0.7294, "loss_uniform": 0.0002, "loss_aug": 6.103, "loss": 6.1033, "group0_lr": 1.7566, "group1_lr": 1.7566}
{"mode": "train", "datatime": "1.756", "epoch": 235, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9036, "scale": 1.0, "loss_sim": -0.7218, "loss_uniform": 0.0002, "loss_aug": 6.1032, "loss": 6.1034, "group0_lr": 1.7554, "group1_lr": 1.7554}
{"mode": "train", "datatime": "0.001", "epoch": 235, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9003, "scale": 1.0, "loss_sim": -0.7059, "loss_uniform": 0.0002, "loss_aug": 6.1064, "loss": 6.1066, "group0_lr": 1.7545, "group1_lr": 1.7545}
{"mode": "train", "datatime": "1.724", "epoch": 236, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8985, "scale": 1.0, "loss_sim": -0.7013, "loss_uniform": 0.0002, "loss_aug": 6.1055, "loss": 6.1057, "group0_lr": 1.7533, "group1_lr": 1.7533}
{"mode": "train", "datatime": "0.001", "epoch": 236, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8991, "scale": 1.0, "loss_sim": -0.7029, "loss_uniform": 0.0002, "loss_aug": 6.1068, "loss": 6.107, "group0_lr": 1.7524, "group1_lr": 1.7524}
{"mode": "train", "datatime": "1.754", "epoch": 237, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8977, "scale": 1.0, "loss_sim": -0.6936, "loss_uniform": 0.0002, "loss_aug": 6.108, "loss": 6.1082, "group0_lr": 1.7512, "group1_lr": 1.7512}
{"mode": "train", "datatime": "0.001", "epoch": 237, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8974, "scale": 1.0, "loss_sim": -0.6834, "loss_uniform": 0.0002, "loss_aug": 6.108, "loss": 6.1082, "group0_lr": 1.7503, "group1_lr": 1.7503}
{"mode": "train", "datatime": "1.708", "epoch": 238, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8988, "scale": 1.0, "loss_sim": -0.6973, "loss_uniform": 0.0002, "loss_aug": 6.1074, "loss": 6.1076, "group0_lr": 1.7491, "group1_lr": 1.7491}
{"mode": "train", "datatime": "0.001", "epoch": 238, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9008, "scale": 1.0, "loss_sim": -0.6999, "loss_uniform": 0.0003, "loss_aug": 6.106, "loss": 6.1062, "group0_lr": 1.7482, "group1_lr": 1.7482}
{"mode": "train", "datatime": "1.777", "epoch": 239, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8955, "scale": 1.0, "loss_sim": -0.6836, "loss_uniform": 0.0003, "loss_aug": 6.1085, "loss": 6.1088, "group0_lr": 1.747, "group1_lr": 1.747}
{"mode": "train", "datatime": "0.001", "epoch": 239, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8967, "scale": 1.0, "loss_sim": -0.6921, "loss_uniform": 0.0002, "loss_aug": 6.1083, "loss": 6.1085, "group0_lr": 1.7461, "group1_lr": 1.7461}
{"mode": "train", "datatime": "1.806", "epoch": 240, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8979, "scale": 1.0, "loss_sim": -0.6841, "loss_uniform": 0.0002, "loss_aug": 6.1089, "loss": 6.1091, "group0_lr": 1.7449, "group1_lr": 1.7449}
{"mode": "train", "datatime": "0.001", "epoch": 240, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9006, "scale": 1.0, "loss_sim": -0.6898, "loss_uniform": 0.0002, "loss_aug": 6.1078, "loss": 6.1079, "group0_lr": 1.744, "group1_lr": 1.744}
{"mode": "train", "datatime": "1.668", "epoch": 241, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.9005, "scale": 1.0, "loss_sim": -0.6969, "loss_uniform": 0.0003, "loss_aug": 6.1068, "loss": 6.1071, "group0_lr": 1.7427, "group1_lr": 1.7427}
{"mode": "train", "datatime": "0.001", "epoch": 241, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8964, "scale": 1.0, "loss_sim": -0.6959, "loss_uniform": 0.0002, "loss_aug": 6.1089, "loss": 6.1091, "group0_lr": 1.7419, "group1_lr": 1.7419}
{"mode": "train", "datatime": "1.733", "epoch": 242, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9002, "scale": 1.0, "loss_sim": -0.6858, "loss_uniform": 0.0002, "loss_aug": 6.1096, "loss": 6.1098, "group0_lr": 1.7406, "group1_lr": 1.7406}
{"mode": "train", "datatime": "0.001", "epoch": 242, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.902, "scale": 1.0, "loss_sim": -0.6999, "loss_uniform": 0.0002, "loss_aug": 6.1076, "loss": 6.1079, "group0_lr": 1.7397, "group1_lr": 1.7397}
{"mode": "train", "datatime": "1.697", "epoch": 243, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.897, "scale": 1.0, "loss_sim": -0.6941, "loss_uniform": 0.0002, "loss_aug": 6.1093, "loss": 6.1095, "group0_lr": 1.7385, "group1_lr": 1.7385}
{"mode": "train", "datatime": "0.001", "epoch": 243, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9033, "scale": 1.0, "loss_sim": -0.7056, "loss_uniform": 0.0002, "loss_aug": 6.1059, "loss": 6.1061, "group0_lr": 1.7376, "group1_lr": 1.7376}
{"mode": "train", "datatime": "1.743", "epoch": 244, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8998, "scale": 1.0, "loss_sim": -0.7037, "loss_uniform": 0.0002, "loss_aug": 6.1063, "loss": 6.1065, "group0_lr": 1.7363, "group1_lr": 1.7363}
{"mode": "train", "datatime": "0.001", "epoch": 244, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8999, "scale": 1.0, "loss_sim": -0.7135, "loss_uniform": 0.0002, "loss_aug": 6.1056, "loss": 6.1058, "group0_lr": 1.7355, "group1_lr": 1.7355}
{"mode": "train", "datatime": "1.835", "epoch": 245, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.208", "pre-sim": 0.8965, "scale": 1.0, "loss_sim": -0.6951, "loss_uniform": 0.0002, "loss_aug": 6.1079, "loss": 6.1081, "group0_lr": 1.7342, "group1_lr": 1.7342}
{"mode": "train", "datatime": "0.001", "epoch": 245, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.899, "scale": 1.0, "loss_sim": -0.7004, "loss_uniform": 0.0002, "loss_aug": 6.1068, "loss": 6.107, "group0_lr": 1.7333, "group1_lr": 1.7333}
{"mode": "train", "datatime": "1.757", "epoch": 246, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8981, "scale": 1.0, "loss_sim": -0.7068, "loss_uniform": 0.0002, "loss_aug": 6.1067, "loss": 6.1069, "group0_lr": 1.732, "group1_lr": 1.732}
{"mode": "train", "datatime": "0.001", "epoch": 246, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8987, "scale": 1.0, "loss_sim": -0.702, "loss_uniform": 0.0002, "loss_aug": 6.1072, "loss": 6.1075, "group0_lr": 1.7311, "group1_lr": 1.7311}
{"mode": "train", "datatime": "1.740", "epoch": 247, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8959, "scale": 1.0, "loss_sim": -0.687, "loss_uniform": 0.0003, "loss_aug": 6.1099, "loss": 6.1102, "group0_lr": 1.7299, "group1_lr": 1.7299}
{"mode": "train", "datatime": "0.001", "epoch": 247, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8976, "scale": 1.0, "loss_sim": -0.694, "loss_uniform": 0.0003, "loss_aug": 6.1064, "loss": 6.1067, "group0_lr": 1.729, "group1_lr": 1.729}
{"mode": "train", "datatime": "1.688", "epoch": 248, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.9007, "scale": 1.0, "loss_sim": -0.7169, "loss_uniform": 0.0004, "loss_aug": 6.1034, "loss": 6.1038, "group0_lr": 1.7277, "group1_lr": 1.7277}
{"mode": "train", "datatime": "0.001", "epoch": 248, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.896, "scale": 1.0, "loss_sim": -0.6943, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.1079, "group0_lr": 1.7268, "group1_lr": 1.7268}
{"mode": "train", "datatime": "1.660", "epoch": 249, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.061", "pre-sim": 0.893, "scale": 1.0, "loss_sim": -0.6983, "loss_uniform": 0.0003, "loss_aug": 6.1075, "loss": 6.1078, "group0_lr": 1.7255, "group1_lr": 1.7255}
{"mode": "train", "datatime": "0.001", "epoch": 249, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8962, "scale": 1.0, "loss_sim": -0.6996, "loss_uniform": 0.0003, "loss_aug": 6.1051, "loss": 6.1055, "group0_lr": 1.7246, "group1_lr": 1.7246}
{"mode": "val", "epoch": 249, "KNN-5": 60.998726114649685}
{"mode": "train", "datatime": "1.807", "epoch": 250, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8993, "scale": 1.0, "loss_sim": -0.719, "loss_uniform": 0.0004, "loss_aug": 6.1041, "loss": 6.1044, "group0_lr": 1.7233, "group1_lr": 1.7233}
{"mode": "train", "datatime": "0.001", "epoch": 250, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8946, "scale": 1.0, "loss_sim": -0.6982, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.1079, "group0_lr": 1.7224, "group1_lr": 1.7224}
{"mode": "train", "datatime": "1.756", "epoch": 251, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8944, "scale": 1.0, "loss_sim": -0.6903, "loss_uniform": 0.0003, "loss_aug": 6.108, "loss": 6.1082, "group0_lr": 1.7211, "group1_lr": 1.7211}
{"mode": "train", "datatime": "0.001", "epoch": 251, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.894, "scale": 1.0, "loss_sim": -0.6908, "loss_uniform": 0.0002, "loss_aug": 6.1078, "loss": 6.1081, "group0_lr": 1.7202, "group1_lr": 1.7202}
{"mode": "train", "datatime": "1.833", "epoch": 252, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.8984, "scale": 1.0, "loss_sim": -0.6938, "loss_uniform": 0.0002, "loss_aug": 6.1059, "loss": 6.1061, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "0.001", "epoch": 252, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8948, "scale": 1.0, "loss_sim": -0.7051, "loss_uniform": 0.0003, "loss_aug": 6.1053, "loss": 6.1056, "group0_lr": 1.718, "group1_lr": 1.718}
{"mode": "train", "datatime": "1.761", "epoch": 253, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8948, "scale": 1.0, "loss_sim": -0.6958, "loss_uniform": 0.0003, "loss_aug": 6.1067, "loss": 6.1069, "group0_lr": 1.7167, "group1_lr": 1.7167}
{"mode": "train", "datatime": "0.001", "epoch": 253, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8931, "scale": 1.0, "loss_sim": -0.6951, "loss_uniform": 0.0002, "loss_aug": 6.1082, "loss": 6.1084, "group0_lr": 1.7158, "group1_lr": 1.7158}
{"mode": "train", "datatime": "1.729", "epoch": 254, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.895, "scale": 1.0, "loss_sim": -0.7022, "loss_uniform": 0.0003, "loss_aug": 6.1063, "loss": 6.1065, "group0_lr": 1.7145, "group1_lr": 1.7145}
{"mode": "train", "datatime": "0.001", "epoch": 254, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8927, "scale": 1.0, "loss_sim": -0.6958, "loss_uniform": 0.0002, "loss_aug": 6.1079, "loss": 6.1082, "group0_lr": 1.7136, "group1_lr": 1.7136}
{"mode": "train", "datatime": "1.736", "epoch": 255, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8966, "scale": 1.0, "loss_sim": -0.7086, "loss_uniform": 0.0002, "loss_aug": 6.1066, "loss": 6.1068, "group0_lr": 1.7123, "group1_lr": 1.7123}
{"mode": "train", "datatime": "0.001", "epoch": 255, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8985, "scale": 1.0, "loss_sim": -0.7123, "loss_uniform": 0.0003, "loss_aug": 6.1049, "loss": 6.1052, "group0_lr": 1.7114, "group1_lr": 1.7114}
{"mode": "train", "datatime": "1.719", "epoch": 256, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.9014, "scale": 1.0, "loss_sim": -0.7253, "loss_uniform": 0.0003, "loss_aug": 6.1016, "loss": 6.1019, "group0_lr": 1.71, "group1_lr": 1.71}
{"mode": "train", "datatime": "0.001", "epoch": 256, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8965, "scale": 1.0, "loss_sim": -0.7184, "loss_uniform": 0.0004, "loss_aug": 6.1049, "loss": 6.1053, "group0_lr": 1.7091, "group1_lr": 1.7091}
{"mode": "train", "datatime": "1.811", "epoch": 257, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8985, "scale": 1.0, "loss_sim": -0.7345, "loss_uniform": 0.0003, "loss_aug": 6.1016, "loss": 6.1018, "group0_lr": 1.7078, "group1_lr": 1.7078}
{"mode": "train", "datatime": "0.001", "epoch": 257, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8962, "scale": 1.0, "loss_sim": -0.7221, "loss_uniform": 0.0003, "loss_aug": 6.1033, "loss": 6.1036, "group0_lr": 1.7069, "group1_lr": 1.7069}
{"mode": "train", "datatime": "1.758", "epoch": 258, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8961, "scale": 1.0, "loss_sim": -0.7177, "loss_uniform": 0.0002, "loss_aug": 6.1039, "loss": 6.1041, "group0_lr": 1.7056, "group1_lr": 1.7056}
{"mode": "train", "datatime": "0.001", "epoch": 258, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.9002, "scale": 1.0, "loss_sim": -0.7276, "loss_uniform": 0.0002, "loss_aug": 6.1018, "loss": 6.102, "group0_lr": 1.7046, "group1_lr": 1.7046}
{"mode": "train", "datatime": "1.862", "epoch": 259, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.229", "pre-sim": 0.8962, "scale": 1.0, "loss_sim": -0.7311, "loss_uniform": 0.0002, "loss_aug": 6.1026, "loss": 6.1028, "group0_lr": 1.7033, "group1_lr": 1.7033}
{"mode": "train", "datatime": "0.001", "epoch": 259, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8931, "scale": 1.0, "loss_sim": -0.7201, "loss_uniform": 0.0002, "loss_aug": 6.1037, "loss": 6.1039, "group0_lr": 1.7024, "group1_lr": 1.7024}
{"mode": "train", "datatime": "1.796", "epoch": 260, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8943, "scale": 1.0, "loss_sim": -0.7141, "loss_uniform": 0.0002, "loss_aug": 6.1031, "loss": 6.1033, "group0_lr": 1.701, "group1_lr": 1.701}
{"mode": "train", "datatime": "0.001", "epoch": 260, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.888, "scale": 1.0, "loss_sim": -0.6956, "loss_uniform": 0.0002, "loss_aug": 6.1085, "loss": 6.1087, "group0_lr": 1.7001, "group1_lr": 1.7001}
{"mode": "train", "datatime": "1.777", "epoch": 261, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8899, "scale": 1.0, "loss_sim": -0.6945, "loss_uniform": 0.0002, "loss_aug": 6.1079, "loss": 6.1081, "group0_lr": 1.6988, "group1_lr": 1.6988}
{"mode": "train", "datatime": "0.001", "epoch": 261, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8941, "scale": 1.0, "loss_sim": -0.7169, "loss_uniform": 0.0003, "loss_aug": 6.1043, "loss": 6.1046, "group0_lr": 1.6979, "group1_lr": 1.6979}
{"mode": "train", "datatime": "1.735", "epoch": 262, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8967, "scale": 1.0, "loss_sim": -0.7264, "loss_uniform": 0.0004, "loss_aug": 6.1025, "loss": 6.1028, "group0_lr": 1.6965, "group1_lr": 1.6965}
{"mode": "train", "datatime": "0.001", "epoch": 262, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8929, "scale": 1.0, "loss_sim": -0.724, "loss_uniform": 0.0004, "loss_aug": 6.1033, "loss": 6.1037, "group0_lr": 1.6956, "group1_lr": 1.6956}
{"mode": "train", "datatime": "1.703", "epoch": 263, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8921, "scale": 1.0, "loss_sim": -0.7193, "loss_uniform": 0.0003, "loss_aug": 6.1037, "loss": 6.104, "group0_lr": 1.6942, "group1_lr": 1.6942}
{"mode": "train", "datatime": "0.001", "epoch": 263, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8937, "scale": 1.0, "loss_sim": -0.7172, "loss_uniform": 0.0003, "loss_aug": 6.1031, "loss": 6.1034, "group0_lr": 1.6933, "group1_lr": 1.6933}
{"mode": "train", "datatime": "1.703", "epoch": 264, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8911, "scale": 1.0, "loss_sim": -0.6934, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.1079, "group0_lr": 1.6919, "group1_lr": 1.6919}
{"mode": "train", "datatime": "0.001", "epoch": 264, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8906, "scale": 1.0, "loss_sim": -0.686, "loss_uniform": 0.0002, "loss_aug": 6.1095, "loss": 6.1097, "group0_lr": 1.691, "group1_lr": 1.691}
{"mode": "train", "datatime": "1.748", "epoch": 265, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8995, "scale": 1.0, "loss_sim": -0.7202, "loss_uniform": 0.0003, "loss_aug": 6.1034, "loss": 6.1037, "group0_lr": 1.6896, "group1_lr": 1.6896}
{"mode": "train", "datatime": "0.001", "epoch": 265, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8935, "scale": 1.0, "loss_sim": -0.7036, "loss_uniform": 0.0004, "loss_aug": 6.1058, "loss": 6.1062, "group0_lr": 1.6887, "group1_lr": 1.6887}
{"mode": "train", "datatime": "1.792", "epoch": 266, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8969, "scale": 1.0, "loss_sim": -0.7192, "loss_uniform": 0.0004, "loss_aug": 6.1039, "loss": 6.1043, "group0_lr": 1.6873, "group1_lr": 1.6873}
{"mode": "train", "datatime": "0.001", "epoch": 266, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8971, "scale": 1.0, "loss_sim": -0.7243, "loss_uniform": 0.0003, "loss_aug": 6.1033, "loss": 6.1036, "group0_lr": 1.6864, "group1_lr": 1.6864}
{"mode": "train", "datatime": "1.762", "epoch": 267, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8975, "scale": 1.0, "loss_sim": -0.739, "loss_uniform": 0.0003, "loss_aug": 6.1007, "loss": 6.101, "group0_lr": 1.685, "group1_lr": 1.685}
{"mode": "train", "datatime": "0.001", "epoch": 267, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8936, "scale": 1.0, "loss_sim": -0.7222, "loss_uniform": 0.0003, "loss_aug": 6.103, "loss": 6.1033, "group0_lr": 1.6841, "group1_lr": 1.6841}
{"mode": "train", "datatime": "1.773", "epoch": 268, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.894, "scale": 1.0, "loss_sim": -0.7261, "loss_uniform": 0.0002, "loss_aug": 6.1019, "loss": 6.1021, "group0_lr": 1.6827, "group1_lr": 1.6827}
{"mode": "train", "datatime": "0.001", "epoch": 268, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8931, "scale": 1.0, "loss_sim": -0.721, "loss_uniform": 0.0003, "loss_aug": 6.1019, "loss": 6.1022, "group0_lr": 1.6818, "group1_lr": 1.6818}
{"mode": "train", "datatime": "1.719", "epoch": 269, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8945, "scale": 1.0, "loss_sim": -0.7252, "loss_uniform": 0.0002, "loss_aug": 6.1027, "loss": 6.1029, "group0_lr": 1.6804, "group1_lr": 1.6804}
{"mode": "train", "datatime": "0.001", "epoch": 269, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8905, "scale": 1.0, "loss_sim": -0.7021, "loss_uniform": 0.0003, "loss_aug": 6.1056, "loss": 6.1058, "group0_lr": 1.6795, "group1_lr": 1.6795}
{"mode": "train", "datatime": "1.743", "epoch": 270, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8889, "scale": 1.0, "loss_sim": -0.693, "loss_uniform": 0.0002, "loss_aug": 6.1071, "loss": 6.1073, "group0_lr": 1.6781, "group1_lr": 1.6781}
{"mode": "train", "datatime": "0.001", "epoch": 270, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8893, "scale": 1.0, "loss_sim": -0.7, "loss_uniform": 0.0002, "loss_aug": 6.1062, "loss": 6.1064, "group0_lr": 1.6771, "group1_lr": 1.6771}
{"mode": "train", "datatime": "1.767", "epoch": 271, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8909, "scale": 1.0, "loss_sim": -0.6897, "loss_uniform": 0.0003, "loss_aug": 6.1066, "loss": 6.1069, "group0_lr": 1.6757, "group1_lr": 1.6757}
{"mode": "train", "datatime": "0.001", "epoch": 271, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8961, "scale": 1.0, "loss_sim": -0.7342, "loss_uniform": 0.0004, "loss_aug": 6.1016, "loss": 6.1019, "group0_lr": 1.6748, "group1_lr": 1.6748}
{"mode": "train", "datatime": "1.756", "epoch": 272, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8938, "scale": 1.0, "loss_sim": -0.7298, "loss_uniform": 0.0004, "loss_aug": 6.1019, "loss": 6.1023, "group0_lr": 1.6734, "group1_lr": 1.6734}
{"mode": "train", "datatime": "0.001", "epoch": 272, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8953, "scale": 1.0, "loss_sim": -0.7322, "loss_uniform": 0.0004, "loss_aug": 6.1004, "loss": 6.1008, "group0_lr": 1.6724, "group1_lr": 1.6724}
{"mode": "train", "datatime": "1.837", "epoch": 273, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8947, "scale": 1.0, "loss_sim": -0.7422, "loss_uniform": 0.0003, "loss_aug": 6.0985, "loss": 6.0987, "group0_lr": 1.671, "group1_lr": 1.671}
{"mode": "train", "datatime": "0.001", "epoch": 273, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8883, "scale": 1.0, "loss_sim": -0.7233, "loss_uniform": 0.0003, "loss_aug": 6.102, "loss": 6.1023, "group0_lr": 1.6701, "group1_lr": 1.6701}
{"mode": "train", "datatime": "1.770", "epoch": 274, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8913, "scale": 1.0, "loss_sim": -0.7391, "loss_uniform": 0.0002, "loss_aug": 6.1001, "loss": 6.1004, "group0_lr": 1.6687, "group1_lr": 1.6687}
{"mode": "train", "datatime": "0.001", "epoch": 274, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8905, "scale": 1.0, "loss_sim": -0.7253, "loss_uniform": 0.0003, "loss_aug": 6.1006, "loss": 6.1009, "group0_lr": 1.6677, "group1_lr": 1.6677}
{"mode": "train", "datatime": "1.756", "epoch": 275, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8883, "scale": 1.0, "loss_sim": -0.7225, "loss_uniform": 0.0002, "loss_aug": 6.1011, "loss": 6.1013, "group0_lr": 1.6663, "group1_lr": 1.6663}
{"mode": "train", "datatime": "0.001", "epoch": 275, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.891, "scale": 1.0, "loss_sim": -0.7139, "loss_uniform": 0.0002, "loss_aug": 6.1021, "loss": 6.1023, "group0_lr": 1.6654, "group1_lr": 1.6654}
{"mode": "train", "datatime": "1.769", "epoch": 276, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8909, "scale": 1.0, "loss_sim": -0.6981, "loss_uniform": 0.0002, "loss_aug": 6.1045, "loss": 6.1047, "group0_lr": 1.664, "group1_lr": 1.664}
{"mode": "train", "datatime": "0.001", "epoch": 276, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.889, "scale": 1.0, "loss_sim": -0.6976, "loss_uniform": 0.0002, "loss_aug": 6.1066, "loss": 6.1069, "group0_lr": 1.663, "group1_lr": 1.663}
{"mode": "train", "datatime": "1.700", "epoch": 277, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8887, "scale": 1.0, "loss_sim": -0.6865, "loss_uniform": 0.0003, "loss_aug": 6.1076, "loss": 6.108, "group0_lr": 1.6616, "group1_lr": 1.6616}
{"mode": "train", "datatime": "0.001", "epoch": 277, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8905, "scale": 1.0, "loss_sim": -0.6926, "loss_uniform": 0.0003, "loss_aug": 6.1056, "loss": 6.1059, "group0_lr": 1.6606, "group1_lr": 1.6606}
{"mode": "train", "datatime": "1.778", "epoch": 278, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.889, "scale": 1.0, "loss_sim": -0.7121, "loss_uniform": 0.0003, "loss_aug": 6.1039, "loss": 6.1043, "group0_lr": 1.6592, "group1_lr": 1.6592}
{"mode": "train", "datatime": "0.001", "epoch": 278, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8897, "scale": 1.0, "loss_sim": -0.7156, "loss_uniform": 0.0003, "loss_aug": 6.1025, "loss": 6.1028, "group0_lr": 1.6582, "group1_lr": 1.6582}
{"mode": "train", "datatime": "1.765", "epoch": 279, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8894, "scale": 1.0, "loss_sim": -0.718, "loss_uniform": 0.0003, "loss_aug": 6.1034, "loss": 6.1037, "group0_lr": 1.6568, "group1_lr": 1.6568}
{"mode": "train", "datatime": "0.001", "epoch": 279, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8913, "scale": 1.0, "loss_sim": -0.7125, "loss_uniform": 0.0003, "loss_aug": 6.103, "loss": 6.1033, "group0_lr": 1.6558, "group1_lr": 1.6558}
{"mode": "train", "datatime": "1.738", "epoch": 280, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8881, "scale": 1.0, "loss_sim": -0.6983, "loss_uniform": 0.0002, "loss_aug": 6.1053, "loss": 6.1056, "group0_lr": 1.6544, "group1_lr": 1.6544}
{"mode": "train", "datatime": "0.001", "epoch": 280, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8888, "scale": 1.0, "loss_sim": -0.7019, "loss_uniform": 0.0002, "loss_aug": 6.1047, "loss": 6.1049, "group0_lr": 1.6534, "group1_lr": 1.6534}
{"mode": "train", "datatime": "1.743", "epoch": 281, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.891, "scale": 1.0, "loss_sim": -0.7069, "loss_uniform": 0.0002, "loss_aug": 6.1035, "loss": 6.1038, "group0_lr": 1.652, "group1_lr": 1.652}
{"mode": "train", "datatime": "0.001", "epoch": 281, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.888, "scale": 1.0, "loss_sim": -0.708, "loss_uniform": 0.0003, "loss_aug": 6.1042, "loss": 6.1045, "group0_lr": 1.651, "group1_lr": 1.651}
{"mode": "train", "datatime": "1.722", "epoch": 282, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8895, "scale": 1.0, "loss_sim": -0.713, "loss_uniform": 0.0003, "loss_aug": 6.1031, "loss": 6.1034, "group0_lr": 1.6496, "group1_lr": 1.6496}
{"mode": "train", "datatime": "0.001", "epoch": 282, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8887, "scale": 1.0, "loss_sim": -0.7116, "loss_uniform": 0.0002, "loss_aug": 6.1033, "loss": 6.1036, "group0_lr": 1.6486, "group1_lr": 1.6486}
{"mode": "train", "datatime": "1.802", "epoch": 283, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.891, "scale": 1.0, "loss_sim": -0.6965, "loss_uniform": 0.0002, "loss_aug": 6.1059, "loss": 6.1061, "group0_lr": 1.6472, "group1_lr": 1.6472}
{"mode": "train", "datatime": "0.001", "epoch": 283, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8909, "scale": 1.0, "loss_sim": -0.706, "loss_uniform": 0.0003, "loss_aug": 6.1051, "loss": 6.1053, "group0_lr": 1.6462, "group1_lr": 1.6462}
{"mode": "train", "datatime": "1.771", "epoch": 284, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8886, "scale": 1.0, "loss_sim": -0.7128, "loss_uniform": 0.0002, "loss_aug": 6.1042, "loss": 6.1044, "group0_lr": 1.6448, "group1_lr": 1.6448}
{"mode": "train", "datatime": "0.001", "epoch": 284, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8917, "scale": 1.0, "loss_sim": -0.721, "loss_uniform": 0.0002, "loss_aug": 6.1028, "loss": 6.103, "group0_lr": 1.6438, "group1_lr": 1.6438}
{"mode": "train", "datatime": "1.718", "epoch": 285, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8909, "scale": 1.0, "loss_sim": -0.7199, "loss_uniform": 0.0002, "loss_aug": 6.1017, "loss": 6.1019, "group0_lr": 1.6423, "group1_lr": 1.6423}
{"mode": "train", "datatime": "0.001", "epoch": 285, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8883, "scale": 1.0, "loss_sim": -0.719, "loss_uniform": 0.0002, "loss_aug": 6.1037, "loss": 6.104, "group0_lr": 1.6413, "group1_lr": 1.6413}
{"mode": "train", "datatime": "1.708", "epoch": 286, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8916, "scale": 1.0, "loss_sim": -0.715, "loss_uniform": 0.0004, "loss_aug": 6.1027, "loss": 6.103, "group0_lr": 1.6399, "group1_lr": 1.6399}
{"mode": "train", "datatime": "0.001", "epoch": 286, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8913, "scale": 1.0, "loss_sim": -0.7221, "loss_uniform": 0.0005, "loss_aug": 6.1022, "loss": 6.1028, "group0_lr": 1.6389, "group1_lr": 1.6389}
{"mode": "train", "datatime": "1.705", "epoch": 287, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.888, "scale": 1.0, "loss_sim": -0.7232, "loss_uniform": 0.0005, "loss_aug": 6.1017, "loss": 6.1022, "group0_lr": 1.6375, "group1_lr": 1.6375}
{"mode": "train", "datatime": "0.001", "epoch": 287, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.891, "scale": 1.0, "loss_sim": -0.7329, "loss_uniform": 0.0005, "loss_aug": 6.1004, "loss": 6.1009, "group0_lr": 1.6365, "group1_lr": 1.6365}
{"mode": "train", "datatime": "1.735", "epoch": 288, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8913, "scale": 1.0, "loss_sim": -0.7309, "loss_uniform": 0.0004, "loss_aug": 6.1, "loss": 6.1004, "group0_lr": 1.635, "group1_lr": 1.635}
{"mode": "train", "datatime": "0.001", "epoch": 288, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8868, "scale": 1.0, "loss_sim": -0.723, "loss_uniform": 0.0003, "loss_aug": 6.1014, "loss": 6.1017, "group0_lr": 1.634, "group1_lr": 1.634}
{"mode": "train", "datatime": "1.765", "epoch": 289, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8856, "scale": 1.0, "loss_sim": -0.7248, "loss_uniform": 0.0003, "loss_aug": 6.102, "loss": 6.1024, "group0_lr": 1.6325, "group1_lr": 1.6325}
{"mode": "train", "datatime": "0.001", "epoch": 289, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8897, "scale": 1.0, "loss_sim": -0.7195, "loss_uniform": 0.0004, "loss_aug": 6.101, "loss": 6.1013, "group0_lr": 1.6316, "group1_lr": 1.6316}
{"mode": "train", "datatime": "1.727", "epoch": 290, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.887, "scale": 1.0, "loss_sim": -0.7325, "loss_uniform": 0.0003, "loss_aug": 6.1003, "loss": 6.1006, "group0_lr": 1.6301, "group1_lr": 1.6301}
{"mode": "train", "datatime": "0.001", "epoch": 290, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8889, "scale": 1.0, "loss_sim": -0.7359, "loss_uniform": 0.0003, "loss_aug": 6.1002, "loss": 6.1005, "group0_lr": 1.6291, "group1_lr": 1.6291}
{"mode": "train", "datatime": "1.734", "epoch": 291, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8872, "scale": 1.0, "loss_sim": -0.7362, "loss_uniform": 0.0003, "loss_aug": 6.0996, "loss": 6.0999, "group0_lr": 1.6276, "group1_lr": 1.6276}
{"mode": "train", "datatime": "0.001", "epoch": 291, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8869, "scale": 1.0, "loss_sim": -0.7336, "loss_uniform": 0.0003, "loss_aug": 6.1006, "loss": 6.1009, "group0_lr": 1.6266, "group1_lr": 1.6266}
{"mode": "train", "datatime": "1.758", "epoch": 292, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8861, "scale": 1.0, "loss_sim": -0.7304, "loss_uniform": 0.0002, "loss_aug": 6.1014, "loss": 6.1017, "group0_lr": 1.6251, "group1_lr": 1.6251}
{"mode": "train", "datatime": "0.001", "epoch": 292, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8895, "scale": 1.0, "loss_sim": -0.7324, "loss_uniform": 0.0002, "loss_aug": 6.1003, "loss": 6.1005, "group0_lr": 1.6241, "group1_lr": 1.6241}
{"mode": "train", "datatime": "1.720", "epoch": 293, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8854, "scale": 1.0, "loss_sim": -0.724, "loss_uniform": 0.0003, "loss_aug": 6.1027, "loss": 6.103, "group0_lr": 1.6227, "group1_lr": 1.6227}
{"mode": "train", "datatime": "0.001", "epoch": 293, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8857, "scale": 1.0, "loss_sim": -0.7245, "loss_uniform": 0.0002, "loss_aug": 6.1017, "loss": 6.1019, "group0_lr": 1.6217, "group1_lr": 1.6217}
{"mode": "train", "datatime": "1.713", "epoch": 294, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8896, "scale": 1.0, "loss_sim": -0.7334, "loss_uniform": 0.0002, "loss_aug": 6.1, "loss": 6.1002, "group0_lr": 1.6202, "group1_lr": 1.6202}
{"mode": "train", "datatime": "0.001", "epoch": 294, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8876, "scale": 1.0, "loss_sim": -0.7235, "loss_uniform": 0.0002, "loss_aug": 6.1014, "loss": 6.1016, "group0_lr": 1.6192, "group1_lr": 1.6192}
{"mode": "train", "datatime": "1.691", "epoch": 295, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8876, "scale": 1.0, "loss_sim": -0.7251, "loss_uniform": 0.0003, "loss_aug": 6.1005, "loss": 6.1008, "group0_lr": 1.6177, "group1_lr": 1.6177}
{"mode": "train", "datatime": "0.001", "epoch": 295, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8867, "scale": 1.0, "loss_sim": -0.7258, "loss_uniform": 0.0002, "loss_aug": 6.1015, "loss": 6.1017, "group0_lr": 1.6167, "group1_lr": 1.6167}
{"mode": "train", "datatime": "1.734", "epoch": 296, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8842, "scale": 1.0, "loss_sim": -0.7082, "loss_uniform": 0.0002, "loss_aug": 6.1038, "loss": 6.104, "group0_lr": 1.6152, "group1_lr": 1.6152}
{"mode": "train", "datatime": "0.001", "epoch": 296, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8871, "scale": 1.0, "loss_sim": -0.7174, "loss_uniform": 0.0002, "loss_aug": 6.1021, "loss": 6.1023, "group0_lr": 1.6142, "group1_lr": 1.6142}
{"mode": "train", "datatime": "1.730", "epoch": 297, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8856, "scale": 1.0, "loss_sim": -0.7246, "loss_uniform": 0.0004, "loss_aug": 6.1002, "loss": 6.1006, "group0_lr": 1.6127, "group1_lr": 1.6127}
{"mode": "train", "datatime": "0.001", "epoch": 297, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8844, "scale": 1.0, "loss_sim": -0.7204, "loss_uniform": 0.0003, "loss_aug": 6.1028, "loss": 6.1031, "group0_lr": 1.6117, "group1_lr": 1.6117}
{"mode": "train", "datatime": "1.684", "epoch": 298, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.884, "scale": 1.0, "loss_sim": -0.7153, "loss_uniform": 0.0002, "loss_aug": 6.1033, "loss": 6.1036, "group0_lr": 1.6102, "group1_lr": 1.6102}
{"mode": "train", "datatime": "0.001", "epoch": 298, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8861, "scale": 1.0, "loss_sim": -0.7161, "loss_uniform": 0.0002, "loss_aug": 6.1029, "loss": 6.103, "group0_lr": 1.6092, "group1_lr": 1.6092}
{"mode": "train", "datatime": "1.758", "epoch": 299, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8874, "scale": 1.0, "loss_sim": -0.716, "loss_uniform": 0.0002, "loss_aug": 6.1025, "loss": 6.1027, "group0_lr": 1.6077, "group1_lr": 1.6077}
{"mode": "train", "datatime": "0.001", "epoch": 299, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8876, "scale": 1.0, "loss_sim": -0.7153, "loss_uniform": 0.0002, "loss_aug": 6.1019, "loss": 6.1021, "group0_lr": 1.6066, "group1_lr": 1.6066}
{"mode": "val", "epoch": 299, "KNN-5": 63.281528662420385}
{"mode": "train", "datatime": "1.824", "epoch": 300, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8866, "scale": 1.0, "loss_sim": -0.7211, "loss_uniform": 0.0002, "loss_aug": 6.1025, "loss": 6.1027, "group0_lr": 1.6051, "group1_lr": 1.6051}
{"mode": "train", "datatime": "0.001", "epoch": 300, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8872, "scale": 1.0, "loss_sim": -0.723, "loss_uniform": 0.0002, "loss_aug": 6.0998, "loss": 6.1, "group0_lr": 1.6041, "group1_lr": 1.6041}
{"mode": "train", "datatime": "1.836", "epoch": 301, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.8872, "scale": 1.0, "loss_sim": -0.7217, "loss_uniform": 0.0002, "loss_aug": 6.1012, "loss": 6.1013, "group0_lr": 1.6026, "group1_lr": 1.6026}
{"mode": "train", "datatime": "0.001", "epoch": 301, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8863, "scale": 1.0, "loss_sim": -0.7232, "loss_uniform": 0.0002, "loss_aug": 6.1014, "loss": 6.1015, "group0_lr": 1.6016, "group1_lr": 1.6016}
{"mode": "train", "datatime": "1.825", "epoch": 302, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.8835, "scale": 1.0, "loss_sim": -0.7126, "loss_uniform": 0.0002, "loss_aug": 6.103, "loss": 6.1032, "group0_lr": 1.6001, "group1_lr": 1.6001}
{"mode": "train", "datatime": "0.001", "epoch": 302, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8838, "scale": 1.0, "loss_sim": -0.7131, "loss_uniform": 0.0002, "loss_aug": 6.1028, "loss": 6.103, "group0_lr": 1.599, "group1_lr": 1.599}
{"mode": "train", "datatime": "1.762", "epoch": 303, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8849, "scale": 1.0, "loss_sim": -0.7139, "loss_uniform": 0.0002, "loss_aug": 6.1021, "loss": 6.1022, "group0_lr": 1.5975, "group1_lr": 1.5975}
{"mode": "train", "datatime": "0.001", "epoch": 303, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8862, "scale": 1.0, "loss_sim": -0.7187, "loss_uniform": 0.0002, "loss_aug": 6.1023, "loss": 6.1025, "group0_lr": 1.5965, "group1_lr": 1.5965}
{"mode": "train", "datatime": "1.837", "epoch": 304, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8878, "scale": 1.0, "loss_sim": -0.7298, "loss_uniform": 0.0002, "loss_aug": 6.0988, "loss": 6.099, "group0_lr": 1.595, "group1_lr": 1.595}
{"mode": "train", "datatime": "0.001", "epoch": 304, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8838, "scale": 1.0, "loss_sim": -0.7291, "loss_uniform": 0.0002, "loss_aug": 6.1018, "loss": 6.102, "group0_lr": 1.5939, "group1_lr": 1.5939}
{"mode": "train", "datatime": "1.698", "epoch": 305, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8831, "scale": 1.0, "loss_sim": -0.7269, "loss_uniform": 0.0002, "loss_aug": 6.1014, "loss": 6.1016, "group0_lr": 1.5924, "group1_lr": 1.5924}
{"mode": "train", "datatime": "0.001", "epoch": 305, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.884, "scale": 1.0, "loss_sim": -0.7233, "loss_uniform": 0.0002, "loss_aug": 6.102, "loss": 6.1022, "group0_lr": 1.5914, "group1_lr": 1.5914}
{"mode": "train", "datatime": "1.802", "epoch": 306, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8844, "scale": 1.0, "loss_sim": -0.7235, "loss_uniform": 0.0002, "loss_aug": 6.1013, "loss": 6.1015, "group0_lr": 1.5899, "group1_lr": 1.5899}
{"mode": "train", "datatime": "0.001", "epoch": 306, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8836, "scale": 1.0, "loss_sim": -0.718, "loss_uniform": 0.0002, "loss_aug": 6.1015, "loss": 6.1017, "group0_lr": 1.5888, "group1_lr": 1.5888}
{"mode": "train", "datatime": "1.763", "epoch": 307, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8872, "scale": 1.0, "loss_sim": -0.7332, "loss_uniform": 0.0002, "loss_aug": 6.0989, "loss": 6.0991, "group0_lr": 1.5873, "group1_lr": 1.5873}
{"mode": "train", "datatime": "0.001", "epoch": 307, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8852, "scale": 1.0, "loss_sim": -0.7242, "loss_uniform": 0.0002, "loss_aug": 6.101, "loss": 6.1012, "group0_lr": 1.5863, "group1_lr": 1.5863}
{"mode": "train", "datatime": "1.687", "epoch": 308, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.8842, "scale": 1.0, "loss_sim": -0.7241, "loss_uniform": 0.0002, "loss_aug": 6.1006, "loss": 6.1008, "group0_lr": 1.5847, "group1_lr": 1.5847}
{"mode": "train", "datatime": "0.001", "epoch": 308, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8857, "scale": 1.0, "loss_sim": -0.7272, "loss_uniform": 0.0002, "loss_aug": 6.1, "loss": 6.1001, "group0_lr": 1.5837, "group1_lr": 1.5837}
{"mode": "train", "datatime": "1.734", "epoch": 309, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8838, "scale": 1.0, "loss_sim": -0.7205, "loss_uniform": 0.0002, "loss_aug": 6.1015, "loss": 6.1017, "group0_lr": 1.5822, "group1_lr": 1.5822}
{"mode": "train", "datatime": "0.001", "epoch": 309, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8835, "scale": 1.0, "loss_sim": -0.7173, "loss_uniform": 0.0003, "loss_aug": 6.1026, "loss": 6.1029, "group0_lr": 1.5811, "group1_lr": 1.5811}
{"mode": "train", "datatime": "1.716", "epoch": 310, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8848, "scale": 1.0, "loss_sim": -0.7429, "loss_uniform": 0.0002, "loss_aug": 6.0999, "loss": 6.1, "group0_lr": 1.5796, "group1_lr": 1.5796}
{"mode": "train", "datatime": "0.001", "epoch": 310, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8847, "scale": 1.0, "loss_sim": -0.7271, "loss_uniform": 0.0002, "loss_aug": 6.1011, "loss": 6.1013, "group0_lr": 1.5785, "group1_lr": 1.5785}
{"mode": "train", "datatime": "1.728", "epoch": 311, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8854, "scale": 1.0, "loss_sim": -0.7358, "loss_uniform": 0.0002, "loss_aug": 6.0999, "loss": 6.1002, "group0_lr": 1.577, "group1_lr": 1.577}
{"mode": "train", "datatime": "0.001", "epoch": 311, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8853, "scale": 1.0, "loss_sim": -0.7367, "loss_uniform": 0.0002, "loss_aug": 6.1005, "loss": 6.1007, "group0_lr": 1.5759, "group1_lr": 1.5759}
{"mode": "train", "datatime": "1.740", "epoch": 312, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8825, "scale": 1.0, "loss_sim": -0.7312, "loss_uniform": 0.0002, "loss_aug": 6.1005, "loss": 6.1007, "group0_lr": 1.5744, "group1_lr": 1.5744}
{"mode": "train", "datatime": "0.001", "epoch": 312, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8833, "scale": 1.0, "loss_sim": -0.7233, "loss_uniform": 0.0002, "loss_aug": 6.1024, "loss": 6.1026, "group0_lr": 1.5733, "group1_lr": 1.5733}
{"mode": "train", "datatime": "1.731", "epoch": 313, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8858, "scale": 1.0, "loss_sim": -0.7226, "loss_uniform": 0.0002, "loss_aug": 6.1002, "loss": 6.1003, "group0_lr": 1.5718, "group1_lr": 1.5718}
{"mode": "train", "datatime": "0.001", "epoch": 313, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8843, "scale": 1.0, "loss_sim": -0.7298, "loss_uniform": 0.0002, "loss_aug": 6.101, "loss": 6.1012, "group0_lr": 1.5707, "group1_lr": 1.5707}
{"mode": "train", "datatime": "1.750", "epoch": 314, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8851, "scale": 1.0, "loss_sim": -0.7372, "loss_uniform": 0.0002, "loss_aug": 6.1002, "loss": 6.1004, "group0_lr": 1.5692, "group1_lr": 1.5692}
{"mode": "train", "datatime": "0.001", "epoch": 314, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8847, "scale": 1.0, "loss_sim": -0.7268, "loss_uniform": 0.0002, "loss_aug": 6.0994, "loss": 6.0996, "group0_lr": 1.5681, "group1_lr": 1.5681}
{"mode": "train", "datatime": "1.735", "epoch": 315, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8856, "scale": 1.0, "loss_sim": -0.7333, "loss_uniform": 0.0002, "loss_aug": 6.0992, "loss": 6.0994, "group0_lr": 1.5666, "group1_lr": 1.5666}
{"mode": "train", "datatime": "0.001", "epoch": 315, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8825, "scale": 1.0, "loss_sim": -0.7215, "loss_uniform": 0.0002, "loss_aug": 6.1014, "loss": 6.1016, "group0_lr": 1.5655, "group1_lr": 1.5655}
{"mode": "train", "datatime": "1.768", "epoch": 316, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8844, "scale": 1.0, "loss_sim": -0.7239, "loss_uniform": 0.0002, "loss_aug": 6.1012, "loss": 6.1014, "group0_lr": 1.5639, "group1_lr": 1.5639}
{"mode": "train", "datatime": "0.001", "epoch": 316, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8819, "scale": 1.0, "loss_sim": -0.7308, "loss_uniform": 0.0002, "loss_aug": 6.1011, "loss": 6.1013, "group0_lr": 1.5629, "group1_lr": 1.5629}
{"mode": "train", "datatime": "1.717", "epoch": 317, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8852, "scale": 1.0, "loss_sim": -0.731, "loss_uniform": 0.0002, "loss_aug": 6.0986, "loss": 6.0988, "group0_lr": 1.5613, "group1_lr": 1.5613}
{"mode": "train", "datatime": "0.001", "epoch": 317, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.885, "scale": 1.0, "loss_sim": -0.7429, "loss_uniform": 0.0002, "loss_aug": 6.0984, "loss": 6.0986, "group0_lr": 1.5603, "group1_lr": 1.5603}
{"mode": "train", "datatime": "1.741", "epoch": 318, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8804, "scale": 1.0, "loss_sim": -0.7264, "loss_uniform": 0.0002, "loss_aug": 6.1013, "loss": 6.1015, "group0_lr": 1.5587, "group1_lr": 1.5587}
{"mode": "train", "datatime": "0.001", "epoch": 318, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8846, "scale": 1.0, "loss_sim": -0.7338, "loss_uniform": 0.0002, "loss_aug": 6.0986, "loss": 6.0988, "group0_lr": 1.5576, "group1_lr": 1.5576}
{"mode": "train", "datatime": "1.723", "epoch": 319, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8835, "scale": 1.0, "loss_sim": -0.728, "loss_uniform": 0.0002, "loss_aug": 6.0991, "loss": 6.0993, "group0_lr": 1.5561, "group1_lr": 1.5561}
{"mode": "train", "datatime": "0.001", "epoch": 319, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8798, "scale": 1.0, "loss_sim": -0.722, "loss_uniform": 0.0002, "loss_aug": 6.1016, "loss": 6.1018, "group0_lr": 1.555, "group1_lr": 1.555}
{"mode": "train", "datatime": "1.733", "epoch": 320, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8798, "scale": 1.0, "loss_sim": -0.7189, "loss_uniform": 0.0002, "loss_aug": 6.1025, "loss": 6.1026, "group0_lr": 1.5534, "group1_lr": 1.5534}
{"mode": "train", "datatime": "0.001", "epoch": 320, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8812, "scale": 1.0, "loss_sim": -0.7284, "loss_uniform": 0.0002, "loss_aug": 6.1007, "loss": 6.1009, "group0_lr": 1.5523, "group1_lr": 1.5523}
{"mode": "train", "datatime": "1.744", "epoch": 321, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8858, "scale": 1.0, "loss_sim": -0.7393, "loss_uniform": 0.0002, "loss_aug": 6.0979, "loss": 6.0981, "group0_lr": 1.5508, "group1_lr": 1.5508}
{"mode": "train", "datatime": "0.001", "epoch": 321, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.886, "scale": 1.0, "loss_sim": -0.7364, "loss_uniform": 0.0002, "loss_aug": 6.0988, "loss": 6.099, "group0_lr": 1.5497, "group1_lr": 1.5497}
{"mode": "train", "datatime": "1.769", "epoch": 322, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8848, "scale": 1.0, "loss_sim": -0.7395, "loss_uniform": 0.0002, "loss_aug": 6.0983, "loss": 6.0985, "group0_lr": 1.5481, "group1_lr": 1.5481}
{"mode": "train", "datatime": "0.001", "epoch": 322, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8835, "scale": 1.0, "loss_sim": -0.7402, "loss_uniform": 0.0002, "loss_aug": 6.099, "loss": 6.0992, "group0_lr": 1.547, "group1_lr": 1.547}
{"mode": "train", "datatime": "1.762", "epoch": 323, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8799, "scale": 1.0, "loss_sim": -0.7258, "loss_uniform": 0.0002, "loss_aug": 6.1003, "loss": 6.1005, "group0_lr": 1.5455, "group1_lr": 1.5455}
{"mode": "train", "datatime": "0.001", "epoch": 323, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8767, "scale": 1.0, "loss_sim": -0.716, "loss_uniform": 0.0001, "loss_aug": 6.1039, "loss": 6.1041, "group0_lr": 1.5444, "group1_lr": 1.5444}
{"mode": "train", "datatime": "1.887", "epoch": 324, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.258", "pre-sim": 0.886, "scale": 1.0, "loss_sim": -0.7416, "loss_uniform": 0.0002, "loss_aug": 6.0983, "loss": 6.0984, "group0_lr": 1.5428, "group1_lr": 1.5428}
{"mode": "train", "datatime": "0.001", "epoch": 324, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8853, "scale": 1.0, "loss_sim": -0.7388, "loss_uniform": 0.0002, "loss_aug": 6.0979, "loss": 6.0981, "group0_lr": 1.5417, "group1_lr": 1.5417}
{"mode": "train", "datatime": "1.815", "epoch": 325, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8808, "scale": 1.0, "loss_sim": -0.7248, "loss_uniform": 0.0002, "loss_aug": 6.1004, "loss": 6.1006, "group0_lr": 1.5401, "group1_lr": 1.5401}
{"mode": "train", "datatime": "0.001", "epoch": 325, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8803, "scale": 1.0, "loss_sim": -0.7189, "loss_uniform": 0.0002, "loss_aug": 6.1016, "loss": 6.1018, "group0_lr": 1.5391, "group1_lr": 1.5391}
{"mode": "train", "datatime": "1.748", "epoch": 326, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8855, "scale": 1.0, "loss_sim": -0.7397, "loss_uniform": 0.0003, "loss_aug": 6.0998, "loss": 6.1001, "group0_lr": 1.5375, "group1_lr": 1.5375}
{"mode": "train", "datatime": "0.001", "epoch": 326, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8835, "scale": 1.0, "loss_sim": -0.7358, "loss_uniform": 0.0002, "loss_aug": 6.1004, "loss": 6.1006, "group0_lr": 1.5364, "group1_lr": 1.5364}
{"mode": "train", "datatime": "1.698", "epoch": 327, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8824, "scale": 1.0, "loss_sim": -0.726, "loss_uniform": 0.0002, "loss_aug": 6.1022, "loss": 6.1025, "group0_lr": 1.5348, "group1_lr": 1.5348}
{"mode": "train", "datatime": "0.001", "epoch": 327, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8837, "scale": 1.0, "loss_sim": -0.7233, "loss_uniform": 0.0002, "loss_aug": 6.1009, "loss": 6.1011, "group0_lr": 1.5337, "group1_lr": 1.5337}
{"mode": "train", "datatime": "1.755", "epoch": 328, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8831, "scale": 1.0, "loss_sim": -0.736, "loss_uniform": 0.0002, "loss_aug": 6.0996, "loss": 6.0998, "group0_lr": 1.5321, "group1_lr": 1.5321}
{"mode": "train", "datatime": "0.001", "epoch": 328, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8805, "scale": 1.0, "loss_sim": -0.7106, "loss_uniform": 0.0002, "loss_aug": 6.1022, "loss": 6.1024, "group0_lr": 1.531, "group1_lr": 1.531}
{"mode": "train", "datatime": "1.787", "epoch": 329, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8845, "scale": 1.0, "loss_sim": -0.731, "loss_uniform": 0.0002, "loss_aug": 6.1009, "loss": 6.1011, "group0_lr": 1.5294, "group1_lr": 1.5294}
{"mode": "train", "datatime": "0.001", "epoch": 329, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.882, "scale": 1.0, "loss_sim": -0.7223, "loss_uniform": 0.0002, "loss_aug": 6.1005, "loss": 6.1007, "group0_lr": 1.5283, "group1_lr": 1.5283}
{"mode": "train", "datatime": "1.700", "epoch": 330, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8852, "scale": 1.0, "loss_sim": -0.7444, "loss_uniform": 0.0002, "loss_aug": 6.098, "loss": 6.0981, "group0_lr": 1.5267, "group1_lr": 1.5267}
{"mode": "train", "datatime": "0.001", "epoch": 330, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8811, "scale": 1.0, "loss_sim": -0.7355, "loss_uniform": 0.0001, "loss_aug": 6.0985, "loss": 6.0986, "group0_lr": 1.5256, "group1_lr": 1.5256}
{"mode": "train", "datatime": "1.725", "epoch": 331, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8827, "scale": 1.0, "loss_sim": -0.7414, "loss_uniform": 0.0002, "loss_aug": 6.0979, "loss": 6.0981, "group0_lr": 1.524, "group1_lr": 1.524}
{"mode": "train", "datatime": "0.001", "epoch": 331, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8798, "scale": 1.0, "loss_sim": -0.7255, "loss_uniform": 0.0002, "loss_aug": 6.1006, "loss": 6.1008, "group0_lr": 1.5229, "group1_lr": 1.5229}
{"mode": "train", "datatime": "1.841", "epoch": 332, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.8766, "scale": 1.0, "loss_sim": -0.7124, "loss_uniform": 0.0002, "loss_aug": 6.1034, "loss": 6.1037, "group0_lr": 1.5213, "group1_lr": 1.5213}
{"mode": "train", "datatime": "0.001", "epoch": 332, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8805, "scale": 1.0, "loss_sim": -0.7342, "loss_uniform": 0.0003, "loss_aug": 6.0992, "loss": 6.0995, "group0_lr": 1.5202, "group1_lr": 1.5202}
{"mode": "train", "datatime": "1.870", "epoch": 333, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.240", "pre-sim": 0.8799, "scale": 1.0, "loss_sim": -0.7387, "loss_uniform": 0.0003, "loss_aug": 6.0986, "loss": 6.0989, "group0_lr": 1.5186, "group1_lr": 1.5186}
{"mode": "train", "datatime": "0.001", "epoch": 333, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8794, "scale": 1.0, "loss_sim": -0.7277, "loss_uniform": 0.0003, "loss_aug": 6.1014, "loss": 6.1017, "group0_lr": 1.5175, "group1_lr": 1.5175}
{"mode": "train", "datatime": "1.788", "epoch": 334, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8807, "scale": 1.0, "loss_sim": -0.7338, "loss_uniform": 0.0002, "loss_aug": 6.1, "loss": 6.1002, "group0_lr": 1.5159, "group1_lr": 1.5159}
{"mode": "train", "datatime": "0.001", "epoch": 334, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8765, "scale": 1.0, "loss_sim": -0.7118, "loss_uniform": 0.0002, "loss_aug": 6.104, "loss": 6.1042, "group0_lr": 1.5148, "group1_lr": 1.5148}
{"mode": "train", "datatime": "1.763", "epoch": 335, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8817, "scale": 1.0, "loss_sim": -0.7181, "loss_uniform": 0.0003, "loss_aug": 6.1013, "loss": 6.1015, "group0_lr": 1.5132, "group1_lr": 1.5132}
{"mode": "train", "datatime": "0.001", "epoch": 335, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8864, "scale": 1.0, "loss_sim": -0.7367, "loss_uniform": 0.0002, "loss_aug": 6.0993, "loss": 6.0996, "group0_lr": 1.5121, "group1_lr": 1.5121}
{"mode": "train", "datatime": "1.762", "epoch": 336, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8852, "scale": 1.0, "loss_sim": -0.7351, "loss_uniform": 0.0003, "loss_aug": 6.0982, "loss": 6.0985, "group0_lr": 1.5104, "group1_lr": 1.5104}
{"mode": "train", "datatime": "0.001", "epoch": 336, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8823, "scale": 1.0, "loss_sim": -0.7327, "loss_uniform": 0.0003, "loss_aug": 6.0995, "loss": 6.0998, "group0_lr": 1.5093, "group1_lr": 1.5093}
{"mode": "train", "datatime": "1.723", "epoch": 337, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8819, "scale": 1.0, "loss_sim": -0.7296, "loss_uniform": 0.0002, "loss_aug": 6.0993, "loss": 6.0995, "group0_lr": 1.5077, "group1_lr": 1.5077}
{"mode": "train", "datatime": "0.001", "epoch": 337, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8803, "scale": 1.0, "loss_sim": -0.734, "loss_uniform": 0.0002, "loss_aug": 6.099, "loss": 6.0992, "group0_lr": 1.5066, "group1_lr": 1.5066}
{"mode": "train", "datatime": "1.722", "epoch": 338, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8829, "scale": 1.0, "loss_sim": -0.7288, "loss_uniform": 0.0002, "loss_aug": 6.1004, "loss": 6.1006, "group0_lr": 1.505, "group1_lr": 1.505}
{"mode": "train", "datatime": "0.001", "epoch": 338, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8802, "scale": 1.0, "loss_sim": -0.7264, "loss_uniform": 0.0002, "loss_aug": 6.101, "loss": 6.1012, "group0_lr": 1.5039, "group1_lr": 1.5039}
{"mode": "train", "datatime": "1.750", "epoch": 339, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8802, "scale": 1.0, "loss_sim": -0.7363, "loss_uniform": 0.0003, "loss_aug": 6.1005, "loss": 6.1008, "group0_lr": 1.5022, "group1_lr": 1.5022}
{"mode": "train", "datatime": "0.001", "epoch": 339, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8771, "scale": 1.0, "loss_sim": -0.7292, "loss_uniform": 0.0003, "loss_aug": 6.1017, "loss": 6.1019, "group0_lr": 1.5011, "group1_lr": 1.5011}
{"mode": "train", "datatime": "1.784", "epoch": 340, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8802, "scale": 1.0, "loss_sim": -0.7289, "loss_uniform": 0.0002, "loss_aug": 6.1019, "loss": 6.1021, "group0_lr": 1.4995, "group1_lr": 1.4995}
{"mode": "train", "datatime": "0.001", "epoch": 340, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8803, "scale": 1.0, "loss_sim": -0.7264, "loss_uniform": 0.0002, "loss_aug": 6.1012, "loss": 6.1014, "group0_lr": 1.4984, "group1_lr": 1.4984}
{"mode": "train", "datatime": "1.765", "epoch": 341, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8784, "scale": 1.0, "loss_sim": -0.7223, "loss_uniform": 0.0002, "loss_aug": 6.1022, "loss": 6.1024, "group0_lr": 1.4967, "group1_lr": 1.4967}
{"mode": "train", "datatime": "0.001", "epoch": 341, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8805, "scale": 1.0, "loss_sim": -0.7299, "loss_uniform": 0.0002, "loss_aug": 6.1009, "loss": 6.101, "group0_lr": 1.4956, "group1_lr": 1.4956}
{"mode": "train", "datatime": "1.815", "epoch": 342, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8807, "scale": 1.0, "loss_sim": -0.7269, "loss_uniform": 0.0002, "loss_aug": 6.101, "loss": 6.1013, "group0_lr": 1.494, "group1_lr": 1.494}
{"mode": "train", "datatime": "0.001", "epoch": 342, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8818, "scale": 1.0, "loss_sim": -0.7367, "loss_uniform": 0.0003, "loss_aug": 6.099, "loss": 6.0993, "group0_lr": 1.4929, "group1_lr": 1.4929}
{"mode": "train", "datatime": "1.747", "epoch": 343, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8819, "scale": 1.0, "loss_sim": -0.7431, "loss_uniform": 0.0003, "loss_aug": 6.0974, "loss": 6.0977, "group0_lr": 1.4912, "group1_lr": 1.4912}
{"mode": "train", "datatime": "0.001", "epoch": 343, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8801, "scale": 1.0, "loss_sim": -0.7397, "loss_uniform": 0.0002, "loss_aug": 6.0984, "loss": 6.0986, "group0_lr": 1.4901, "group1_lr": 1.4901}
{"mode": "train", "datatime": "1.807", "epoch": 344, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8827, "scale": 1.0, "loss_sim": -0.7381, "loss_uniform": 0.0002, "loss_aug": 6.098, "loss": 6.0982, "group0_lr": 1.4884, "group1_lr": 1.4884}
{"mode": "train", "datatime": "0.001", "epoch": 344, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8776, "scale": 1.0, "loss_sim": -0.7279, "loss_uniform": 0.0002, "loss_aug": 6.1, "loss": 6.1002, "group0_lr": 1.4873, "group1_lr": 1.4873}
{"mode": "train", "datatime": "1.706", "epoch": 345, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8783, "scale": 1.0, "loss_sim": -0.7311, "loss_uniform": 0.0002, "loss_aug": 6.099, "loss": 6.0992, "group0_lr": 1.4857, "group1_lr": 1.4857}
{"mode": "train", "datatime": "0.001", "epoch": 345, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.876, "scale": 1.0, "loss_sim": -0.7184, "loss_uniform": 0.0002, "loss_aug": 6.102, "loss": 6.1022, "group0_lr": 1.4845, "group1_lr": 1.4845}
{"mode": "train", "datatime": "1.741", "epoch": 346, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8755, "scale": 1.0, "loss_sim": -0.721, "loss_uniform": 0.0002, "loss_aug": 6.1016, "loss": 6.1018, "group0_lr": 1.4829, "group1_lr": 1.4829}
{"mode": "train", "datatime": "0.001", "epoch": 346, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8772, "scale": 1.0, "loss_sim": -0.7288, "loss_uniform": 0.0002, "loss_aug": 6.1006, "loss": 6.1008, "group0_lr": 1.4818, "group1_lr": 1.4818}
{"mode": "train", "datatime": "1.748", "epoch": 347, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8774, "scale": 1.0, "loss_sim": -0.7374, "loss_uniform": 0.0002, "loss_aug": 6.0993, "loss": 6.0995, "group0_lr": 1.4801, "group1_lr": 1.4801}
{"mode": "train", "datatime": "0.001", "epoch": 347, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8792, "scale": 1.0, "loss_sim": -0.7445, "loss_uniform": 0.0002, "loss_aug": 6.0981, "loss": 6.0983, "group0_lr": 1.479, "group1_lr": 1.479}
{"mode": "train", "datatime": "1.779", "epoch": 348, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8755, "scale": 1.0, "loss_sim": -0.7296, "loss_uniform": 0.0002, "loss_aug": 6.1009, "loss": 6.1011, "group0_lr": 1.4773, "group1_lr": 1.4773}
{"mode": "train", "datatime": "0.001", "epoch": 348, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8777, "scale": 1.0, "loss_sim": -0.7251, "loss_uniform": 0.0002, "loss_aug": 6.0998, "loss": 6.1, "group0_lr": 1.4762, "group1_lr": 1.4762}
{"mode": "train", "datatime": "1.716", "epoch": 349, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8804, "scale": 1.0, "loss_sim": -0.7379, "loss_uniform": 0.0002, "loss_aug": 6.0986, "loss": 6.0988, "group0_lr": 1.4745, "group1_lr": 1.4745}
{"mode": "train", "datatime": "0.001", "epoch": 349, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8816, "scale": 1.0, "loss_sim": -0.741, "loss_uniform": 0.0002, "loss_aug": 6.0978, "loss": 6.0979, "group0_lr": 1.4734, "group1_lr": 1.4734}
{"mode": "val", "epoch": 349, "KNN-5": 64.10191082802548}
{"mode": "train", "datatime": "1.742", "epoch": 350, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8793, "scale": 1.0, "loss_sim": -0.7433, "loss_uniform": 0.0002, "loss_aug": 6.0973, "loss": 6.0976, "group0_lr": 1.4717, "group1_lr": 1.4717}
{"mode": "train", "datatime": "0.001", "epoch": 350, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8781, "scale": 1.0, "loss_sim": -0.7346, "loss_uniform": 0.0002, "loss_aug": 6.0982, "loss": 6.0985, "group0_lr": 1.4706, "group1_lr": 1.4706}
{"mode": "train", "datatime": "1.775", "epoch": 351, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8782, "scale": 1.0, "loss_sim": -0.7247, "loss_uniform": 0.0003, "loss_aug": 6.1007, "loss": 6.101, "group0_lr": 1.4689, "group1_lr": 1.4689}
{"mode": "train", "datatime": "0.001", "epoch": 351, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8772, "scale": 1.0, "loss_sim": -0.7396, "loss_uniform": 0.0003, "loss_aug": 6.0985, "loss": 6.0988, "group0_lr": 1.4678, "group1_lr": 1.4678}
{"mode": "train", "datatime": "1.835", "epoch": 352, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.8775, "scale": 1.0, "loss_sim": -0.7408, "loss_uniform": 0.0003, "loss_aug": 6.0992, "loss": 6.0995, "group0_lr": 1.4661, "group1_lr": 1.4661}
{"mode": "train", "datatime": "0.001", "epoch": 352, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8778, "scale": 1.0, "loss_sim": -0.7459, "loss_uniform": 0.0003, "loss_aug": 6.0977, "loss": 6.098, "group0_lr": 1.465, "group1_lr": 1.465}
{"mode": "train", "datatime": "1.820", "epoch": 353, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.8765, "scale": 1.0, "loss_sim": -0.7394, "loss_uniform": 0.0003, "loss_aug": 6.0979, "loss": 6.0982, "group0_lr": 1.4633, "group1_lr": 1.4633}
{"mode": "train", "datatime": "0.001", "epoch": 353, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8751, "scale": 1.0, "loss_sim": -0.7329, "loss_uniform": 0.0003, "loss_aug": 6.0994, "loss": 6.0997, "group0_lr": 1.4622, "group1_lr": 1.4622}
{"mode": "train", "datatime": "1.782", "epoch": 354, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8741, "scale": 1.0, "loss_sim": -0.7427, "loss_uniform": 0.0003, "loss_aug": 6.0999, "loss": 6.1002, "group0_lr": 1.4605, "group1_lr": 1.4605}
{"mode": "train", "datatime": "0.001", "epoch": 354, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8757, "scale": 1.0, "loss_sim": -0.7298, "loss_uniform": 0.0002, "loss_aug": 6.1, "loss": 6.1003, "group0_lr": 1.4594, "group1_lr": 1.4594}
{"mode": "train", "datatime": "1.732", "epoch": 355, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8767, "scale": 1.0, "loss_sim": -0.7361, "loss_uniform": 0.0002, "loss_aug": 6.1002, "loss": 6.1004, "group0_lr": 1.4577, "group1_lr": 1.4577}
{"mode": "train", "datatime": "0.001", "epoch": 355, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8738, "scale": 1.0, "loss_sim": -0.7309, "loss_uniform": 0.0002, "loss_aug": 6.1004, "loss": 6.1006, "group0_lr": 1.4565, "group1_lr": 1.4565}
{"mode": "train", "datatime": "1.888", "epoch": 356, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.255", "pre-sim": 0.8806, "scale": 1.0, "loss_sim": -0.7355, "loss_uniform": 0.0002, "loss_aug": 6.0987, "loss": 6.0989, "group0_lr": 1.4549, "group1_lr": 1.4549}
{"mode": "train", "datatime": "0.001", "epoch": 356, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8768, "scale": 1.0, "loss_sim": -0.7401, "loss_uniform": 0.0002, "loss_aug": 6.0994, "loss": 6.0996, "group0_lr": 1.4537, "group1_lr": 1.4537}
{"mode": "train", "datatime": "1.707", "epoch": 357, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8752, "scale": 1.0, "loss_sim": -0.7302, "loss_uniform": 0.0002, "loss_aug": 6.0995, "loss": 6.0997, "group0_lr": 1.452, "group1_lr": 1.452}
{"mode": "train", "datatime": "0.001", "epoch": 357, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8762, "scale": 1.0, "loss_sim": -0.7406, "loss_uniform": 0.0002, "loss_aug": 6.0993, "loss": 6.0995, "group0_lr": 1.4509, "group1_lr": 1.4509}
{"mode": "train", "datatime": "1.675", "epoch": 358, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8753, "scale": 1.0, "loss_sim": -0.735, "loss_uniform": 0.0002, "loss_aug": 6.0991, "loss": 6.0994, "group0_lr": 1.4492, "group1_lr": 1.4492}
{"mode": "train", "datatime": "0.001", "epoch": 358, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8745, "scale": 1.0, "loss_sim": -0.734, "loss_uniform": 0.0003, "loss_aug": 6.0996, "loss": 6.0999, "group0_lr": 1.4481, "group1_lr": 1.4481}
{"mode": "train", "datatime": "1.774", "epoch": 359, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8733, "scale": 1.0, "loss_sim": -0.7292, "loss_uniform": 0.0002, "loss_aug": 6.1007, "loss": 6.1009, "group0_lr": 1.4464, "group1_lr": 1.4464}
{"mode": "train", "datatime": "0.001", "epoch": 359, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8767, "scale": 1.0, "loss_sim": -0.7451, "loss_uniform": 0.0002, "loss_aug": 6.098, "loss": 6.0982, "group0_lr": 1.4452, "group1_lr": 1.4452}
{"mode": "train", "datatime": "1.740", "epoch": 360, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8775, "scale": 1.0, "loss_sim": -0.7435, "loss_uniform": 0.0002, "loss_aug": 6.0972, "loss": 6.0974, "group0_lr": 1.4435, "group1_lr": 1.4435}
{"mode": "train", "datatime": "0.001", "epoch": 360, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8772, "scale": 1.0, "loss_sim": -0.7401, "loss_uniform": 0.0003, "loss_aug": 6.0981, "loss": 6.0984, "group0_lr": 1.4424, "group1_lr": 1.4424}
{"mode": "train", "datatime": "1.749", "epoch": 361, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8789, "scale": 1.0, "loss_sim": -0.7448, "loss_uniform": 0.0003, "loss_aug": 6.0962, "loss": 6.0965, "group0_lr": 1.4407, "group1_lr": 1.4407}
{"mode": "train", "datatime": "0.001", "epoch": 361, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8738, "scale": 1.0, "loss_sim": -0.7354, "loss_uniform": 0.0003, "loss_aug": 6.0984, "loss": 6.0987, "group0_lr": 1.4395, "group1_lr": 1.4395}
{"mode": "train", "datatime": "1.750", "epoch": 362, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.873, "scale": 1.0, "loss_sim": -0.7364, "loss_uniform": 0.0002, "loss_aug": 6.0971, "loss": 6.0973, "group0_lr": 1.4378, "group1_lr": 1.4378}
{"mode": "train", "datatime": "0.001", "epoch": 362, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8744, "scale": 1.0, "loss_sim": -0.7386, "loss_uniform": 0.0002, "loss_aug": 6.0979, "loss": 6.0981, "group0_lr": 1.4367, "group1_lr": 1.4367}
{"mode": "train", "datatime": "1.715", "epoch": 363, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8737, "scale": 1.0, "loss_sim": -0.7394, "loss_uniform": 0.0002, "loss_aug": 6.0976, "loss": 6.0978, "group0_lr": 1.435, "group1_lr": 1.435}
{"mode": "train", "datatime": "0.001", "epoch": 363, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8735, "scale": 1.0, "loss_sim": -0.7403, "loss_uniform": 0.0002, "loss_aug": 6.098, "loss": 6.0982, "group0_lr": 1.4338, "group1_lr": 1.4338}
{"mode": "train", "datatime": "1.780", "epoch": 364, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8739, "scale": 1.0, "loss_sim": -0.74, "loss_uniform": 0.0003, "loss_aug": 6.097, "loss": 6.0973, "group0_lr": 1.4321, "group1_lr": 1.4321}
{"mode": "train", "datatime": "0.001", "epoch": 364, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8744, "scale": 1.0, "loss_sim": -0.7424, "loss_uniform": 0.0002, "loss_aug": 6.0982, "loss": 6.0984, "group0_lr": 1.431, "group1_lr": 1.431}
{"mode": "train", "datatime": "1.720", "epoch": 365, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8735, "scale": 1.0, "loss_sim": -0.7384, "loss_uniform": 0.0002, "loss_aug": 6.0968, "loss": 6.097, "group0_lr": 1.4293, "group1_lr": 1.4293}
{"mode": "train", "datatime": "0.001", "epoch": 365, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8709, "scale": 1.0, "loss_sim": -0.7413, "loss_uniform": 0.0002, "loss_aug": 6.098, "loss": 6.0982, "group0_lr": 1.4281, "group1_lr": 1.4281}
{"mode": "train", "datatime": "1.733", "epoch": 366, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.875, "scale": 1.0, "loss_sim": -0.7421, "loss_uniform": 0.0002, "loss_aug": 6.0967, "loss": 6.0969, "group0_lr": 1.4264, "group1_lr": 1.4264}
{"mode": "train", "datatime": "0.001", "epoch": 366, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.871, "scale": 1.0, "loss_sim": -0.7298, "loss_uniform": 0.0002, "loss_aug": 6.1005, "loss": 6.1007, "group0_lr": 1.4252, "group1_lr": 1.4252}
{"mode": "train", "datatime": "1.684", "epoch": 367, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.871, "scale": 1.0, "loss_sim": -0.7307, "loss_uniform": 0.0001, "loss_aug": 6.099, "loss": 6.0991, "group0_lr": 1.4235, "group1_lr": 1.4235}
{"mode": "train", "datatime": "0.001", "epoch": 367, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8697, "scale": 1.0, "loss_sim": -0.7256, "loss_uniform": 0.0002, "loss_aug": 6.0996, "loss": 6.0998, "group0_lr": 1.4223, "group1_lr": 1.4223}
{"mode": "train", "datatime": "1.716", "epoch": 368, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8697, "scale": 1.0, "loss_sim": -0.7333, "loss_uniform": 0.0002, "loss_aug": 6.0985, "loss": 6.0986, "group0_lr": 1.4206, "group1_lr": 1.4206}
{"mode": "train", "datatime": "0.001", "epoch": 368, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8698, "scale": 1.0, "loss_sim": -0.7358, "loss_uniform": 0.0002, "loss_aug": 6.0976, "loss": 6.0978, "group0_lr": 1.4195, "group1_lr": 1.4195}
{"mode": "train", "datatime": "1.702", "epoch": 369, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8721, "scale": 1.0, "loss_sim": -0.7557, "loss_uniform": 0.0002, "loss_aug": 6.0946, "loss": 6.0948, "group0_lr": 1.4178, "group1_lr": 1.4178}
{"mode": "train", "datatime": "0.001", "epoch": 369, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8731, "scale": 1.0, "loss_sim": -0.7513, "loss_uniform": 0.0002, "loss_aug": 6.0968, "loss": 6.0969, "group0_lr": 1.4166, "group1_lr": 1.4166}
{"mode": "train", "datatime": "1.709", "epoch": 370, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8688, "scale": 1.0, "loss_sim": -0.7388, "loss_uniform": 0.0002, "loss_aug": 6.0982, "loss": 6.0984, "group0_lr": 1.4149, "group1_lr": 1.4149}
{"mode": "train", "datatime": "0.001", "epoch": 370, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8689, "scale": 1.0, "loss_sim": -0.7335, "loss_uniform": 0.0002, "loss_aug": 6.0995, "loss": 6.0996, "group0_lr": 1.4137, "group1_lr": 1.4137}
{"mode": "train", "datatime": "1.809", "epoch": 371, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8697, "scale": 1.0, "loss_sim": -0.7436, "loss_uniform": 0.0001, "loss_aug": 6.0972, "loss": 6.0973, "group0_lr": 1.412, "group1_lr": 1.412}
{"mode": "train", "datatime": "0.001", "epoch": 371, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8724, "scale": 1.0, "loss_sim": -0.7432, "loss_uniform": 0.0002, "loss_aug": 6.0969, "loss": 6.0971, "group0_lr": 1.4108, "group1_lr": 1.4108}
{"mode": "train", "datatime": "1.806", "epoch": 372, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8742, "scale": 1.0, "loss_sim": -0.7409, "loss_uniform": 0.0002, "loss_aug": 6.0978, "loss": 6.098, "group0_lr": 1.4091, "group1_lr": 1.4091}
{"mode": "train", "datatime": "0.001", "epoch": 372, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.869, "scale": 1.0, "loss_sim": -0.734, "loss_uniform": 0.0002, "loss_aug": 6.0986, "loss": 6.0988, "group0_lr": 1.4079, "group1_lr": 1.4079}
{"mode": "train", "datatime": "1.715", "epoch": 373, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8733, "scale": 1.0, "loss_sim": -0.7561, "loss_uniform": 0.0002, "loss_aug": 6.0955, "loss": 6.0957, "group0_lr": 1.4062, "group1_lr": 1.4062}
{"mode": "train", "datatime": "0.001", "epoch": 373, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8728, "scale": 1.0, "loss_sim": -0.7508, "loss_uniform": 0.0002, "loss_aug": 6.0955, "loss": 6.0957, "group0_lr": 1.405, "group1_lr": 1.405}
{"mode": "train", "datatime": "1.725", "epoch": 374, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8695, "scale": 1.0, "loss_sim": -0.7548, "loss_uniform": 0.0002, "loss_aug": 6.0948, "loss": 6.0951, "group0_lr": 1.4033, "group1_lr": 1.4033}
{"mode": "train", "datatime": "0.001", "epoch": 374, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8726, "scale": 1.0, "loss_sim": -0.7557, "loss_uniform": 0.0002, "loss_aug": 6.0947, "loss": 6.0949, "group0_lr": 1.4021, "group1_lr": 1.4021}
{"mode": "train", "datatime": "1.736", "epoch": 375, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8714, "scale": 1.0, "loss_sim": -0.7511, "loss_uniform": 0.0002, "loss_aug": 6.0949, "loss": 6.0951, "group0_lr": 1.4004, "group1_lr": 1.4004}
{"mode": "train", "datatime": "0.001", "epoch": 375, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8742, "scale": 1.0, "loss_sim": -0.7557, "loss_uniform": 0.0002, "loss_aug": 6.0949, "loss": 6.0952, "group0_lr": 1.3992, "group1_lr": 1.3992}
{"mode": "train", "datatime": "1.827", "epoch": 376, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.875, "scale": 1.0, "loss_sim": -0.7511, "loss_uniform": 0.0002, "loss_aug": 6.0954, "loss": 6.0956, "group0_lr": 1.3975, "group1_lr": 1.3975}
{"mode": "train", "datatime": "0.001", "epoch": 376, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8722, "scale": 1.0, "loss_sim": -0.7423, "loss_uniform": 0.0002, "loss_aug": 6.0968, "loss": 6.097, "group0_lr": 1.3963, "group1_lr": 1.3963}
{"mode": "train", "datatime": "1.757", "epoch": 377, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.871, "scale": 1.0, "loss_sim": -0.75, "loss_uniform": 0.0002, "loss_aug": 6.0961, "loss": 6.0963, "group0_lr": 1.3946, "group1_lr": 1.3946}
{"mode": "train", "datatime": "0.001", "epoch": 377, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8716, "scale": 1.0, "loss_sim": -0.7568, "loss_uniform": 0.0002, "loss_aug": 6.0948, "loss": 6.095, "group0_lr": 1.3934, "group1_lr": 1.3934}
{"mode": "train", "datatime": "1.801", "epoch": 378, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8709, "scale": 1.0, "loss_sim": -0.7487, "loss_uniform": 0.0002, "loss_aug": 6.095, "loss": 6.0952, "group0_lr": 1.3916, "group1_lr": 1.3916}
{"mode": "train", "datatime": "0.001", "epoch": 378, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8701, "scale": 1.0, "loss_sim": -0.7525, "loss_uniform": 0.0002, "loss_aug": 6.0964, "loss": 6.0966, "group0_lr": 1.3905, "group1_lr": 1.3905}
{"mode": "train", "datatime": "1.721", "epoch": 379, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8757, "scale": 1.0, "loss_sim": -0.7654, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.3887, "group1_lr": 1.3887}
{"mode": "train", "datatime": "0.001", "epoch": 379, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.868, "scale": 1.0, "loss_sim": -0.753, "loss_uniform": 0.0002, "loss_aug": 6.0961, "loss": 6.0963, "group0_lr": 1.3875, "group1_lr": 1.3875}
{"mode": "train", "datatime": "1.764", "epoch": 380, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8704, "scale": 1.0, "loss_sim": -0.7532, "loss_uniform": 0.0002, "loss_aug": 6.0957, "loss": 6.0959, "group0_lr": 1.3858, "group1_lr": 1.3858}
{"mode": "train", "datatime": "0.001", "epoch": 380, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8673, "scale": 1.0, "loss_sim": -0.7545, "loss_uniform": 0.0002, "loss_aug": 6.0957, "loss": 6.096, "group0_lr": 1.3846, "group1_lr": 1.3846}
{"mode": "train", "datatime": "1.788", "epoch": 381, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8653, "scale": 1.0, "loss_sim": -0.7419, "loss_uniform": 0.0002, "loss_aug": 6.0973, "loss": 6.0974, "group0_lr": 1.3829, "group1_lr": 1.3829}
{"mode": "train", "datatime": "0.001", "epoch": 381, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8715, "scale": 1.0, "loss_sim": -0.7503, "loss_uniform": 0.0002, "loss_aug": 6.0956, "loss": 6.0958, "group0_lr": 1.3817, "group1_lr": 1.3817}
{"mode": "train", "datatime": "1.764", "epoch": 382, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8696, "scale": 1.0, "loss_sim": -0.7481, "loss_uniform": 0.0002, "loss_aug": 6.0961, "loss": 6.0963, "group0_lr": 1.3799, "group1_lr": 1.3799}
{"mode": "train", "datatime": "0.001", "epoch": 382, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8672, "scale": 1.0, "loss_sim": -0.7475, "loss_uniform": 0.0002, "loss_aug": 6.0965, "loss": 6.0967, "group0_lr": 1.3787, "group1_lr": 1.3787}
{"mode": "train", "datatime": "1.803", "epoch": 383, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8722, "scale": 1.0, "loss_sim": -0.756, "loss_uniform": 0.0002, "loss_aug": 6.095, "loss": 6.0952, "group0_lr": 1.377, "group1_lr": 1.377}
{"mode": "train", "datatime": "0.001", "epoch": 383, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8702, "scale": 1.0, "loss_sim": -0.7563, "loss_uniform": 0.0002, "loss_aug": 6.094, "loss": 6.0942, "group0_lr": 1.3758, "group1_lr": 1.3758}
{"mode": "train", "datatime": "1.758", "epoch": 384, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8751, "scale": 1.0, "loss_sim": -0.7596, "loss_uniform": 0.0002, "loss_aug": 6.0941, "loss": 6.0943, "group0_lr": 1.374, "group1_lr": 1.374}
{"mode": "train", "datatime": "0.001", "epoch": 384, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8679, "scale": 1.0, "loss_sim": -0.7486, "loss_uniform": 0.0002, "loss_aug": 6.0973, "loss": 6.0974, "group0_lr": 1.3729, "group1_lr": 1.3729}
{"mode": "train", "datatime": "1.744", "epoch": 385, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8674, "scale": 1.0, "loss_sim": -0.752, "loss_uniform": 0.0002, "loss_aug": 6.0956, "loss": 6.0958, "group0_lr": 1.3711, "group1_lr": 1.3711}
{"mode": "train", "datatime": "0.001", "epoch": 385, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8634, "scale": 1.0, "loss_sim": -0.7481, "loss_uniform": 0.0002, "loss_aug": 6.0967, "loss": 6.0969, "group0_lr": 1.3699, "group1_lr": 1.3699}
{"mode": "train", "datatime": "1.732", "epoch": 386, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8682, "scale": 1.0, "loss_sim": -0.7444, "loss_uniform": 0.0002, "loss_aug": 6.0961, "loss": 6.0963, "group0_lr": 1.3682, "group1_lr": 1.3682}
{"mode": "train", "datatime": "0.001", "epoch": 386, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8702, "scale": 1.0, "loss_sim": -0.7538, "loss_uniform": 0.0002, "loss_aug": 6.095, "loss": 6.0952, "group0_lr": 1.367, "group1_lr": 1.367}
{"mode": "train", "datatime": "1.691", "epoch": 387, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8671, "scale": 1.0, "loss_sim": -0.7499, "loss_uniform": 0.0002, "loss_aug": 6.0963, "loss": 6.0965, "group0_lr": 1.3652, "group1_lr": 1.3652}
{"mode": "train", "datatime": "0.001", "epoch": 387, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8712, "scale": 1.0, "loss_sim": -0.7615, "loss_uniform": 0.0002, "loss_aug": 6.0942, "loss": 6.0944, "group0_lr": 1.364, "group1_lr": 1.364}
{"mode": "train", "datatime": "1.716", "epoch": 388, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8679, "scale": 1.0, "loss_sim": -0.7597, "loss_uniform": 0.0001, "loss_aug": 6.0942, "loss": 6.0944, "group0_lr": 1.3622, "group1_lr": 1.3622}
{"mode": "train", "datatime": "0.001", "epoch": 388, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8657, "scale": 1.0, "loss_sim": -0.7552, "loss_uniform": 0.0002, "loss_aug": 6.0964, "loss": 6.0965, "group0_lr": 1.361, "group1_lr": 1.361}
{"mode": "train", "datatime": "1.752", "epoch": 389, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8697, "scale": 1.0, "loss_sim": -0.7567, "loss_uniform": 0.0002, "loss_aug": 6.0941, "loss": 6.0943, "group0_lr": 1.3593, "group1_lr": 1.3593}
{"mode": "train", "datatime": "0.001", "epoch": 389, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8666, "scale": 1.0, "loss_sim": -0.7528, "loss_uniform": 0.0002, "loss_aug": 6.0957, "loss": 6.0959, "group0_lr": 1.3581, "group1_lr": 1.3581}
{"mode": "train", "datatime": "1.799", "epoch": 390, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8728, "scale": 1.0, "loss_sim": -0.7536, "loss_uniform": 0.0002, "loss_aug": 6.0939, "loss": 6.0941, "group0_lr": 1.3563, "group1_lr": 1.3563}
{"mode": "train", "datatime": "0.001", "epoch": 390, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8668, "scale": 1.0, "loss_sim": -0.7511, "loss_uniform": 0.0002, "loss_aug": 6.0975, "loss": 6.0977, "group0_lr": 1.3551, "group1_lr": 1.3551}
{"mode": "train", "datatime": "1.733", "epoch": 391, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8643, "scale": 1.0, "loss_sim": -0.7492, "loss_uniform": 0.0002, "loss_aug": 6.0956, "loss": 6.0958, "group0_lr": 1.3534, "group1_lr": 1.3534}
{"mode": "train", "datatime": "0.001", "epoch": 391, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8661, "scale": 1.0, "loss_sim": -0.7489, "loss_uniform": 0.0002, "loss_aug": 6.0971, "loss": 6.0973, "group0_lr": 1.3522, "group1_lr": 1.3522}
{"mode": "train", "datatime": "1.775", "epoch": 392, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8663, "scale": 1.0, "loss_sim": -0.7513, "loss_uniform": 0.0002, "loss_aug": 6.0969, "loss": 6.0971, "group0_lr": 1.3504, "group1_lr": 1.3504}
{"mode": "train", "datatime": "0.001", "epoch": 392, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8658, "scale": 1.0, "loss_sim": -0.7451, "loss_uniform": 0.0002, "loss_aug": 6.0973, "loss": 6.0975, "group0_lr": 1.3492, "group1_lr": 1.3492}
{"mode": "train", "datatime": "1.772", "epoch": 393, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8676, "scale": 1.0, "loss_sim": -0.761, "loss_uniform": 0.0002, "loss_aug": 6.0944, "loss": 6.0946, "group0_lr": 1.3474, "group1_lr": 1.3474}
{"mode": "train", "datatime": "0.001", "epoch": 393, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8665, "scale": 1.0, "loss_sim": -0.7623, "loss_uniform": 0.0002, "loss_aug": 6.0948, "loss": 6.0949, "group0_lr": 1.3462, "group1_lr": 1.3462}
{"mode": "train", "datatime": "1.678", "epoch": 394, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8666, "scale": 1.0, "loss_sim": -0.7471, "loss_uniform": 0.0002, "loss_aug": 6.0955, "loss": 6.0957, "group0_lr": 1.3444, "group1_lr": 1.3444}
{"mode": "train", "datatime": "0.001", "epoch": 394, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8639, "scale": 1.0, "loss_sim": -0.7483, "loss_uniform": 0.0002, "loss_aug": 6.097, "loss": 6.0972, "group0_lr": 1.3432, "group1_lr": 1.3432}
{"mode": "train", "datatime": "1.721", "epoch": 395, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8665, "scale": 1.0, "loss_sim": -0.7483, "loss_uniform": 0.0002, "loss_aug": 6.0949, "loss": 6.0951, "group0_lr": 1.3415, "group1_lr": 1.3415}
{"mode": "train", "datatime": "0.001", "epoch": 395, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8659, "scale": 1.0, "loss_sim": -0.7489, "loss_uniform": 0.0002, "loss_aug": 6.0968, "loss": 6.097, "group0_lr": 1.3402, "group1_lr": 1.3402}
{"mode": "train", "datatime": "1.757", "epoch": 396, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8693, "scale": 1.0, "loss_sim": -0.7503, "loss_uniform": 0.0002, "loss_aug": 6.0962, "loss": 6.0964, "group0_lr": 1.3385, "group1_lr": 1.3385}
{"mode": "train", "datatime": "0.001", "epoch": 396, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8675, "scale": 1.0, "loss_sim": -0.7509, "loss_uniform": 0.0002, "loss_aug": 6.0957, "loss": 6.0959, "group0_lr": 1.3373, "group1_lr": 1.3373}
{"mode": "train", "datatime": "1.808", "epoch": 397, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8663, "scale": 1.0, "loss_sim": -0.7494, "loss_uniform": 0.0002, "loss_aug": 6.0962, "loss": 6.0964, "group0_lr": 1.3355, "group1_lr": 1.3355}
{"mode": "train", "datatime": "0.001", "epoch": 397, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8667, "scale": 1.0, "loss_sim": -0.7498, "loss_uniform": 0.0002, "loss_aug": 6.0959, "loss": 6.0961, "group0_lr": 1.3343, "group1_lr": 1.3343}
{"mode": "train", "datatime": "1.801", "epoch": 398, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8679, "scale": 1.0, "loss_sim": -0.7489, "loss_uniform": 0.0002, "loss_aug": 6.0951, "loss": 6.0953, "group0_lr": 1.3325, "group1_lr": 1.3325}
{"mode": "train", "datatime": "0.001", "epoch": 398, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.865, "scale": 1.0, "loss_sim": -0.7492, "loss_uniform": 0.0002, "loss_aug": 6.0964, "loss": 6.0966, "group0_lr": 1.3313, "group1_lr": 1.3313}
{"mode": "train", "datatime": "1.752", "epoch": 399, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.868, "scale": 1.0, "loss_sim": -0.7506, "loss_uniform": 0.0002, "loss_aug": 6.0956, "loss": 6.0958, "group0_lr": 1.3295, "group1_lr": 1.3295}
{"mode": "train", "datatime": "0.001", "epoch": 399, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8671, "scale": 1.0, "loss_sim": -0.7489, "loss_uniform": 0.0002, "loss_aug": 6.0957, "loss": 6.0959, "group0_lr": 1.3283, "group1_lr": 1.3283}
{"mode": "val", "epoch": 399, "KNN-5": 65.8343949044586}
{"mode": "train", "datatime": "1.710", "epoch": 400, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8633, "scale": 1.0, "loss_sim": -0.7534, "loss_uniform": 0.0002, "loss_aug": 6.0959, "loss": 6.096, "group0_lr": 1.3265, "group1_lr": 1.3265}
{"mode": "train", "datatime": "0.001", "epoch": 400, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8635, "scale": 1.0, "loss_sim": -0.7461, "loss_uniform": 0.0002, "loss_aug": 6.0961, "loss": 6.0962, "group0_lr": 1.3253, "group1_lr": 1.3253}
{"mode": "train", "datatime": "1.754", "epoch": 401, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8668, "scale": 1.0, "loss_sim": -0.7663, "loss_uniform": 0.0002, "loss_aug": 6.0939, "loss": 6.0941, "group0_lr": 1.3235, "group1_lr": 1.3235}
{"mode": "train", "datatime": "0.001", "epoch": 401, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8637, "scale": 1.0, "loss_sim": -0.7525, "loss_uniform": 0.0002, "loss_aug": 6.0956, "loss": 6.0958, "group0_lr": 1.3223, "group1_lr": 1.3223}
{"mode": "train", "datatime": "1.731", "epoch": 402, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8646, "scale": 1.0, "loss_sim": -0.7533, "loss_uniform": 0.0002, "loss_aug": 6.0954, "loss": 6.0956, "group0_lr": 1.3205, "group1_lr": 1.3205}
{"mode": "train", "datatime": "0.001", "epoch": 402, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8644, "scale": 1.0, "loss_sim": -0.7468, "loss_uniform": 0.0002, "loss_aug": 6.0963, "loss": 6.0965, "group0_lr": 1.3193, "group1_lr": 1.3193}
{"mode": "train", "datatime": "1.642", "epoch": 403, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.056", "pre-sim": 0.8669, "scale": 1.0, "loss_sim": -0.7547, "loss_uniform": 0.0002, "loss_aug": 6.0946, "loss": 6.0948, "group0_lr": 1.3175, "group1_lr": 1.3175}
{"mode": "train", "datatime": "0.001", "epoch": 403, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8662, "scale": 1.0, "loss_sim": -0.7528, "loss_uniform": 0.0002, "loss_aug": 6.0955, "loss": 6.0957, "group0_lr": 1.3163, "group1_lr": 1.3163}
{"mode": "train", "datatime": "1.754", "epoch": 404, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.866, "scale": 1.0, "loss_sim": -0.7526, "loss_uniform": 0.0002, "loss_aug": 6.0946, "loss": 6.0948, "group0_lr": 1.3145, "group1_lr": 1.3145}
{"mode": "train", "datatime": "0.001", "epoch": 404, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8666, "scale": 1.0, "loss_sim": -0.76, "loss_uniform": 0.0002, "loss_aug": 6.0937, "loss": 6.0939, "group0_lr": 1.3133, "group1_lr": 1.3133}
{"mode": "train", "datatime": "1.721", "epoch": 405, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8605, "scale": 1.0, "loss_sim": -0.7461, "loss_uniform": 0.0003, "loss_aug": 6.0953, "loss": 6.0955, "group0_lr": 1.3115, "group1_lr": 1.3115}
{"mode": "train", "datatime": "0.001", "epoch": 405, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8636, "scale": 1.0, "loss_sim": -0.7471, "loss_uniform": 0.0002, "loss_aug": 6.0955, "loss": 6.0958, "group0_lr": 1.3102, "group1_lr": 1.3102}
{"mode": "train", "datatime": "1.723", "epoch": 406, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.867, "scale": 1.0, "loss_sim": -0.7551, "loss_uniform": 0.0002, "loss_aug": 6.0942, "loss": 6.0944, "group0_lr": 1.3084, "group1_lr": 1.3084}
{"mode": "train", "datatime": "0.001", "epoch": 406, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8659, "scale": 1.0, "loss_sim": -0.7629, "loss_uniform": 0.0002, "loss_aug": 6.0923, "loss": 6.0925, "group0_lr": 1.3072, "group1_lr": 1.3072}
{"mode": "train", "datatime": "1.731", "epoch": 407, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8641, "scale": 1.0, "loss_sim": -0.7599, "loss_uniform": 0.0002, "loss_aug": 6.0935, "loss": 6.0938, "group0_lr": 1.3054, "group1_lr": 1.3054}
{"mode": "train", "datatime": "0.001", "epoch": 407, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8636, "scale": 1.0, "loss_sim": -0.7522, "loss_uniform": 0.0002, "loss_aug": 6.0951, "loss": 6.0953, "group0_lr": 1.3042, "group1_lr": 1.3042}
{"mode": "train", "datatime": "1.672", "epoch": 408, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8652, "scale": 1.0, "loss_sim": -0.7705, "loss_uniform": 0.0002, "loss_aug": 6.0925, "loss": 6.0927, "group0_lr": 1.3024, "group1_lr": 1.3024}
{"mode": "train", "datatime": "0.001", "epoch": 408, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8674, "scale": 1.0, "loss_sim": -0.7669, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0929, "group0_lr": 1.3012, "group1_lr": 1.3012}
{"mode": "train", "datatime": "1.704", "epoch": 409, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8635, "scale": 1.0, "loss_sim": -0.7602, "loss_uniform": 0.0002, "loss_aug": 6.0933, "loss": 6.0935, "group0_lr": 1.2994, "group1_lr": 1.2994}
{"mode": "train", "datatime": "0.001", "epoch": 409, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8653, "scale": 1.0, "loss_sim": -0.7653, "loss_uniform": 0.0002, "loss_aug": 6.0941, "loss": 6.0944, "group0_lr": 1.2981, "group1_lr": 1.2981}
{"mode": "train", "datatime": "1.738", "epoch": 410, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8623, "scale": 1.0, "loss_sim": -0.7439, "loss_uniform": 0.0002, "loss_aug": 6.0959, "loss": 6.0961, "group0_lr": 1.2963, "group1_lr": 1.2963}
{"mode": "train", "datatime": "0.001", "epoch": 410, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8661, "scale": 1.0, "loss_sim": -0.7592, "loss_uniform": 0.0003, "loss_aug": 6.0943, "loss": 6.0946, "group0_lr": 1.2951, "group1_lr": 1.2951}
{"mode": "train", "datatime": "1.743", "epoch": 411, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8724, "scale": 1.0, "loss_sim": -0.7803, "loss_uniform": 0.0002, "loss_aug": 6.0898, "loss": 6.09, "group0_lr": 1.2933, "group1_lr": 1.2933}
{"mode": "train", "datatime": "0.001", "epoch": 411, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8639, "scale": 1.0, "loss_sim": -0.7712, "loss_uniform": 0.0003, "loss_aug": 6.0934, "loss": 6.0937, "group0_lr": 1.2921, "group1_lr": 1.2921}
{"mode": "train", "datatime": "1.752", "epoch": 412, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8672, "scale": 1.0, "loss_sim": -0.7789, "loss_uniform": 0.0003, "loss_aug": 6.0894, "loss": 6.0896, "group0_lr": 1.2903, "group1_lr": 1.2903}
{"mode": "train", "datatime": "0.001", "epoch": 412, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8644, "scale": 1.0, "loss_sim": -0.7747, "loss_uniform": 0.0003, "loss_aug": 6.0915, "loss": 6.0918, "group0_lr": 1.289, "group1_lr": 1.289}
{"mode": "train", "datatime": "1.782", "epoch": 413, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.865, "scale": 1.0, "loss_sim": -0.7664, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.2872, "group1_lr": 1.2872}
{"mode": "train", "datatime": "0.001", "epoch": 413, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8676, "scale": 1.0, "loss_sim": -0.7647, "loss_uniform": 0.0002, "loss_aug": 6.0916, "loss": 6.0918, "group0_lr": 1.286, "group1_lr": 1.286}
{"mode": "train", "datatime": "1.800", "epoch": 414, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8637, "scale": 1.0, "loss_sim": -0.7508, "loss_uniform": 0.0002, "loss_aug": 6.0958, "loss": 6.096, "group0_lr": 1.2842, "group1_lr": 1.2842}
{"mode": "train", "datatime": "0.001", "epoch": 414, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8648, "scale": 1.0, "loss_sim": -0.7454, "loss_uniform": 0.0002, "loss_aug": 6.0944, "loss": 6.0946, "group0_lr": 1.283, "group1_lr": 1.283}
{"mode": "train", "datatime": "1.751", "epoch": 415, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8693, "scale": 1.0, "loss_sim": -0.7615, "loss_uniform": 0.0002, "loss_aug": 6.0919, "loss": 6.0921, "group0_lr": 1.2812, "group1_lr": 1.2812}
{"mode": "train", "datatime": "0.001", "epoch": 415, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8649, "scale": 1.0, "loss_sim": -0.7566, "loss_uniform": 0.0002, "loss_aug": 6.0944, "loss": 6.0946, "group0_lr": 1.2799, "group1_lr": 1.2799}
{"mode": "train", "datatime": "1.743", "epoch": 416, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8634, "scale": 1.0, "loss_sim": -0.765, "loss_uniform": 0.0002, "loss_aug": 6.0928, "loss": 6.0931, "group0_lr": 1.2781, "group1_lr": 1.2781}
{"mode": "train", "datatime": "0.001", "epoch": 416, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8668, "scale": 1.0, "loss_sim": -0.7728, "loss_uniform": 0.0002, "loss_aug": 6.0912, "loss": 6.0914, "group0_lr": 1.2769, "group1_lr": 1.2769}
{"mode": "train", "datatime": "1.751", "epoch": 417, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.866, "scale": 1.0, "loss_sim": -0.7717, "loss_uniform": 0.0002, "loss_aug": 6.0921, "loss": 6.0923, "group0_lr": 1.2751, "group1_lr": 1.2751}
{"mode": "train", "datatime": "0.001", "epoch": 417, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8637, "scale": 1.0, "loss_sim": -0.7651, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.2738, "group1_lr": 1.2738}
{"mode": "train", "datatime": "1.730", "epoch": 418, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8609, "scale": 1.0, "loss_sim": -0.7555, "loss_uniform": 0.0002, "loss_aug": 6.0945, "loss": 6.0947, "group0_lr": 1.272, "group1_lr": 1.272}
{"mode": "train", "datatime": "0.001", "epoch": 418, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8639, "scale": 1.0, "loss_sim": -0.7583, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.2708, "group1_lr": 1.2708}
{"mode": "train", "datatime": "1.761", "epoch": 419, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.861, "scale": 1.0, "loss_sim": -0.7479, "loss_uniform": 0.0002, "loss_aug": 6.0951, "loss": 6.0953, "group0_lr": 1.269, "group1_lr": 1.269}
{"mode": "train", "datatime": "0.001", "epoch": 419, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.864, "scale": 1.0, "loss_sim": -0.7556, "loss_uniform": 0.0002, "loss_aug": 6.0937, "loss": 6.0939, "group0_lr": 1.2677, "group1_lr": 1.2677}
{"mode": "train", "datatime": "1.768", "epoch": 420, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8628, "scale": 1.0, "loss_sim": -0.7623, "loss_uniform": 0.0002, "loss_aug": 6.0938, "loss": 6.094, "group0_lr": 1.2659, "group1_lr": 1.2659}
{"mode": "train", "datatime": "0.001", "epoch": 420, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8631, "scale": 1.0, "loss_sim": -0.7537, "loss_uniform": 0.0002, "loss_aug": 6.0939, "loss": 6.0941, "group0_lr": 1.2647, "group1_lr": 1.2647}
{"mode": "train", "datatime": "1.692", "epoch": 421, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8632, "scale": 1.0, "loss_sim": -0.762, "loss_uniform": 0.0002, "loss_aug": 6.0939, "loss": 6.0941, "group0_lr": 1.2628, "group1_lr": 1.2628}
{"mode": "train", "datatime": "0.001", "epoch": 421, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8622, "scale": 1.0, "loss_sim": -0.7531, "loss_uniform": 0.0003, "loss_aug": 6.0953, "loss": 6.0955, "group0_lr": 1.2616, "group1_lr": 1.2616}
{"mode": "train", "datatime": "1.750", "epoch": 422, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8619, "scale": 1.0, "loss_sim": -0.763, "loss_uniform": 0.0003, "loss_aug": 6.093, "loss": 6.0932, "group0_lr": 1.2598, "group1_lr": 1.2598}
{"mode": "train", "datatime": "0.001", "epoch": 422, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8601, "scale": 1.0, "loss_sim": -0.7549, "loss_uniform": 0.0003, "loss_aug": 6.0948, "loss": 6.0951, "group0_lr": 1.2585, "group1_lr": 1.2585}
{"mode": "train", "datatime": "1.664", "epoch": 423, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.862, "scale": 1.0, "loss_sim": -0.758, "loss_uniform": 0.0002, "loss_aug": 6.0929, "loss": 6.0932, "group0_lr": 1.2567, "group1_lr": 1.2567}
{"mode": "train", "datatime": "0.001", "epoch": 423, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8626, "scale": 1.0, "loss_sim": -0.767, "loss_uniform": 0.0002, "loss_aug": 6.0929, "loss": 6.0931, "group0_lr": 1.2555, "group1_lr": 1.2555}
{"mode": "train", "datatime": "1.762", "epoch": 424, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8636, "scale": 1.0, "loss_sim": -0.7665, "loss_uniform": 0.0002, "loss_aug": 6.0915, "loss": 6.0917, "group0_lr": 1.2536, "group1_lr": 1.2536}
{"mode": "train", "datatime": "0.001", "epoch": 424, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8584, "scale": 1.0, "loss_sim": -0.7564, "loss_uniform": 0.0002, "loss_aug": 6.0944, "loss": 6.0946, "group0_lr": 1.2524, "group1_lr": 1.2524}
{"mode": "train", "datatime": "1.761", "epoch": 425, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8598, "scale": 1.0, "loss_sim": -0.7548, "loss_uniform": 0.0002, "loss_aug": 6.0936, "loss": 6.0938, "group0_lr": 1.2506, "group1_lr": 1.2506}
{"mode": "train", "datatime": "0.001", "epoch": 425, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8598, "scale": 1.0, "loss_sim": -0.7576, "loss_uniform": 0.0002, "loss_aug": 6.0946, "loss": 6.0948, "group0_lr": 1.2493, "group1_lr": 1.2493}
{"mode": "train", "datatime": "1.791", "epoch": 426, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8633, "scale": 1.0, "loss_sim": -0.7664, "loss_uniform": 0.0002, "loss_aug": 6.0924, "loss": 6.0925, "group0_lr": 1.2475, "group1_lr": 1.2475}
{"mode": "train", "datatime": "0.001", "epoch": 426, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8618, "scale": 1.0, "loss_sim": -0.7571, "loss_uniform": 0.0002, "loss_aug": 6.0947, "loss": 6.0949, "group0_lr": 1.2462, "group1_lr": 1.2462}
{"mode": "train", "datatime": "1.678", "epoch": 427, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8601, "scale": 1.0, "loss_sim": -0.7619, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0929, "group0_lr": 1.2444, "group1_lr": 1.2444}
{"mode": "train", "datatime": "0.001", "epoch": 427, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8595, "scale": 1.0, "loss_sim": -0.7594, "loss_uniform": 0.0002, "loss_aug": 6.0928, "loss": 6.093, "group0_lr": 1.2432, "group1_lr": 1.2432}
{"mode": "train", "datatime": "1.747", "epoch": 428, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.862, "scale": 1.0, "loss_sim": -0.7613, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0929, "group0_lr": 1.2413, "group1_lr": 1.2413}
{"mode": "train", "datatime": "0.001", "epoch": 428, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8617, "scale": 1.0, "loss_sim": -0.7553, "loss_uniform": 0.0002, "loss_aug": 6.0931, "loss": 6.0934, "group0_lr": 1.2401, "group1_lr": 1.2401}
{"mode": "train", "datatime": "1.765", "epoch": 429, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8655, "scale": 1.0, "loss_sim": -0.7654, "loss_uniform": 0.0002, "loss_aug": 6.0919, "loss": 6.0921, "group0_lr": 1.2383, "group1_lr": 1.2383}
{"mode": "train", "datatime": "0.001", "epoch": 429, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8626, "scale": 1.0, "loss_sim": -0.773, "loss_uniform": 0.0002, "loss_aug": 6.0918, "loss": 6.0921, "group0_lr": 1.237, "group1_lr": 1.237}
{"mode": "train", "datatime": "1.733", "epoch": 430, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8649, "scale": 1.0, "loss_sim": -0.7814, "loss_uniform": 0.0003, "loss_aug": 6.0897, "loss": 6.0899, "group0_lr": 1.2352, "group1_lr": 1.2352}
{"mode": "train", "datatime": "0.001", "epoch": 430, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.858, "scale": 1.0, "loss_sim": -0.7614, "loss_uniform": 0.0002, "loss_aug": 6.0949, "loss": 6.0951, "group0_lr": 1.2339, "group1_lr": 1.2339}
{"mode": "train", "datatime": "1.716", "epoch": 431, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8641, "scale": 1.0, "loss_sim": -0.7722, "loss_uniform": 0.0002, "loss_aug": 6.0917, "loss": 6.0919, "group0_lr": 1.2321, "group1_lr": 1.2321}
{"mode": "train", "datatime": "0.001", "epoch": 431, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8609, "scale": 1.0, "loss_sim": -0.7665, "loss_uniform": 0.0002, "loss_aug": 6.0932, "loss": 6.0935, "group0_lr": 1.2308, "group1_lr": 1.2308}
{"mode": "train", "datatime": "1.799", "epoch": 432, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8588, "scale": 1.0, "loss_sim": -0.76, "loss_uniform": 0.0002, "loss_aug": 6.0938, "loss": 6.094, "group0_lr": 1.229, "group1_lr": 1.229}
{"mode": "train", "datatime": "0.001", "epoch": 432, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8585, "scale": 1.0, "loss_sim": -0.757, "loss_uniform": 0.0002, "loss_aug": 6.0935, "loss": 6.0937, "group0_lr": 1.2277, "group1_lr": 1.2277}
{"mode": "train", "datatime": "1.882", "epoch": 433, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.256", "pre-sim": 0.8581, "scale": 1.0, "loss_sim": -0.7624, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0928, "group0_lr": 1.2259, "group1_lr": 1.2259}
{"mode": "train", "datatime": "0.001", "epoch": 433, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8597, "scale": 1.0, "loss_sim": -0.7546, "loss_uniform": 0.0002, "loss_aug": 6.0942, "loss": 6.0944, "group0_lr": 1.2247, "group1_lr": 1.2247}
{"mode": "train", "datatime": "1.810", "epoch": 434, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8634, "scale": 1.0, "loss_sim": -0.7677, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.2228, "group1_lr": 1.2228}
{"mode": "train", "datatime": "0.001", "epoch": 434, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8597, "scale": 1.0, "loss_sim": -0.7562, "loss_uniform": 0.0002, "loss_aug": 6.0935, "loss": 6.0937, "group0_lr": 1.2216, "group1_lr": 1.2216}
{"mode": "train", "datatime": "1.877", "epoch": 435, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.252", "pre-sim": 0.8635, "scale": 1.0, "loss_sim": -0.7649, "loss_uniform": 0.0003, "loss_aug": 6.092, "loss": 6.0922, "group0_lr": 1.2197, "group1_lr": 1.2197}
{"mode": "train", "datatime": "0.001", "epoch": 435, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8625, "scale": 1.0, "loss_sim": -0.7655, "loss_uniform": 0.0002, "loss_aug": 6.0932, "loss": 6.0934, "group0_lr": 1.2185, "group1_lr": 1.2185}
{"mode": "train", "datatime": "1.834", "epoch": 436, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.223", "pre-sim": 0.863, "scale": 1.0, "loss_sim": -0.769, "loss_uniform": 0.0002, "loss_aug": 6.0912, "loss": 6.0914, "group0_lr": 1.2166, "group1_lr": 1.2166}
{"mode": "train", "datatime": "0.001", "epoch": 436, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8629, "scale": 1.0, "loss_sim": -0.773, "loss_uniform": 0.0003, "loss_aug": 6.0909, "loss": 6.0912, "group0_lr": 1.2154, "group1_lr": 1.2154}
{"mode": "train", "datatime": "1.780", "epoch": 437, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8587, "scale": 1.0, "loss_sim": -0.7628, "loss_uniform": 0.0002, "loss_aug": 6.0923, "loss": 6.0926, "group0_lr": 1.2135, "group1_lr": 1.2135}
{"mode": "train", "datatime": "0.001", "epoch": 437, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8582, "scale": 1.0, "loss_sim": -0.7575, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0929, "group0_lr": 1.2123, "group1_lr": 1.2123}
{"mode": "train", "datatime": "1.758", "epoch": 438, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8589, "scale": 1.0, "loss_sim": -0.7621, "loss_uniform": 0.0002, "loss_aug": 6.0938, "loss": 6.094, "group0_lr": 1.2104, "group1_lr": 1.2104}
{"mode": "train", "datatime": "0.001", "epoch": 438, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8597, "scale": 1.0, "loss_sim": -0.7518, "loss_uniform": 0.0002, "loss_aug": 6.0936, "loss": 6.0939, "group0_lr": 1.2092, "group1_lr": 1.2092}
{"mode": "train", "datatime": "1.685", "epoch": 439, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8611, "scale": 1.0, "loss_sim": -0.756, "loss_uniform": 0.0002, "loss_aug": 6.0936, "loss": 6.0938, "group0_lr": 1.2073, "group1_lr": 1.2073}
{"mode": "train", "datatime": "0.001", "epoch": 439, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8574, "scale": 1.0, "loss_sim": -0.7493, "loss_uniform": 0.0002, "loss_aug": 6.0951, "loss": 6.0953, "group0_lr": 1.2061, "group1_lr": 1.2061}
{"mode": "train", "datatime": "1.713", "epoch": 440, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8612, "scale": 1.0, "loss_sim": -0.767, "loss_uniform": 0.0002, "loss_aug": 6.093, "loss": 6.0932, "group0_lr": 1.2042, "group1_lr": 1.2042}
{"mode": "train", "datatime": "0.001", "epoch": 440, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8621, "scale": 1.0, "loss_sim": -0.7743, "loss_uniform": 0.0002, "loss_aug": 6.0919, "loss": 6.0921, "group0_lr": 1.203, "group1_lr": 1.203}
{"mode": "train", "datatime": "1.698", "epoch": 441, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8655, "scale": 1.0, "loss_sim": -0.7796, "loss_uniform": 0.0002, "loss_aug": 6.0909, "loss": 6.0911, "group0_lr": 1.2011, "group1_lr": 1.2011}
{"mode": "train", "datatime": "0.001", "epoch": 441, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8584, "scale": 1.0, "loss_sim": -0.7673, "loss_uniform": 0.0002, "loss_aug": 6.0943, "loss": 6.0945, "group0_lr": 1.1999, "group1_lr": 1.1999}
{"mode": "train", "datatime": "1.697", "epoch": 442, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8562, "scale": 1.0, "loss_sim": -0.77, "loss_uniform": 0.0002, "loss_aug": 6.0931, "loss": 6.0933, "group0_lr": 1.198, "group1_lr": 1.198}
{"mode": "train", "datatime": "0.001", "epoch": 442, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8619, "scale": 1.0, "loss_sim": -0.7706, "loss_uniform": 0.0002, "loss_aug": 6.0922, "loss": 6.0924, "group0_lr": 1.1967, "group1_lr": 1.1967}
{"mode": "train", "datatime": "1.835", "epoch": 443, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.8607, "scale": 1.0, "loss_sim": -0.7761, "loss_uniform": 0.0002, "loss_aug": 6.0919, "loss": 6.0921, "group0_lr": 1.1949, "group1_lr": 1.1949}
{"mode": "train", "datatime": "0.001", "epoch": 443, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8601, "scale": 1.0, "loss_sim": -0.7683, "loss_uniform": 0.0002, "loss_aug": 6.0921, "loss": 6.0923, "group0_lr": 1.1936, "group1_lr": 1.1936}
{"mode": "train", "datatime": "1.819", "epoch": 444, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8621, "scale": 1.0, "loss_sim": -0.7647, "loss_uniform": 0.0002, "loss_aug": 6.0926, "loss": 6.0928, "group0_lr": 1.1918, "group1_lr": 1.1918}
{"mode": "train", "datatime": "0.001", "epoch": 444, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8565, "scale": 1.0, "loss_sim": -0.7634, "loss_uniform": 0.0002, "loss_aug": 6.0944, "loss": 6.0946, "group0_lr": 1.1905, "group1_lr": 1.1905}
{"mode": "train", "datatime": "1.757", "epoch": 445, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8593, "scale": 1.0, "loss_sim": -0.7575, "loss_uniform": 0.0002, "loss_aug": 6.0932, "loss": 6.0934, "group0_lr": 1.1887, "group1_lr": 1.1887}
{"mode": "train", "datatime": "0.001", "epoch": 445, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8621, "scale": 1.0, "loss_sim": -0.7684, "loss_uniform": 0.0002, "loss_aug": 6.0915, "loss": 6.0917, "group0_lr": 1.1874, "group1_lr": 1.1874}
{"mode": "train", "datatime": "1.771", "epoch": 446, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8563, "scale": 1.0, "loss_sim": -0.7599, "loss_uniform": 0.0002, "loss_aug": 6.0925, "loss": 6.0927, "group0_lr": 1.1855, "group1_lr": 1.1855}
{"mode": "train", "datatime": "0.001", "epoch": 446, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8538, "scale": 1.0, "loss_sim": -0.757, "loss_uniform": 0.0002, "loss_aug": 6.0951, "loss": 6.0953, "group0_lr": 1.1843, "group1_lr": 1.1843}
{"mode": "train", "datatime": "1.735", "epoch": 447, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8568, "scale": 1.0, "loss_sim": -0.7715, "loss_uniform": 0.0002, "loss_aug": 6.0924, "loss": 6.0926, "group0_lr": 1.1824, "group1_lr": 1.1824}
{"mode": "train", "datatime": "0.001", "epoch": 447, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8523, "scale": 1.0, "loss_sim": -0.76, "loss_uniform": 0.0002, "loss_aug": 6.0937, "loss": 6.094, "group0_lr": 1.1812, "group1_lr": 1.1812}
{"mode": "train", "datatime": "1.826", "epoch": 448, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8549, "scale": 1.0, "loss_sim": -0.7633, "loss_uniform": 0.0002, "loss_aug": 6.0932, "loss": 6.0934, "group0_lr": 1.1793, "group1_lr": 1.1793}
{"mode": "train", "datatime": "0.001", "epoch": 448, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8537, "scale": 1.0, "loss_sim": -0.7523, "loss_uniform": 0.0002, "loss_aug": 6.0934, "loss": 6.0936, "group0_lr": 1.178, "group1_lr": 1.178}
{"mode": "train", "datatime": "1.696", "epoch": 449, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.86, "scale": 1.0, "loss_sim": -0.7658, "loss_uniform": 0.0002, "loss_aug": 6.0921, "loss": 6.0923, "group0_lr": 1.1762, "group1_lr": 1.1762}
{"mode": "train", "datatime": "0.001", "epoch": 449, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.865, "scale": 1.0, "loss_sim": -0.7851, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0886, "group0_lr": 1.1749, "group1_lr": 1.1749}
{"mode": "val", "epoch": 449, "KNN-5": 66.41528662420383}
{"mode": "train", "datatime": "1.801", "epoch": 450, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8548, "scale": 1.0, "loss_sim": -0.7682, "loss_uniform": 0.0002, "loss_aug": 6.0923, "loss": 6.0926, "group0_lr": 1.1731, "group1_lr": 1.1731}
{"mode": "train", "datatime": "0.001", "epoch": 450, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8567, "scale": 1.0, "loss_sim": -0.7711, "loss_uniform": 0.0002, "loss_aug": 6.0928, "loss": 6.093, "group0_lr": 1.1718, "group1_lr": 1.1718}
{"mode": "train", "datatime": "1.742", "epoch": 451, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8537, "scale": 1.0, "loss_sim": -0.7576, "loss_uniform": 0.0002, "loss_aug": 6.093, "loss": 6.0932, "group0_lr": 1.1699, "group1_lr": 1.1699}
{"mode": "train", "datatime": "0.001", "epoch": 451, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8563, "scale": 1.0, "loss_sim": -0.7582, "loss_uniform": 0.0002, "loss_aug": 6.093, "loss": 6.0932, "group0_lr": 1.1687, "group1_lr": 1.1687}
{"mode": "train", "datatime": "1.784", "epoch": 452, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8564, "scale": 1.0, "loss_sim": -0.7716, "loss_uniform": 0.0002, "loss_aug": 6.0894, "loss": 6.0896, "group0_lr": 1.1668, "group1_lr": 1.1668}
{"mode": "train", "datatime": "0.001", "epoch": 452, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8549, "scale": 1.0, "loss_sim": -0.7737, "loss_uniform": 0.0002, "loss_aug": 6.0913, "loss": 6.0914, "group0_lr": 1.1655, "group1_lr": 1.1655}
{"mode": "train", "datatime": "1.730", "epoch": 453, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8592, "scale": 1.0, "loss_sim": -0.7785, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.0889, "group0_lr": 1.1637, "group1_lr": 1.1637}
{"mode": "train", "datatime": "0.001", "epoch": 453, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8567, "scale": 1.0, "loss_sim": -0.7749, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 6.0902, "group0_lr": 1.1624, "group1_lr": 1.1624}
{"mode": "train", "datatime": "1.782", "epoch": 454, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8567, "scale": 1.0, "loss_sim": -0.7603, "loss_uniform": 0.0002, "loss_aug": 6.0924, "loss": 6.0926, "group0_lr": 1.1605, "group1_lr": 1.1605}
{"mode": "train", "datatime": "0.001", "epoch": 454, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8513, "scale": 1.0, "loss_sim": -0.7614, "loss_uniform": 0.0002, "loss_aug": 6.0923, "loss": 6.0925, "group0_lr": 1.1593, "group1_lr": 1.1593}
{"mode": "train", "datatime": "1.781", "epoch": 455, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8529, "scale": 1.0, "loss_sim": -0.7525, "loss_uniform": 0.0002, "loss_aug": 6.0927, "loss": 6.0929, "group0_lr": 1.1574, "group1_lr": 1.1574}
{"mode": "train", "datatime": "0.001", "epoch": 455, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8536, "scale": 1.0, "loss_sim": -0.7657, "loss_uniform": 0.0002, "loss_aug": 6.0907, "loss": 6.0908, "group0_lr": 1.1561, "group1_lr": 1.1561}
{"mode": "train", "datatime": "1.790", "epoch": 456, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8542, "scale": 1.0, "loss_sim": -0.762, "loss_uniform": 0.0002, "loss_aug": 6.0905, "loss": 6.0907, "group0_lr": 1.1543, "group1_lr": 1.1543}
{"mode": "train", "datatime": "0.001", "epoch": 456, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8522, "scale": 1.0, "loss_sim": -0.7674, "loss_uniform": 0.0002, "loss_aug": 6.0906, "loss": 6.0908, "group0_lr": 1.153, "group1_lr": 1.153}
{"mode": "train", "datatime": "1.690", "epoch": 457, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8547, "scale": 1.0, "loss_sim": -0.7646, "loss_uniform": 0.0002, "loss_aug": 6.0911, "loss": 6.0913, "group0_lr": 1.1511, "group1_lr": 1.1511}
{"mode": "train", "datatime": "0.001", "epoch": 457, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8556, "scale": 1.0, "loss_sim": -0.7694, "loss_uniform": 0.0002, "loss_aug": 6.0899, "loss": 6.0901, "group0_lr": 1.1499, "group1_lr": 1.1499}
{"mode": "train", "datatime": "1.699", "epoch": 458, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8525, "scale": 1.0, "loss_sim": -0.762, "loss_uniform": 0.0002, "loss_aug": 6.0908, "loss": 6.091, "group0_lr": 1.148, "group1_lr": 1.148}
{"mode": "train", "datatime": "0.001", "epoch": 458, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8481, "scale": 1.0, "loss_sim": -0.7582, "loss_uniform": 0.0002, "loss_aug": 6.0933, "loss": 6.0935, "group0_lr": 1.1467, "group1_lr": 1.1467}
{"mode": "train", "datatime": "1.746", "epoch": 459, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8556, "scale": 1.0, "loss_sim": -0.7737, "loss_uniform": 0.0002, "loss_aug": 6.0902, "loss": 6.0904, "group0_lr": 1.1449, "group1_lr": 1.1449}
{"mode": "train", "datatime": "0.001", "epoch": 459, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8536, "scale": 1.0, "loss_sim": -0.7694, "loss_uniform": 0.0002, "loss_aug": 6.0905, "loss": 6.0907, "group0_lr": 1.1436, "group1_lr": 1.1436}
{"mode": "train", "datatime": "1.653", "epoch": 460, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8503, "scale": 1.0, "loss_sim": -0.7653, "loss_uniform": 0.0002, "loss_aug": 6.0911, "loss": 6.0913, "group0_lr": 1.1417, "group1_lr": 1.1417}
{"mode": "train", "datatime": "0.001", "epoch": 460, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8524, "scale": 1.0, "loss_sim": -0.7742, "loss_uniform": 0.0002, "loss_aug": 6.0892, "loss": 6.0894, "group0_lr": 1.1404, "group1_lr": 1.1404}
{"mode": "train", "datatime": "1.784", "epoch": 461, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8541, "scale": 1.0, "loss_sim": -0.7735, "loss_uniform": 0.0002, "loss_aug": 6.0897, "loss": 6.0899, "group0_lr": 1.1386, "group1_lr": 1.1386}
{"mode": "train", "datatime": "0.001", "epoch": 461, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8566, "scale": 1.0, "loss_sim": -0.769, "loss_uniform": 0.0002, "loss_aug": 6.0898, "loss": 6.09, "group0_lr": 1.1373, "group1_lr": 1.1373}
{"mode": "train", "datatime": "1.761", "epoch": 462, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8565, "scale": 1.0, "loss_sim": -0.7729, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.0889, "group0_lr": 1.1354, "group1_lr": 1.1354}
{"mode": "train", "datatime": "0.001", "epoch": 462, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8575, "scale": 1.0, "loss_sim": -0.7765, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 6.0889, "group0_lr": 1.1342, "group1_lr": 1.1342}
{"mode": "train", "datatime": "1.713", "epoch": 463, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8534, "scale": 1.0, "loss_sim": -0.7783, "loss_uniform": 0.0002, "loss_aug": 6.0897, "loss": 6.0899, "group0_lr": 1.1323, "group1_lr": 1.1323}
{"mode": "train", "datatime": "0.001", "epoch": 463, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8527, "scale": 1.0, "loss_sim": -0.7709, "loss_uniform": 0.0002, "loss_aug": 6.0895, "loss": 6.0898, "group0_lr": 1.131, "group1_lr": 1.131}
{"mode": "train", "datatime": "1.775", "epoch": 464, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8529, "scale": 1.0, "loss_sim": -0.7668, "loss_uniform": 0.0003, "loss_aug": 6.0896, "loss": 6.0899, "group0_lr": 1.1291, "group1_lr": 1.1291}
{"mode": "train", "datatime": "0.001", "epoch": 464, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8519, "scale": 1.0, "loss_sim": -0.7698, "loss_uniform": 0.0002, "loss_aug": 6.0903, "loss": 6.0906, "group0_lr": 1.1279, "group1_lr": 1.1279}
{"mode": "train", "datatime": "1.775", "epoch": 465, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8565, "scale": 1.0, "loss_sim": -0.7766, "loss_uniform": 0.0002, "loss_aug": 6.0885, "loss": 6.0887, "group0_lr": 1.126, "group1_lr": 1.126}
{"mode": "train", "datatime": "0.001", "epoch": 465, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8512, "scale": 1.0, "loss_sim": -0.7652, "loss_uniform": 0.0002, "loss_aug": 6.0915, "loss": 6.0917, "group0_lr": 1.1247, "group1_lr": 1.1247}
{"mode": "train", "datatime": "1.707", "epoch": 466, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8555, "scale": 1.0, "loss_sim": -0.7658, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 6.0903, "group0_lr": 1.1228, "group1_lr": 1.1228}
{"mode": "train", "datatime": "0.001", "epoch": 466, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8568, "scale": 1.0, "loss_sim": -0.7728, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 6.0897, "group0_lr": 1.1216, "group1_lr": 1.1216}
{"mode": "train", "datatime": "1.702", "epoch": 467, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.855, "scale": 1.0, "loss_sim": -0.7754, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 6.0903, "group0_lr": 1.1197, "group1_lr": 1.1197}
{"mode": "train", "datatime": "0.001", "epoch": 467, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.852, "scale": 1.0, "loss_sim": -0.769, "loss_uniform": 0.0002, "loss_aug": 6.0915, "loss": 6.0917, "group0_lr": 1.1184, "group1_lr": 1.1184}
{"mode": "train", "datatime": "1.819", "epoch": 468, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8564, "scale": 1.0, "loss_sim": -0.7744, "loss_uniform": 0.0002, "loss_aug": 6.0894, "loss": 6.0896, "group0_lr": 1.1165, "group1_lr": 1.1165}
{"mode": "train", "datatime": "0.001", "epoch": 468, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8544, "scale": 1.0, "loss_sim": -0.773, "loss_uniform": 0.0002, "loss_aug": 6.0902, "loss": 6.0904, "group0_lr": 1.1153, "group1_lr": 1.1153}
{"mode": "train", "datatime": "1.830", "epoch": 469, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8517, "scale": 1.0, "loss_sim": -0.7688, "loss_uniform": 0.0002, "loss_aug": 6.0918, "loss": 6.092, "group0_lr": 1.1134, "group1_lr": 1.1134}
{"mode": "train", "datatime": "0.001", "epoch": 469, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8537, "scale": 1.0, "loss_sim": -0.7703, "loss_uniform": 0.0002, "loss_aug": 6.09, "loss": 6.0902, "group0_lr": 1.1121, "group1_lr": 1.1121}
{"mode": "train", "datatime": "1.696", "epoch": 470, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8549, "scale": 1.0, "loss_sim": -0.7637, "loss_uniform": 0.0002, "loss_aug": 6.0913, "loss": 6.0915, "group0_lr": 1.1102, "group1_lr": 1.1102}
{"mode": "train", "datatime": "0.001", "epoch": 470, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8568, "scale": 1.0, "loss_sim": -0.7699, "loss_uniform": 0.0002, "loss_aug": 6.0906, "loss": 6.0908, "group0_lr": 1.109, "group1_lr": 1.109}
{"mode": "train", "datatime": "1.742", "epoch": 471, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8516, "scale": 1.0, "loss_sim": -0.7663, "loss_uniform": 0.0002, "loss_aug": 6.0919, "loss": 6.0921, "group0_lr": 1.1071, "group1_lr": 1.1071}
{"mode": "train", "datatime": "0.001", "epoch": 471, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8545, "scale": 1.0, "loss_sim": -0.7698, "loss_uniform": 0.0002, "loss_aug": 6.0906, "loss": 6.0908, "group0_lr": 1.1058, "group1_lr": 1.1058}
{"mode": "train", "datatime": "1.803", "epoch": 472, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8502, "scale": 1.0, "loss_sim": -0.7609, "loss_uniform": 0.0002, "loss_aug": 6.0911, "loss": 6.0913, "group0_lr": 1.1039, "group1_lr": 1.1039}
{"mode": "train", "datatime": "0.001", "epoch": 472, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8523, "scale": 1.0, "loss_sim": -0.7698, "loss_uniform": 0.0002, "loss_aug": 6.0907, "loss": 6.0909, "group0_lr": 1.1027, "group1_lr": 1.1027}
{"mode": "train", "datatime": "1.747", "epoch": 473, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8512, "scale": 1.0, "loss_sim": -0.7616, "loss_uniform": 0.0002, "loss_aug": 6.092, "loss": 6.0922, "group0_lr": 1.1008, "group1_lr": 1.1008}
{"mode": "train", "datatime": "0.001", "epoch": 473, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.852, "scale": 1.0, "loss_sim": -0.7613, "loss_uniform": 0.0002, "loss_aug": 6.0918, "loss": 6.092, "group0_lr": 1.0995, "group1_lr": 1.0995}
{"mode": "train", "datatime": "1.707", "epoch": 474, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8571, "scale": 1.0, "loss_sim": -0.785, "loss_uniform": 0.0002, "loss_aug": 6.0883, "loss": 6.0885, "group0_lr": 1.0976, "group1_lr": 1.0976}
{"mode": "train", "datatime": "0.001", "epoch": 474, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.854, "scale": 1.0, "loss_sim": -0.7844, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 6.0892, "group0_lr": 1.0963, "group1_lr": 1.0963}
{"mode": "train", "datatime": "1.704", "epoch": 475, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8514, "scale": 1.0, "loss_sim": -0.772, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 6.0903, "group0_lr": 1.0945, "group1_lr": 1.0945}
{"mode": "train", "datatime": "0.001", "epoch": 475, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.857, "scale": 1.0, "loss_sim": -0.7828, "loss_uniform": 0.0002, "loss_aug": 6.0879, "loss": 6.0881, "group0_lr": 1.0932, "group1_lr": 1.0932}
{"mode": "train", "datatime": "1.791", "epoch": 476, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8547, "scale": 1.0, "loss_sim": -0.7737, "loss_uniform": 0.0002, "loss_aug": 6.0894, "loss": 6.0896, "group0_lr": 1.0913, "group1_lr": 1.0913}
{"mode": "train", "datatime": "0.001", "epoch": 476, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8519, "scale": 1.0, "loss_sim": -0.7723, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 6.0898, "group0_lr": 1.09, "group1_lr": 1.09}
{"mode": "train", "datatime": "1.699", "epoch": 477, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.854, "scale": 1.0, "loss_sim": -0.7757, "loss_uniform": 0.0002, "loss_aug": 6.0899, "loss": 6.0901, "group0_lr": 1.0881, "group1_lr": 1.0881}
{"mode": "train", "datatime": "0.001", "epoch": 477, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8531, "scale": 1.0, "loss_sim": -0.7759, "loss_uniform": 0.0002, "loss_aug": 6.0898, "loss": 6.09, "group0_lr": 1.0869, "group1_lr": 1.0869}
{"mode": "train", "datatime": "1.702", "epoch": 478, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8529, "scale": 1.0, "loss_sim": -0.782, "loss_uniform": 0.0002, "loss_aug": 6.0883, "loss": 6.0885, "group0_lr": 1.085, "group1_lr": 1.085}
{"mode": "train", "datatime": "0.001", "epoch": 478, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8524, "scale": 1.0, "loss_sim": -0.7836, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 1.0837, "group1_lr": 1.0837}
{"mode": "train", "datatime": "1.814", "epoch": 479, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8526, "scale": 1.0, "loss_sim": -0.7745, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 1.0818, "group1_lr": 1.0818}
{"mode": "train", "datatime": "0.001", "epoch": 479, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8516, "scale": 1.0, "loss_sim": -0.775, "loss_uniform": 0.0002, "loss_aug": 6.0903, "loss": 6.0905, "group0_lr": 1.0805, "group1_lr": 1.0805}
{"mode": "train", "datatime": "1.770", "epoch": 480, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8526, "scale": 1.0, "loss_sim": -0.7768, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 1.0787, "group1_lr": 1.0787}
{"mode": "train", "datatime": "0.001", "epoch": 480, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8523, "scale": 1.0, "loss_sim": -0.7809, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 6.0895, "group0_lr": 1.0774, "group1_lr": 1.0774}
{"mode": "train", "datatime": "1.820", "epoch": 481, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.8523, "scale": 1.0, "loss_sim": -0.7782, "loss_uniform": 0.0002, "loss_aug": 6.0889, "loss": 6.089, "group0_lr": 1.0755, "group1_lr": 1.0755}
{"mode": "train", "datatime": "0.001", "epoch": 481, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8506, "scale": 1.0, "loss_sim": -0.7719, "loss_uniform": 0.0002, "loss_aug": 6.0909, "loss": 6.0911, "group0_lr": 1.0742, "group1_lr": 1.0742}
{"mode": "train", "datatime": "1.758", "epoch": 482, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8517, "scale": 1.0, "loss_sim": -0.7774, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 6.0894, "group0_lr": 1.0723, "group1_lr": 1.0723}
{"mode": "train", "datatime": "0.001", "epoch": 482, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8527, "scale": 1.0, "loss_sim": -0.7743, "loss_uniform": 0.0002, "loss_aug": 6.0894, "loss": 6.0895, "group0_lr": 1.071, "group1_lr": 1.071}
{"mode": "train", "datatime": "1.817", "epoch": 483, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.192", "pre-sim": 0.8527, "scale": 1.0, "loss_sim": -0.786, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 1.0692, "group1_lr": 1.0692}
{"mode": "train", "datatime": "0.001", "epoch": 483, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8453, "scale": 1.0, "loss_sim": -0.7669, "loss_uniform": 0.0002, "loss_aug": 6.0918, "loss": 6.092, "group0_lr": 1.0679, "group1_lr": 1.0679}
{"mode": "train", "datatime": "1.726", "epoch": 484, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8545, "scale": 1.0, "loss_sim": -0.7861, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.088, "group0_lr": 1.066, "group1_lr": 1.066}
{"mode": "train", "datatime": "0.001", "epoch": 484, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8501, "scale": 1.0, "loss_sim": -0.7804, "loss_uniform": 0.0002, "loss_aug": 6.0901, "loss": 6.0903, "group0_lr": 1.0647, "group1_lr": 1.0647}
{"mode": "train", "datatime": "1.812", "epoch": 485, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8507, "scale": 1.0, "loss_sim": -0.7806, "loss_uniform": 0.0002, "loss_aug": 6.0887, "loss": 6.0889, "group0_lr": 1.0628, "group1_lr": 1.0628}
{"mode": "train", "datatime": "0.001", "epoch": 485, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8499, "scale": 1.0, "loss_sim": -0.7838, "loss_uniform": 0.0002, "loss_aug": 6.0895, "loss": 6.0896, "group0_lr": 1.0615, "group1_lr": 1.0615}
{"mode": "train", "datatime": "1.729", "epoch": 486, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.849, "scale": 1.0, "loss_sim": -0.7804, "loss_uniform": 0.0001, "loss_aug": 6.0896, "loss": 6.0897, "group0_lr": 1.0597, "group1_lr": 1.0597}
{"mode": "train", "datatime": "0.001", "epoch": 486, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8515, "scale": 1.0, "loss_sim": -0.7827, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0885, "group0_lr": 1.0584, "group1_lr": 1.0584}
{"mode": "train", "datatime": "1.716", "epoch": 487, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8481, "scale": 1.0, "loss_sim": -0.7782, "loss_uniform": 0.0002, "loss_aug": 6.0898, "loss": 6.09, "group0_lr": 1.0565, "group1_lr": 1.0565}
{"mode": "train", "datatime": "0.001", "epoch": 487, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.852, "scale": 1.0, "loss_sim": -0.7794, "loss_uniform": 0.0001, "loss_aug": 6.0889, "loss": 6.089, "group0_lr": 1.0552, "group1_lr": 1.0552}
{"mode": "train", "datatime": "1.688", "epoch": 488, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8479, "scale": 1.0, "loss_sim": -0.7673, "loss_uniform": 0.0002, "loss_aug": 6.0908, "loss": 6.0909, "group0_lr": 1.0533, "group1_lr": 1.0533}
{"mode": "train", "datatime": "0.001", "epoch": 488, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8448, "scale": 1.0, "loss_sim": -0.7685, "loss_uniform": 0.0002, "loss_aug": 6.0905, "loss": 6.0907, "group0_lr": 1.052, "group1_lr": 1.052}
{"mode": "train", "datatime": "1.772", "epoch": 489, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8541, "scale": 1.0, "loss_sim": -0.7806, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.088, "group0_lr": 1.0502, "group1_lr": 1.0502}
{"mode": "train", "datatime": "0.001", "epoch": 489, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8496, "scale": 1.0, "loss_sim": -0.7817, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 1.0489, "group1_lr": 1.0489}
{"mode": "train", "datatime": "1.727", "epoch": 490, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8515, "scale": 1.0, "loss_sim": -0.7932, "loss_uniform": 0.0002, "loss_aug": 6.0858, "loss": 6.086, "group0_lr": 1.047, "group1_lr": 1.047}
{"mode": "train", "datatime": "0.001", "epoch": 490, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8491, "scale": 1.0, "loss_sim": -0.7906, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0882, "group0_lr": 1.0457, "group1_lr": 1.0457}
{"mode": "train", "datatime": "1.693", "epoch": 491, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8464, "scale": 1.0, "loss_sim": -0.7809, "loss_uniform": 0.0002, "loss_aug": 6.0885, "loss": 6.0887, "group0_lr": 1.0438, "group1_lr": 1.0438}
{"mode": "train", "datatime": "0.001", "epoch": 491, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8452, "scale": 1.0, "loss_sim": -0.7791, "loss_uniform": 0.0002, "loss_aug": 6.0897, "loss": 6.0899, "group0_lr": 1.0425, "group1_lr": 1.0425}
{"mode": "train", "datatime": "1.715", "epoch": 492, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.849, "scale": 1.0, "loss_sim": -0.7851, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0886, "group0_lr": 1.0406, "group1_lr": 1.0406}
{"mode": "train", "datatime": "0.001", "epoch": 492, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8508, "scale": 1.0, "loss_sim": -0.7819, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.088, "group0_lr": 1.0394, "group1_lr": 1.0394}
{"mode": "train", "datatime": "1.706", "epoch": 493, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.847, "scale": 1.0, "loss_sim": -0.7803, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.0889, "group0_lr": 1.0375, "group1_lr": 1.0375}
{"mode": "train", "datatime": "0.001", "epoch": 493, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.848, "scale": 1.0, "loss_sim": -0.7798, "loss_uniform": 0.0002, "loss_aug": 6.0896, "loss": 6.0898, "group0_lr": 1.0362, "group1_lr": 1.0362}
{"mode": "train", "datatime": "1.780", "epoch": 494, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.846, "scale": 1.0, "loss_sim": -0.7745, "loss_uniform": 0.0002, "loss_aug": 6.0906, "loss": 6.0908, "group0_lr": 1.0343, "group1_lr": 1.0343}
{"mode": "train", "datatime": "0.001", "epoch": 494, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8492, "scale": 1.0, "loss_sim": -0.781, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 1.033, "group1_lr": 1.033}
{"mode": "train", "datatime": "1.732", "epoch": 495, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.848, "scale": 1.0, "loss_sim": -0.7787, "loss_uniform": 0.0002, "loss_aug": 6.091, "loss": 6.0911, "group0_lr": 1.0311, "group1_lr": 1.0311}
{"mode": "train", "datatime": "0.001", "epoch": 495, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8493, "scale": 1.0, "loss_sim": -0.7806, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 6.0895, "group0_lr": 1.0298, "group1_lr": 1.0298}
{"mode": "train", "datatime": "1.781", "epoch": 496, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8489, "scale": 1.0, "loss_sim": -0.7815, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 1.028, "group1_lr": 1.028}
{"mode": "train", "datatime": "0.001", "epoch": 496, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.848, "scale": 1.0, "loss_sim": -0.7862, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 6.0887, "group0_lr": 1.0267, "group1_lr": 1.0267}
{"mode": "train", "datatime": "1.691", "epoch": 497, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8502, "scale": 1.0, "loss_sim": -0.7872, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 6.0877, "group0_lr": 1.0248, "group1_lr": 1.0248}
{"mode": "train", "datatime": "0.001", "epoch": 497, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8428, "scale": 1.0, "loss_sim": -0.77, "loss_uniform": 0.0002, "loss_aug": 6.0914, "loss": 6.0916, "group0_lr": 1.0235, "group1_lr": 1.0235}
{"mode": "train", "datatime": "1.753", "epoch": 498, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8474, "scale": 1.0, "loss_sim": -0.7809, "loss_uniform": 0.0002, "loss_aug": 6.0893, "loss": 6.0895, "group0_lr": 1.0216, "group1_lr": 1.0216}
{"mode": "train", "datatime": "0.001", "epoch": 498, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8456, "scale": 1.0, "loss_sim": -0.7775, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 6.0888, "group0_lr": 1.0203, "group1_lr": 1.0203}
{"mode": "train", "datatime": "1.779", "epoch": 499, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8475, "scale": 1.0, "loss_sim": -0.7757, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 1.0184, "group1_lr": 1.0184}
{"mode": "train", "datatime": "0.001", "epoch": 499, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8533, "scale": 1.0, "loss_sim": -0.7899, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0854, "group0_lr": 1.0172, "group1_lr": 1.0172}
{"mode": "val", "epoch": 499, "KNN-5": 67.91847133757962}
{"mode": "train", "datatime": "1.739", "epoch": 500, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8462, "scale": 1.0, "loss_sim": -0.7803, "loss_uniform": 0.0002, "loss_aug": 6.0889, "loss": 6.0891, "group0_lr": 1.0153, "group1_lr": 1.0153}
{"mode": "train", "datatime": "0.001", "epoch": 500, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8474, "scale": 1.0, "loss_sim": -0.7792, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.0881, "group0_lr": 1.014, "group1_lr": 1.014}
{"mode": "train", "datatime": "1.741", "epoch": 501, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8427, "scale": 1.0, "loss_sim": -0.7803, "loss_uniform": 0.0002, "loss_aug": 6.0889, "loss": 6.0891, "group0_lr": 1.0121, "group1_lr": 1.0121}
{"mode": "train", "datatime": "0.001", "epoch": 501, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8493, "scale": 1.0, "loss_sim": -0.7913, "loss_uniform": 0.0002, "loss_aug": 6.0863, "loss": 6.0865, "group0_lr": 1.0108, "group1_lr": 1.0108}
{"mode": "train", "datatime": "1.785", "epoch": 502, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8498, "scale": 1.0, "loss_sim": -0.7835, "loss_uniform": 0.0002, "loss_aug": 6.0877, "loss": 6.0879, "group0_lr": 1.0089, "group1_lr": 1.0089}
{"mode": "train", "datatime": "0.001", "epoch": 502, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8463, "scale": 1.0, "loss_sim": -0.7779, "loss_uniform": 0.0002, "loss_aug": 6.0894, "loss": 6.0896, "group0_lr": 1.0076, "group1_lr": 1.0076}
{"mode": "train", "datatime": "1.756", "epoch": 503, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.848, "scale": 1.0, "loss_sim": -0.7783, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 6.0883, "group0_lr": 1.0057, "group1_lr": 1.0057}
{"mode": "train", "datatime": "0.001", "epoch": 503, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8454, "scale": 1.0, "loss_sim": -0.7696, "loss_uniform": 0.0002, "loss_aug": 6.0909, "loss": 6.0911, "group0_lr": 1.0045, "group1_lr": 1.0045}
{"mode": "train", "datatime": "1.783", "epoch": 504, "iter": 15, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8471, "scale": 1.0, "loss_sim": -0.7818, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.088, "group0_lr": 1.0026, "group1_lr": 1.0026}
{"mode": "train", "datatime": "0.001", "epoch": 504, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8449, "scale": 1.0, "loss_sim": -0.7818, "loss_uniform": 0.0002, "loss_aug": 6.0882, "loss": 6.0884, "group0_lr": 1.0013, "group1_lr": 1.0013}
{"mode": "train", "datatime": "1.766", "epoch": 505, "iter": 15, "lr": "9.99e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8484, "scale": 1.0, "loss_sim": -0.7855, "loss_uniform": 0.0002, "loss_aug": 6.0855, "loss": 6.0856, "group0_lr": 0.9994, "group1_lr": 0.9994}
{"mode": "train", "datatime": "0.001", "epoch": 505, "iter": 30, "lr": "9.98e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8468, "scale": 1.0, "loss_sim": -0.7852, "loss_uniform": 0.0002, "loss_aug": 6.0887, "loss": 6.0889, "group0_lr": 0.9981, "group1_lr": 0.9981}
{"mode": "train", "datatime": "1.793", "epoch": 506, "iter": 15, "lr": "9.96e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8493, "scale": 1.0, "loss_sim": -0.7778, "loss_uniform": 0.0002, "loss_aug": 6.0869, "loss": 6.0871, "group0_lr": 0.9962, "group1_lr": 0.9962}
{"mode": "train", "datatime": "0.001", "epoch": 506, "iter": 30, "lr": "9.94e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8473, "scale": 1.0, "loss_sim": -0.7837, "loss_uniform": 0.0002, "loss_aug": 6.0883, "loss": 6.0884, "group0_lr": 0.9949, "group1_lr": 0.9949}
{"mode": "train", "datatime": "1.784", "epoch": 507, "iter": 15, "lr": "9.92e-01", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8476, "scale": 1.0, "loss_sim": -0.7753, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.088, "group0_lr": 0.9931, "group1_lr": 0.9931}
{"mode": "train", "datatime": "0.001", "epoch": 507, "iter": 30, "lr": "9.91e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8481, "scale": 1.0, "loss_sim": -0.7936, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.9918, "group1_lr": 0.9918}
{"mode": "train", "datatime": "1.780", "epoch": 508, "iter": 15, "lr": "9.89e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.846, "scale": 1.0, "loss_sim": -0.7815, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0882, "group0_lr": 0.9899, "group1_lr": 0.9899}
{"mode": "train", "datatime": "0.001", "epoch": 508, "iter": 30, "lr": "9.88e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8496, "scale": 1.0, "loss_sim": -0.7956, "loss_uniform": 0.0002, "loss_aug": 6.0855, "loss": 6.0857, "group0_lr": 0.9886, "group1_lr": 0.9886}
{"mode": "train", "datatime": "1.779", "epoch": 509, "iter": 15, "lr": "9.86e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8436, "scale": 1.0, "loss_sim": -0.7869, "loss_uniform": 0.0002, "loss_aug": 6.0876, "loss": 6.0878, "group0_lr": 0.9867, "group1_lr": 0.9867}
{"mode": "train", "datatime": "0.001", "epoch": 509, "iter": 30, "lr": "9.85e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.847, "scale": 1.0, "loss_sim": -0.7856, "loss_uniform": 0.0002, "loss_aug": 6.0867, "loss": 6.087, "group0_lr": 0.9854, "group1_lr": 0.9854}
{"mode": "train", "datatime": "1.742", "epoch": 510, "iter": 15, "lr": "9.83e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8429, "scale": 1.0, "loss_sim": -0.7883, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0882, "group0_lr": 0.9835, "group1_lr": 0.9835}
{"mode": "train", "datatime": "0.001", "epoch": 510, "iter": 30, "lr": "9.82e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8432, "scale": 1.0, "loss_sim": -0.7809, "loss_uniform": 0.0002, "loss_aug": 6.0885, "loss": 6.0887, "group0_lr": 0.9822, "group1_lr": 0.9822}
{"mode": "train", "datatime": "1.751", "epoch": 511, "iter": 15, "lr": "9.80e-01", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8417, "scale": 1.0, "loss_sim": -0.7789, "loss_uniform": 0.0002, "loss_aug": 6.0892, "loss": 6.0893, "group0_lr": 0.9804, "group1_lr": 0.9804}
{"mode": "train", "datatime": "0.001", "epoch": 511, "iter": 30, "lr": "9.78e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8437, "scale": 1.0, "loss_sim": -0.7749, "loss_uniform": 0.0002, "loss_aug": 6.0903, "loss": 6.0905, "group0_lr": 0.9791, "group1_lr": 0.9791}
{"mode": "train", "datatime": "1.764", "epoch": 512, "iter": 15, "lr": "9.77e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8438, "scale": 1.0, "loss_sim": -0.7732, "loss_uniform": 0.0002, "loss_aug": 6.0899, "loss": 6.09, "group0_lr": 0.9772, "group1_lr": 0.9772}
{"mode": "train", "datatime": "0.001", "epoch": 512, "iter": 30, "lr": "9.75e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8426, "scale": 1.0, "loss_sim": -0.7748, "loss_uniform": 0.0002, "loss_aug": 6.0913, "loss": 6.0915, "group0_lr": 0.9759, "group1_lr": 0.9759}
{"mode": "train", "datatime": "1.764", "epoch": 513, "iter": 15, "lr": "9.73e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8493, "scale": 1.0, "loss_sim": -0.7828, "loss_uniform": 0.0002, "loss_aug": 6.0889, "loss": 6.0891, "group0_lr": 0.974, "group1_lr": 0.974}
{"mode": "train", "datatime": "0.001", "epoch": 513, "iter": 30, "lr": "9.72e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.848, "scale": 1.0, "loss_sim": -0.7874, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 0.9727, "group1_lr": 0.9727}
{"mode": "train", "datatime": "1.780", "epoch": 514, "iter": 15, "lr": "9.70e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8461, "scale": 1.0, "loss_sim": -0.7858, "loss_uniform": 0.0002, "loss_aug": 6.0895, "loss": 6.0896, "group0_lr": 0.9708, "group1_lr": 0.9708}
{"mode": "train", "datatime": "0.001", "epoch": 514, "iter": 30, "lr": "9.69e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8477, "scale": 1.0, "loss_sim": -0.791, "loss_uniform": 0.0002, "loss_aug": 6.0872, "loss": 6.0874, "group0_lr": 0.9696, "group1_lr": 0.9696}
{"mode": "train", "datatime": "1.799", "epoch": 515, "iter": 15, "lr": "9.67e-01", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8485, "scale": 1.0, "loss_sim": -0.7897, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 6.0883, "group0_lr": 0.9677, "group1_lr": 0.9677}
{"mode": "train", "datatime": "0.001", "epoch": 515, "iter": 30, "lr": "9.66e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.843, "scale": 1.0, "loss_sim": -0.7815, "loss_uniform": 0.0002, "loss_aug": 6.0895, "loss": 6.0897, "group0_lr": 0.9664, "group1_lr": 0.9664}
{"mode": "train", "datatime": "1.730", "epoch": 516, "iter": 15, "lr": "9.64e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8433, "scale": 1.0, "loss_sim": -0.7833, "loss_uniform": 0.0002, "loss_aug": 6.0897, "loss": 6.0899, "group0_lr": 0.9645, "group1_lr": 0.9645}
{"mode": "train", "datatime": "0.001", "epoch": 516, "iter": 30, "lr": "9.63e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8442, "scale": 1.0, "loss_sim": -0.7771, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 0.9632, "group1_lr": 0.9632}
{"mode": "train", "datatime": "1.795", "epoch": 517, "iter": 15, "lr": "9.61e-01", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8417, "scale": 1.0, "loss_sim": -0.7797, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 6.0892, "group0_lr": 0.9613, "group1_lr": 0.9613}
{"mode": "train", "datatime": "0.001", "epoch": 517, "iter": 30, "lr": "9.59e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8419, "scale": 1.0, "loss_sim": -0.7754, "loss_uniform": 0.0002, "loss_aug": 6.0885, "loss": 6.0887, "group0_lr": 0.96, "group1_lr": 0.96}
{"mode": "train", "datatime": "1.777", "epoch": 518, "iter": 15, "lr": "9.58e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8428, "scale": 1.0, "loss_sim": -0.7893, "loss_uniform": 0.0002, "loss_aug": 6.0871, "loss": 6.0873, "group0_lr": 0.9582, "group1_lr": 0.9582}
{"mode": "train", "datatime": "0.001", "epoch": 518, "iter": 30, "lr": "9.56e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.844, "scale": 1.0, "loss_sim": -0.7989, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.9569, "group1_lr": 0.9569}
{"mode": "train", "datatime": "1.777", "epoch": 519, "iter": 15, "lr": "9.54e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8423, "scale": 1.0, "loss_sim": -0.7939, "loss_uniform": 0.0003, "loss_aug": 6.0868, "loss": 6.087, "group0_lr": 0.955, "group1_lr": 0.955}
{"mode": "train", "datatime": "0.001", "epoch": 519, "iter": 30, "lr": "9.53e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8418, "scale": 1.0, "loss_sim": -0.79, "loss_uniform": 0.0002, "loss_aug": 6.0866, "loss": 6.0868, "group0_lr": 0.9537, "group1_lr": 0.9537}
{"mode": "train", "datatime": "1.731", "epoch": 520, "iter": 15, "lr": "9.51e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8441, "scale": 1.0, "loss_sim": -0.7922, "loss_uniform": 0.0002, "loss_aug": 6.0874, "loss": 6.0876, "group0_lr": 0.9518, "group1_lr": 0.9518}
{"mode": "train", "datatime": "0.001", "epoch": 520, "iter": 30, "lr": "9.50e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8406, "scale": 1.0, "loss_sim": -0.7783, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 6.0892, "group0_lr": 0.9505, "group1_lr": 0.9505}
{"mode": "train", "datatime": "1.701", "epoch": 521, "iter": 15, "lr": "9.48e-01", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8421, "scale": 1.0, "loss_sim": -0.7843, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 6.0876, "group0_lr": 0.9486, "group1_lr": 0.9486}
{"mode": "train", "datatime": "0.001", "epoch": 521, "iter": 30, "lr": "9.47e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.84, "scale": 1.0, "loss_sim": -0.7825, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 0.9474, "group1_lr": 0.9474}
{"mode": "train", "datatime": "1.683", "epoch": 522, "iter": 15, "lr": "9.45e-01", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8419, "scale": 1.0, "loss_sim": -0.7852, "loss_uniform": 0.0002, "loss_aug": 6.0868, "loss": 6.0869, "group0_lr": 0.9455, "group1_lr": 0.9455}
{"mode": "train", "datatime": "0.001", "epoch": 522, "iter": 30, "lr": "9.44e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8455, "scale": 1.0, "loss_sim": -0.7929, "loss_uniform": 0.0002, "loss_aug": 6.0868, "loss": 6.0869, "group0_lr": 0.9442, "group1_lr": 0.9442}
{"mode": "train", "datatime": "1.796", "epoch": 523, "iter": 15, "lr": "9.42e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.847, "scale": 1.0, "loss_sim": -0.7893, "loss_uniform": 0.0001, "loss_aug": 6.0869, "loss": 6.087, "group0_lr": 0.9423, "group1_lr": 0.9423}
{"mode": "train", "datatime": "0.001", "epoch": 523, "iter": 30, "lr": "9.40e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8455, "scale": 1.0, "loss_sim": -0.7939, "loss_uniform": 0.0002, "loss_aug": 6.0879, "loss": 6.0881, "group0_lr": 0.941, "group1_lr": 0.941}
{"mode": "train", "datatime": "1.684", "epoch": 524, "iter": 15, "lr": "9.39e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8468, "scale": 1.0, "loss_sim": -0.7911, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0865, "group0_lr": 0.9391, "group1_lr": 0.9391}
{"mode": "train", "datatime": "0.001", "epoch": 524, "iter": 30, "lr": "9.37e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.844, "scale": 1.0, "loss_sim": -0.7895, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0886, "group0_lr": 0.9379, "group1_lr": 0.9379}
{"mode": "train", "datatime": "1.701", "epoch": 525, "iter": 15, "lr": "9.35e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8445, "scale": 1.0, "loss_sim": -0.787, "loss_uniform": 0.0002, "loss_aug": 6.0878, "loss": 6.0879, "group0_lr": 0.936, "group1_lr": 0.936}
{"mode": "train", "datatime": "0.001", "epoch": 525, "iter": 30, "lr": "9.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8404, "scale": 1.0, "loss_sim": -0.7848, "loss_uniform": 0.0002, "loss_aug": 6.0881, "loss": 6.0882, "group0_lr": 0.9347, "group1_lr": 0.9347}
{"mode": "train", "datatime": "1.654", "epoch": 526, "iter": 15, "lr": "9.32e-01", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8406, "scale": 1.0, "loss_sim": -0.7838, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0886, "group0_lr": 0.9328, "group1_lr": 0.9328}
{"mode": "train", "datatime": "0.001", "epoch": 526, "iter": 30, "lr": "9.31e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8426, "scale": 1.0, "loss_sim": -0.7922, "loss_uniform": 0.0001, "loss_aug": 6.0858, "loss": 6.0859, "group0_lr": 0.9315, "group1_lr": 0.9315}
{"mode": "train", "datatime": "1.768", "epoch": 527, "iter": 15, "lr": "9.29e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8436, "scale": 1.0, "loss_sim": -0.784, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 6.0877, "group0_lr": 0.9296, "group1_lr": 0.9296}
{"mode": "train", "datatime": "0.001", "epoch": 527, "iter": 30, "lr": "9.28e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8368, "scale": 1.0, "loss_sim": -0.7774, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0892, "group0_lr": 0.9284, "group1_lr": 0.9284}
{"mode": "train", "datatime": "1.755", "epoch": 528, "iter": 15, "lr": "9.26e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8426, "scale": 1.0, "loss_sim": -0.7867, "loss_uniform": 0.0002, "loss_aug": 6.0862, "loss": 6.0864, "group0_lr": 0.9265, "group1_lr": 0.9265}
{"mode": "train", "datatime": "0.001", "epoch": 528, "iter": 30, "lr": "9.25e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.839, "scale": 1.0, "loss_sim": -0.7892, "loss_uniform": 0.0002, "loss_aug": 6.0868, "loss": 6.087, "group0_lr": 0.9252, "group1_lr": 0.9252}
{"mode": "train", "datatime": "1.708", "epoch": 529, "iter": 15, "lr": "9.23e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.839, "scale": 1.0, "loss_sim": -0.785, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0882, "group0_lr": 0.9233, "group1_lr": 0.9233}
{"mode": "train", "datatime": "0.001", "epoch": 529, "iter": 30, "lr": "9.21e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8458, "scale": 1.0, "loss_sim": -0.7968, "loss_uniform": 0.0002, "loss_aug": 6.0854, "loss": 6.0855, "group0_lr": 0.922, "group1_lr": 0.922}
{"mode": "train", "datatime": "1.736", "epoch": 530, "iter": 15, "lr": "9.20e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.839, "scale": 1.0, "loss_sim": -0.7851, "loss_uniform": 0.0002, "loss_aug": 6.0888, "loss": 6.089, "group0_lr": 0.9202, "group1_lr": 0.9202}
{"mode": "train", "datatime": "0.001", "epoch": 530, "iter": 30, "lr": "9.18e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.842, "scale": 1.0, "loss_sim": -0.7871, "loss_uniform": 0.0002, "loss_aug": 6.0865, "loss": 6.0867, "group0_lr": 0.9189, "group1_lr": 0.9189}
{"mode": "train", "datatime": "1.679", "epoch": 531, "iter": 15, "lr": "9.16e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.841, "scale": 1.0, "loss_sim": -0.7899, "loss_uniform": 0.0002, "loss_aug": 6.0882, "loss": 6.0884, "group0_lr": 0.917, "group1_lr": 0.917}
{"mode": "train", "datatime": "0.001", "epoch": 531, "iter": 30, "lr": "9.15e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8443, "scale": 1.0, "loss_sim": -0.7899, "loss_uniform": 0.0002, "loss_aug": 6.0869, "loss": 6.0871, "group0_lr": 0.9157, "group1_lr": 0.9157}
{"mode": "train", "datatime": "1.704", "epoch": 532, "iter": 15, "lr": "9.13e-01", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.845, "scale": 1.0, "loss_sim": -0.7919, "loss_uniform": 0.0002, "loss_aug": 6.0865, "loss": 6.0867, "group0_lr": 0.9138, "group1_lr": 0.9138}
{"mode": "train", "datatime": "0.001", "epoch": 532, "iter": 30, "lr": "9.12e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.843, "scale": 1.0, "loss_sim": -0.7888, "loss_uniform": 0.0002, "loss_aug": 6.0884, "loss": 6.0886, "group0_lr": 0.9125, "group1_lr": 0.9125}
{"mode": "train", "datatime": "1.795", "epoch": 533, "iter": 15, "lr": "9.10e-01", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8423, "scale": 1.0, "loss_sim": -0.7855, "loss_uniform": 0.0002, "loss_aug": 6.0882, "loss": 6.0884, "group0_lr": 0.9107, "group1_lr": 0.9107}
{"mode": "train", "datatime": "0.001", "epoch": 533, "iter": 30, "lr": "9.09e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8401, "scale": 1.0, "loss_sim": -0.7829, "loss_uniform": 0.0002, "loss_aug": 6.089, "loss": 6.0891, "group0_lr": 0.9094, "group1_lr": 0.9094}
{"mode": "train", "datatime": "1.730", "epoch": 534, "iter": 15, "lr": "9.07e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8424, "scale": 1.0, "loss_sim": -0.7944, "loss_uniform": 0.0002, "loss_aug": 6.0867, "loss": 6.0869, "group0_lr": 0.9075, "group1_lr": 0.9075}
{"mode": "train", "datatime": "0.001", "epoch": 534, "iter": 30, "lr": "9.06e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8409, "scale": 1.0, "loss_sim": -0.7989, "loss_uniform": 0.0002, "loss_aug": 6.0858, "loss": 6.086, "group0_lr": 0.9062, "group1_lr": 0.9062}
{"mode": "train", "datatime": "1.682", "epoch": 535, "iter": 15, "lr": "9.04e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8432, "scale": 1.0, "loss_sim": -0.7974, "loss_uniform": 0.0002, "loss_aug": 6.0853, "loss": 6.0854, "group0_lr": 0.9043, "group1_lr": 0.9043}
{"mode": "train", "datatime": "0.001", "epoch": 535, "iter": 30, "lr": "9.02e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8371, "scale": 1.0, "loss_sim": -0.7904, "loss_uniform": 0.0002, "loss_aug": 6.0886, "loss": 6.0887, "group0_lr": 0.9031, "group1_lr": 0.9031}
{"mode": "train", "datatime": "1.761", "epoch": 536, "iter": 15, "lr": "9.01e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8382, "scale": 1.0, "loss_sim": -0.7919, "loss_uniform": 0.0002, "loss_aug": 6.0861, "loss": 6.0863, "group0_lr": 0.9012, "group1_lr": 0.9012}
{"mode": "train", "datatime": "0.001", "epoch": 536, "iter": 30, "lr": "8.99e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8378, "scale": 1.0, "loss_sim": -0.7947, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 6.0877, "group0_lr": 0.8999, "group1_lr": 0.8999}
{"mode": "train", "datatime": "1.780", "epoch": 537, "iter": 15, "lr": "8.97e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8376, "scale": 1.0, "loss_sim": -0.7886, "loss_uniform": 0.0002, "loss_aug": 6.0874, "loss": 6.0876, "group0_lr": 0.898, "group1_lr": 0.898}
{"mode": "train", "datatime": "0.001", "epoch": 537, "iter": 30, "lr": "8.96e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8391, "scale": 1.0, "loss_sim": -0.7889, "loss_uniform": 0.0001, "loss_aug": 6.0879, "loss": 6.0881, "group0_lr": 0.8968, "group1_lr": 0.8968}
{"mode": "train", "datatime": "1.740", "epoch": 538, "iter": 15, "lr": "8.94e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8385, "scale": 1.0, "loss_sim": -0.7824, "loss_uniform": 0.0002, "loss_aug": 6.0889, "loss": 6.089, "group0_lr": 0.8949, "group1_lr": 0.8949}
{"mode": "train", "datatime": "0.001", "epoch": 538, "iter": 30, "lr": "8.93e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8377, "scale": 1.0, "loss_sim": -0.7793, "loss_uniform": 0.0002, "loss_aug": 6.0891, "loss": 6.0893, "group0_lr": 0.8936, "group1_lr": 0.8936}
{"mode": "train", "datatime": "1.736", "epoch": 539, "iter": 15, "lr": "8.91e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8413, "scale": 1.0, "loss_sim": -0.7964, "loss_uniform": 0.0002, "loss_aug": 6.0872, "loss": 6.0874, "group0_lr": 0.8917, "group1_lr": 0.8917}
{"mode": "train", "datatime": "0.001", "epoch": 539, "iter": 30, "lr": "8.90e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.842, "scale": 1.0, "loss_sim": -0.7969, "loss_uniform": 0.0002, "loss_aug": 6.0869, "loss": 6.0871, "group0_lr": 0.8904, "group1_lr": 0.8904}
{"mode": "train", "datatime": "1.772", "epoch": 540, "iter": 15, "lr": "8.88e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8432, "scale": 1.0, "loss_sim": -0.7983, "loss_uniform": 0.0002, "loss_aug": 6.0862, "loss": 6.0863, "group0_lr": 0.8886, "group1_lr": 0.8886}
{"mode": "train", "datatime": "0.001", "epoch": 540, "iter": 30, "lr": "8.87e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8427, "scale": 1.0, "loss_sim": -0.8036, "loss_uniform": 0.0002, "loss_aug": 6.0856, "loss": 6.0858, "group0_lr": 0.8873, "group1_lr": 0.8873}
{"mode": "train", "datatime": "1.706", "epoch": 541, "iter": 15, "lr": "8.85e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8392, "scale": 1.0, "loss_sim": -0.8031, "loss_uniform": 0.0001, "loss_aug": 6.0862, "loss": 6.0864, "group0_lr": 0.8854, "group1_lr": 0.8854}
{"mode": "train", "datatime": "0.001", "epoch": 541, "iter": 30, "lr": "8.84e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8353, "scale": 1.0, "loss_sim": -0.7912, "loss_uniform": 0.0002, "loss_aug": 6.0875, "loss": 6.0877, "group0_lr": 0.8841, "group1_lr": 0.8841}
{"mode": "train", "datatime": "1.819", "epoch": 542, "iter": 15, "lr": "8.82e-01", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8447, "scale": 1.0, "loss_sim": -0.8066, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.8823, "group1_lr": 0.8823}
{"mode": "train", "datatime": "0.001", "epoch": 542, "iter": 30, "lr": "8.80e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8374, "scale": 1.0, "loss_sim": -0.7943, "loss_uniform": 0.0002, "loss_aug": 6.0877, "loss": 6.0878, "group0_lr": 0.881, "group1_lr": 0.881}
{"mode": "train", "datatime": "1.762", "epoch": 543, "iter": 15, "lr": "8.79e-01", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8372, "scale": 1.0, "loss_sim": -0.7888, "loss_uniform": 0.0002, "loss_aug": 6.0866, "loss": 6.0868, "group0_lr": 0.8791, "group1_lr": 0.8791}
{"mode": "train", "datatime": "0.001", "epoch": 543, "iter": 30, "lr": "8.77e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8414, "scale": 1.0, "loss_sim": -0.7965, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.8778, "group1_lr": 0.8778}
{"mode": "train", "datatime": "1.719", "epoch": 544, "iter": 15, "lr": "8.75e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8418, "scale": 1.0, "loss_sim": -0.7882, "loss_uniform": 0.0002, "loss_aug": 6.0865, "loss": 6.0867, "group0_lr": 0.876, "group1_lr": 0.876}
{"mode": "train", "datatime": "0.001", "epoch": 544, "iter": 30, "lr": "8.74e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8427, "scale": 1.0, "loss_sim": -0.8066, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.8747, "group1_lr": 0.8747}
{"mode": "train", "datatime": "1.801", "epoch": 545, "iter": 15, "lr": "8.72e-01", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8421, "scale": 1.0, "loss_sim": -0.8037, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.8728, "group1_lr": 0.8728}
{"mode": "train", "datatime": "0.001", "epoch": 545, "iter": 30, "lr": "8.71e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8374, "scale": 1.0, "loss_sim": -0.7951, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.8715, "group1_lr": 0.8715}
{"mode": "train", "datatime": "1.847", "epoch": 546, "iter": 15, "lr": "8.69e-01", "total": 37, "batchsize": 256, "time": "2.226", "pre-sim": 0.8391, "scale": 1.0, "loss_sim": -0.7967, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.8697, "group1_lr": 0.8697}
{"mode": "train", "datatime": "0.001", "epoch": 546, "iter": 30, "lr": "8.68e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8394, "scale": 1.0, "loss_sim": -0.7985, "loss_uniform": 0.0002, "loss_aug": 6.0853, "loss": 6.0855, "group0_lr": 0.8684, "group1_lr": 0.8684}
{"mode": "train", "datatime": "1.813", "epoch": 547, "iter": 15, "lr": "8.66e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8385, "scale": 1.0, "loss_sim": -0.798, "loss_uniform": 0.0002, "loss_aug": 6.0854, "loss": 6.0856, "group0_lr": 0.8665, "group1_lr": 0.8665}
{"mode": "train", "datatime": "0.001", "epoch": 547, "iter": 30, "lr": "8.65e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8396, "scale": 1.0, "loss_sim": -0.7905, "loss_uniform": 0.0002, "loss_aug": 6.0866, "loss": 6.0868, "group0_lr": 0.8652, "group1_lr": 0.8652}
{"mode": "train", "datatime": "1.765", "epoch": 548, "iter": 15, "lr": "8.63e-01", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8397, "scale": 1.0, "loss_sim": -0.796, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.8634, "group1_lr": 0.8634}
{"mode": "train", "datatime": "0.001", "epoch": 548, "iter": 30, "lr": "8.62e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8393, "scale": 1.0, "loss_sim": -0.7952, "loss_uniform": 0.0002, "loss_aug": 6.0863, "loss": 6.0864, "group0_lr": 0.8621, "group1_lr": 0.8621}
{"mode": "train", "datatime": "1.815", "epoch": 549, "iter": 15, "lr": "8.60e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8429, "scale": 1.0, "loss_sim": -0.7983, "loss_uniform": 0.0002, "loss_aug": 6.0855, "loss": 6.0857, "group0_lr": 0.8602, "group1_lr": 0.8602}
{"mode": "train", "datatime": "0.001", "epoch": 549, "iter": 30, "lr": "8.58e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8381, "scale": 1.0, "loss_sim": -0.7972, "loss_uniform": 0.0002, "loss_aug": 6.0862, "loss": 6.0864, "group0_lr": 0.859, "group1_lr": 0.859}
{"mode": "val", "epoch": 549, "KNN-5": 68.16305732484076}
{"mode": "train", "datatime": "1.776", "epoch": 550, "iter": 15, "lr": "8.56e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8401, "scale": 1.0, "loss_sim": -0.7956, "loss_uniform": 0.0002, "loss_aug": 6.0862, "loss": 6.0864, "group0_lr": 0.8571, "group1_lr": 0.8571}
{"mode": "train", "datatime": "0.001", "epoch": 550, "iter": 30, "lr": "8.55e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8387, "scale": 1.0, "loss_sim": -0.793, "loss_uniform": 0.0002, "loss_aug": 6.0871, "loss": 6.0873, "group0_lr": 0.8558, "group1_lr": 0.8558}
{"mode": "train", "datatime": "1.753", "epoch": 551, "iter": 15, "lr": "8.53e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8372, "scale": 1.0, "loss_sim": -0.795, "loss_uniform": 0.0002, "loss_aug": 6.0867, "loss": 6.0869, "group0_lr": 0.854, "group1_lr": 0.854}
{"mode": "train", "datatime": "0.001", "epoch": 551, "iter": 30, "lr": "8.52e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8377, "scale": 1.0, "loss_sim": -0.791, "loss_uniform": 0.0002, "loss_aug": 6.0879, "loss": 6.0881, "group0_lr": 0.8527, "group1_lr": 0.8527}
{"mode": "train", "datatime": "1.767", "epoch": 552, "iter": 15, "lr": "8.50e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.841, "scale": 1.0, "loss_sim": -0.794, "loss_uniform": 0.0002, "loss_aug": 6.0865, "loss": 6.0867, "group0_lr": 0.8508, "group1_lr": 0.8508}
{"mode": "train", "datatime": "0.001", "epoch": 552, "iter": 30, "lr": "8.49e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8395, "scale": 1.0, "loss_sim": -0.7944, "loss_uniform": 0.0002, "loss_aug": 6.0873, "loss": 6.0874, "group0_lr": 0.8495, "group1_lr": 0.8495}
{"mode": "train", "datatime": "1.730", "epoch": 553, "iter": 15, "lr": "8.47e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8333, "scale": 1.0, "loss_sim": -0.7878, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0881, "group0_lr": 0.8477, "group1_lr": 0.8477}
{"mode": "train", "datatime": "0.001", "epoch": 553, "iter": 30, "lr": "8.46e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8362, "scale": 1.0, "loss_sim": -0.7911, "loss_uniform": 0.0002, "loss_aug": 6.088, "loss": 6.0881, "group0_lr": 0.8464, "group1_lr": 0.8464}
{"mode": "train", "datatime": "1.780", "epoch": 554, "iter": 15, "lr": "8.44e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8353, "scale": 1.0, "loss_sim": -0.789, "loss_uniform": 0.0002, "loss_aug": 6.0872, "loss": 6.0874, "group0_lr": 0.8445, "group1_lr": 0.8445}
{"mode": "train", "datatime": "0.001", "epoch": 554, "iter": 30, "lr": "8.43e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8368, "scale": 1.0, "loss_sim": -0.7994, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.8433, "group1_lr": 0.8433}
{"mode": "train", "datatime": "1.733", "epoch": 555, "iter": 15, "lr": "8.41e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8397, "scale": 1.0, "loss_sim": -0.8005, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0847, "group0_lr": 0.8414, "group1_lr": 0.8414}
{"mode": "train", "datatime": "0.001", "epoch": 555, "iter": 30, "lr": "8.40e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8429, "scale": 1.0, "loss_sim": -0.8043, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.8401, "group1_lr": 0.8401}
{"mode": "train", "datatime": "1.686", "epoch": 556, "iter": 15, "lr": "8.38e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8336, "scale": 1.0, "loss_sim": -0.7943, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.8383, "group1_lr": 0.8383}
{"mode": "train", "datatime": "0.001", "epoch": 556, "iter": 30, "lr": "8.36e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8359, "scale": 1.0, "loss_sim": -0.7967, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.0861, "group0_lr": 0.837, "group1_lr": 0.837}
{"mode": "train", "datatime": "1.755", "epoch": 557, "iter": 15, "lr": "8.35e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8393, "scale": 1.0, "loss_sim": -0.7994, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0854, "group0_lr": 0.8351, "group1_lr": 0.8351}
{"mode": "train", "datatime": "0.001", "epoch": 557, "iter": 30, "lr": "8.33e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8372, "scale": 1.0, "loss_sim": -0.8016, "loss_uniform": 0.0002, "loss_aug": 6.0856, "loss": 6.0858, "group0_lr": 0.8339, "group1_lr": 0.8339}
{"mode": "train", "datatime": "1.722", "epoch": 558, "iter": 15, "lr": "8.31e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.84, "scale": 1.0, "loss_sim": -0.8006, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.832, "group1_lr": 0.832}
{"mode": "train", "datatime": "0.001", "epoch": 558, "iter": 30, "lr": "8.30e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8337, "scale": 1.0, "loss_sim": -0.7959, "loss_uniform": 0.0002, "loss_aug": 6.0877, "loss": 6.0878, "group0_lr": 0.8307, "group1_lr": 0.8307}
{"mode": "train", "datatime": "1.726", "epoch": 559, "iter": 15, "lr": "8.28e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8367, "scale": 1.0, "loss_sim": -0.7938, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.8289, "group1_lr": 0.8289}
{"mode": "train", "datatime": "0.001", "epoch": 559, "iter": 30, "lr": "8.27e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8354, "scale": 1.0, "loss_sim": -0.7891, "loss_uniform": 0.0001, "loss_aug": 6.0885, "loss": 6.0887, "group0_lr": 0.8276, "group1_lr": 0.8276}
{"mode": "train", "datatime": "1.812", "epoch": 560, "iter": 15, "lr": "8.25e-01", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8393, "scale": 1.0, "loss_sim": -0.8052, "loss_uniform": 0.0001, "loss_aug": 6.0856, "loss": 6.0857, "group0_lr": 0.8258, "group1_lr": 0.8258}
{"mode": "train", "datatime": "0.001", "epoch": 560, "iter": 30, "lr": "8.24e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8385, "scale": 1.0, "loss_sim": -0.8016, "loss_uniform": 0.0002, "loss_aug": 6.0866, "loss": 6.0868, "group0_lr": 0.8245, "group1_lr": 0.8245}
{"mode": "train", "datatime": "1.771", "epoch": 561, "iter": 15, "lr": "8.22e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8349, "scale": 1.0, "loss_sim": -0.7965, "loss_uniform": 0.0002, "loss_aug": 6.087, "loss": 6.0872, "group0_lr": 0.8226, "group1_lr": 0.8226}
{"mode": "train", "datatime": "0.001", "epoch": 561, "iter": 30, "lr": "8.21e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8357, "scale": 1.0, "loss_sim": -0.7978, "loss_uniform": 0.0001, "loss_aug": 6.0869, "loss": 6.087, "group0_lr": 0.8214, "group1_lr": 0.8214}
{"mode": "train", "datatime": "1.795", "epoch": 562, "iter": 15, "lr": "8.19e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8375, "scale": 1.0, "loss_sim": -0.8137, "loss_uniform": 0.0001, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.8195, "group1_lr": 0.8195}
{"mode": "train", "datatime": "0.001", "epoch": 562, "iter": 30, "lr": "8.18e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8365, "scale": 1.0, "loss_sim": -0.8061, "loss_uniform": 0.0002, "loss_aug": 6.0856, "loss": 6.0858, "group0_lr": 0.8182, "group1_lr": 0.8182}
{"mode": "train", "datatime": "1.740", "epoch": 563, "iter": 15, "lr": "8.16e-01", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8423, "scale": 1.0, "loss_sim": -0.8113, "loss_uniform": 0.0001, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.8164, "group1_lr": 0.8164}
{"mode": "train", "datatime": "0.001", "epoch": 563, "iter": 30, "lr": "8.15e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8381, "scale": 1.0, "loss_sim": -0.8071, "loss_uniform": 0.0001, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.8151, "group1_lr": 0.8151}
{"mode": "train", "datatime": "1.734", "epoch": 564, "iter": 15, "lr": "8.13e-01", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8329, "scale": 1.0, "loss_sim": -0.7922, "loss_uniform": 0.0001, "loss_aug": 6.0873, "loss": 6.0875, "group0_lr": 0.8133, "group1_lr": 0.8133}
{"mode": "train", "datatime": "0.001", "epoch": 564, "iter": 30, "lr": "8.11e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8344, "scale": 1.0, "loss_sim": -0.796, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0865, "group0_lr": 0.812, "group1_lr": 0.812}
{"mode": "train", "datatime": "1.769", "epoch": 565, "iter": 15, "lr": "8.10e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8363, "scale": 1.0, "loss_sim": -0.7939, "loss_uniform": 0.0002, "loss_aug": 6.0858, "loss": 6.086, "group0_lr": 0.8102, "group1_lr": 0.8102}
{"mode": "train", "datatime": "0.001", "epoch": 565, "iter": 30, "lr": "8.08e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8388, "scale": 1.0, "loss_sim": -0.8021, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0854, "group0_lr": 0.8089, "group1_lr": 0.8089}
{"mode": "train", "datatime": "1.825", "epoch": 566, "iter": 15, "lr": "8.06e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8365, "scale": 1.0, "loss_sim": -0.8039, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.807, "group1_lr": 0.807}
{"mode": "train", "datatime": "0.001", "epoch": 566, "iter": 30, "lr": "8.05e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8364, "scale": 1.0, "loss_sim": -0.7956, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.8058, "group1_lr": 0.8058}
{"mode": "train", "datatime": "1.684", "epoch": 567, "iter": 15, "lr": "8.03e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8343, "scale": 1.0, "loss_sim": -0.7979, "loss_uniform": 0.0002, "loss_aug": 6.0863, "loss": 6.0865, "group0_lr": 0.8039, "group1_lr": 0.8039}
{"mode": "train", "datatime": "0.001", "epoch": 567, "iter": 30, "lr": "8.02e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8345, "scale": 1.0, "loss_sim": -0.8009, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0851, "group0_lr": 0.8027, "group1_lr": 0.8027}
{"mode": "train", "datatime": "1.714", "epoch": 568, "iter": 15, "lr": "8.00e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8307, "scale": 1.0, "loss_sim": -0.8016, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0854, "group0_lr": 0.8008, "group1_lr": 0.8008}
{"mode": "train", "datatime": "0.001", "epoch": 568, "iter": 30, "lr": "7.99e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8324, "scale": 1.0, "loss_sim": -0.7977, "loss_uniform": 0.0002, "loss_aug": 6.0864, "loss": 6.0866, "group0_lr": 0.7996, "group1_lr": 0.7996}
{"mode": "train", "datatime": "1.723", "epoch": 569, "iter": 15, "lr": "7.97e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8378, "scale": 1.0, "loss_sim": -0.7994, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.7977, "group1_lr": 0.7977}
{"mode": "train", "datatime": "0.001", "epoch": 569, "iter": 30, "lr": "7.96e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8318, "scale": 1.0, "loss_sim": -0.7975, "loss_uniform": 0.0002, "loss_aug": 6.0869, "loss": 6.0871, "group0_lr": 0.7965, "group1_lr": 0.7965}
{"mode": "train", "datatime": "1.792", "epoch": 570, "iter": 15, "lr": "7.94e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8336, "scale": 1.0, "loss_sim": -0.7951, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.0861, "group0_lr": 0.7946, "group1_lr": 0.7946}
{"mode": "train", "datatime": "0.001", "epoch": 570, "iter": 30, "lr": "7.93e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8371, "scale": 1.0, "loss_sim": -0.7986, "loss_uniform": 0.0002, "loss_aug": 6.087, "loss": 6.0872, "group0_lr": 0.7933, "group1_lr": 0.7933}
{"mode": "train", "datatime": "1.705", "epoch": 571, "iter": 15, "lr": "7.91e-01", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8388, "scale": 1.0, "loss_sim": -0.8073, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0841, "group0_lr": 0.7915, "group1_lr": 0.7915}
{"mode": "train", "datatime": "0.001", "epoch": 571, "iter": 30, "lr": "7.90e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.836, "scale": 1.0, "loss_sim": -0.8101, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.7902, "group1_lr": 0.7902}
{"mode": "train", "datatime": "1.790", "epoch": 572, "iter": 15, "lr": "7.88e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8322, "scale": 1.0, "loss_sim": -0.7966, "loss_uniform": 0.0002, "loss_aug": 6.0871, "loss": 6.0873, "group0_lr": 0.7884, "group1_lr": 0.7884}
{"mode": "train", "datatime": "0.001", "epoch": 572, "iter": 30, "lr": "7.87e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8326, "scale": 1.0, "loss_sim": -0.7943, "loss_uniform": 0.0002, "loss_aug": 6.0858, "loss": 6.086, "group0_lr": 0.7871, "group1_lr": 0.7871}
{"mode": "train", "datatime": "1.714", "epoch": 573, "iter": 15, "lr": "7.85e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.834, "scale": 1.0, "loss_sim": -0.8128, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.7853, "group1_lr": 0.7853}
{"mode": "train", "datatime": "0.001", "epoch": 573, "iter": 30, "lr": "7.83e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8362, "scale": 1.0, "loss_sim": -0.8111, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0836, "group0_lr": 0.784, "group1_lr": 0.784}
{"mode": "train", "datatime": "1.756", "epoch": 574, "iter": 15, "lr": "7.82e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8349, "scale": 1.0, "loss_sim": -0.8107, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.7822, "group1_lr": 0.7822}
{"mode": "train", "datatime": "0.001", "epoch": 574, "iter": 30, "lr": "7.80e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8351, "scale": 1.0, "loss_sim": -0.8071, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0837, "group0_lr": 0.7809, "group1_lr": 0.7809}
{"mode": "train", "datatime": "1.860", "epoch": 575, "iter": 15, "lr": "7.79e-01", "total": 37, "batchsize": 256, "time": "2.231", "pre-sim": 0.8373, "scale": 1.0, "loss_sim": -0.8138, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.7791, "group1_lr": 0.7791}
{"mode": "train", "datatime": "0.001", "epoch": 575, "iter": 30, "lr": "7.77e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8329, "scale": 1.0, "loss_sim": -0.8061, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.7778, "group1_lr": 0.7778}
{"mode": "train", "datatime": "1.727", "epoch": 576, "iter": 15, "lr": "7.75e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8341, "scale": 1.0, "loss_sim": -0.7981, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0861, "group0_lr": 0.776, "group1_lr": 0.776}
{"mode": "train", "datatime": "0.001", "epoch": 576, "iter": 30, "lr": "7.74e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8343, "scale": 1.0, "loss_sim": -0.8016, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0848, "group0_lr": 0.7748, "group1_lr": 0.7748}
{"mode": "train", "datatime": "1.790", "epoch": 577, "iter": 15, "lr": "7.72e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8359, "scale": 1.0, "loss_sim": -0.8085, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.7729, "group1_lr": 0.7729}
{"mode": "train", "datatime": "0.001", "epoch": 577, "iter": 30, "lr": "7.71e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8345, "scale": 1.0, "loss_sim": -0.8031, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7717, "group1_lr": 0.7717}
{"mode": "train", "datatime": "1.821", "epoch": 578, "iter": 15, "lr": "7.69e-01", "total": 37, "batchsize": 256, "time": "2.195", "pre-sim": 0.8352, "scale": 1.0, "loss_sim": -0.8082, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.7698, "group1_lr": 0.7698}
{"mode": "train", "datatime": "0.001", "epoch": 578, "iter": 30, "lr": "7.68e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8328, "scale": 1.0, "loss_sim": -0.8037, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0846, "group0_lr": 0.7686, "group1_lr": 0.7686}
{"mode": "train", "datatime": "1.774", "epoch": 579, "iter": 15, "lr": "7.66e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8272, "scale": 1.0, "loss_sim": -0.7964, "loss_uniform": 0.0002, "loss_aug": 6.086, "loss": 6.0862, "group0_lr": 0.7667, "group1_lr": 0.7667}
{"mode": "train", "datatime": "0.001", "epoch": 579, "iter": 30, "lr": "7.65e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8004, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7655, "group1_lr": 0.7655}
{"mode": "train", "datatime": "1.789", "epoch": 580, "iter": 15, "lr": "7.63e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8336, "scale": 1.0, "loss_sim": -0.8064, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.7637, "group1_lr": 0.7637}
{"mode": "train", "datatime": "0.001", "epoch": 580, "iter": 30, "lr": "7.62e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8324, "scale": 1.0, "loss_sim": -0.8071, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.7624, "group1_lr": 0.7624}
{"mode": "train", "datatime": "1.674", "epoch": 581, "iter": 15, "lr": "7.60e-01", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8298, "scale": 1.0, "loss_sim": -0.8005, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7606, "group1_lr": 0.7606}
{"mode": "train", "datatime": "0.001", "epoch": 581, "iter": 30, "lr": "7.59e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8315, "scale": 1.0, "loss_sim": -0.8008, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.0861, "group0_lr": 0.7593, "group1_lr": 0.7593}
{"mode": "train", "datatime": "1.775", "epoch": 582, "iter": 15, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.833, "scale": 1.0, "loss_sim": -0.8092, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.7575, "group1_lr": 0.7575}
{"mode": "train", "datatime": "0.001", "epoch": 582, "iter": 30, "lr": "7.56e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8344, "scale": 1.0, "loss_sim": -0.8095, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7562, "group1_lr": 0.7562}
{"mode": "train", "datatime": "1.795", "epoch": 583, "iter": 15, "lr": "7.54e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8324, "scale": 1.0, "loss_sim": -0.8013, "loss_uniform": 0.0002, "loss_aug": 6.0859, "loss": 6.0861, "group0_lr": 0.7544, "group1_lr": 0.7544}
{"mode": "train", "datatime": "0.001", "epoch": 583, "iter": 30, "lr": "7.53e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8356, "scale": 1.0, "loss_sim": -0.8035, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.7532, "group1_lr": 0.7532}
{"mode": "train", "datatime": "1.732", "epoch": 584, "iter": 15, "lr": "7.51e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8021, "loss_uniform": 0.0002, "loss_aug": 6.0869, "loss": 6.0871, "group0_lr": 0.7513, "group1_lr": 0.7513}
{"mode": "train", "datatime": "0.001", "epoch": 584, "iter": 30, "lr": "7.50e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8361, "scale": 1.0, "loss_sim": -0.803, "loss_uniform": 0.0002, "loss_aug": 6.0849, "loss": 6.0851, "group0_lr": 0.7501, "group1_lr": 0.7501}
{"mode": "train", "datatime": "1.766", "epoch": 585, "iter": 15, "lr": "7.48e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8338, "scale": 1.0, "loss_sim": -0.8099, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.7483, "group1_lr": 0.7483}
{"mode": "train", "datatime": "0.001", "epoch": 585, "iter": 30, "lr": "7.46e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8328, "scale": 1.0, "loss_sim": -0.8042, "loss_uniform": 0.0002, "loss_aug": 6.0855, "loss": 6.0857, "group0_lr": 0.747, "group1_lr": 0.747}
{"mode": "train", "datatime": "1.746", "epoch": 586, "iter": 15, "lr": "7.45e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8291, "scale": 1.0, "loss_sim": -0.798, "loss_uniform": 0.0002, "loss_aug": 6.0854, "loss": 6.0856, "group0_lr": 0.7452, "group1_lr": 0.7452}
{"mode": "train", "datatime": "0.001", "epoch": 586, "iter": 30, "lr": "7.43e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8286, "scale": 1.0, "loss_sim": -0.8023, "loss_uniform": 0.0002, "loss_aug": 6.0861, "loss": 6.0863, "group0_lr": 0.744, "group1_lr": 0.744}
{"mode": "train", "datatime": "1.771", "epoch": 587, "iter": 15, "lr": "7.42e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8325, "scale": 1.0, "loss_sim": -0.8116, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0839, "group0_lr": 0.7421, "group1_lr": 0.7421}
{"mode": "train", "datatime": "0.001", "epoch": 587, "iter": 30, "lr": "7.40e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8334, "scale": 1.0, "loss_sim": -0.8058, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.7409, "group1_lr": 0.7409}
{"mode": "train", "datatime": "1.755", "epoch": 588, "iter": 15, "lr": "7.38e-01", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8349, "scale": 1.0, "loss_sim": -0.8117, "loss_uniform": 0.0002, "loss_aug": 6.0838, "loss": 6.084, "group0_lr": 0.7391, "group1_lr": 0.7391}
{"mode": "train", "datatime": "0.001", "epoch": 588, "iter": 30, "lr": "7.37e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8029, "loss_uniform": 0.0002, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.7378, "group1_lr": 0.7378}
{"mode": "train", "datatime": "1.765", "epoch": 589, "iter": 15, "lr": "7.35e-01", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8299, "scale": 1.0, "loss_sim": -0.8064, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.736, "group1_lr": 0.736}
{"mode": "train", "datatime": "0.001", "epoch": 589, "iter": 30, "lr": "7.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8327, "scale": 1.0, "loss_sim": -0.8056, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0842, "group0_lr": 0.7348, "group1_lr": 0.7348}
{"mode": "train", "datatime": "1.695", "epoch": 590, "iter": 15, "lr": "7.32e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8328, "scale": 1.0, "loss_sim": -0.8107, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.7329, "group1_lr": 0.7329}
{"mode": "train", "datatime": "0.001", "epoch": 590, "iter": 30, "lr": "7.31e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8317, "scale": 1.0, "loss_sim": -0.8061, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.7317, "group1_lr": 0.7317}
{"mode": "train", "datatime": "1.742", "epoch": 591, "iter": 15, "lr": "7.29e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8329, "scale": 1.0, "loss_sim": -0.8061, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0843, "group0_lr": 0.7299, "group1_lr": 0.7299}
{"mode": "train", "datatime": "0.001", "epoch": 591, "iter": 30, "lr": "7.28e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8337, "scale": 1.0, "loss_sim": -0.8085, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.7287, "group1_lr": 0.7287}
{"mode": "train", "datatime": "1.746", "epoch": 592, "iter": 15, "lr": "7.26e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8342, "scale": 1.0, "loss_sim": -0.8065, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0837, "group0_lr": 0.7268, "group1_lr": 0.7268}
{"mode": "train", "datatime": "0.001", "epoch": 592, "iter": 30, "lr": "7.25e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8298, "scale": 1.0, "loss_sim": -0.8036, "loss_uniform": 0.0002, "loss_aug": 6.0861, "loss": 6.0862, "group0_lr": 0.7256, "group1_lr": 0.7256}
{"mode": "train", "datatime": "1.803", "epoch": 593, "iter": 15, "lr": "7.23e-01", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8319, "scale": 1.0, "loss_sim": -0.8041, "loss_uniform": 0.0001, "loss_aug": 6.085, "loss": 6.0851, "group0_lr": 0.7238, "group1_lr": 0.7238}
{"mode": "train", "datatime": "0.001", "epoch": 593, "iter": 30, "lr": "7.22e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8329, "scale": 1.0, "loss_sim": -0.8052, "loss_uniform": 0.0001, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7225, "group1_lr": 0.7225}
{"mode": "train", "datatime": "1.783", "epoch": 594, "iter": 15, "lr": "7.20e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8346, "scale": 1.0, "loss_sim": -0.8065, "loss_uniform": 0.0002, "loss_aug": 6.0852, "loss": 6.0853, "group0_lr": 0.7207, "group1_lr": 0.7207}
{"mode": "train", "datatime": "0.001", "epoch": 594, "iter": 30, "lr": "7.19e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.835, "scale": 1.0, "loss_sim": -0.8107, "loss_uniform": 0.0001, "loss_aug": 6.0845, "loss": 6.0846, "group0_lr": 0.7195, "group1_lr": 0.7195}
{"mode": "train", "datatime": "1.698", "epoch": 595, "iter": 15, "lr": "7.17e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8404, "scale": 1.0, "loss_sim": -0.8163, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.7177, "group1_lr": 0.7177}
{"mode": "train", "datatime": "0.001", "epoch": 595, "iter": 30, "lr": "7.16e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8327, "scale": 1.0, "loss_sim": -0.8089, "loss_uniform": 0.0001, "loss_aug": 6.0856, "loss": 6.0858, "group0_lr": 0.7165, "group1_lr": 0.7165}
{"mode": "train", "datatime": "1.734", "epoch": 596, "iter": 15, "lr": "7.14e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8407, "scale": 1.0, "loss_sim": -0.8175, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.7146, "group1_lr": 0.7146}
{"mode": "train", "datatime": "0.001", "epoch": 596, "iter": 30, "lr": "7.13e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8314, "scale": 1.0, "loss_sim": -0.8183, "loss_uniform": 0.0001, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.7134, "group1_lr": 0.7134}
{"mode": "train", "datatime": "1.679", "epoch": 597, "iter": 15, "lr": "7.11e-01", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8339, "scale": 1.0, "loss_sim": -0.8127, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.7116, "group1_lr": 0.7116}
{"mode": "train", "datatime": "0.001", "epoch": 597, "iter": 30, "lr": "7.10e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.836, "scale": 1.0, "loss_sim": -0.8153, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.7104, "group1_lr": 0.7104}
{"mode": "train", "datatime": "1.673", "epoch": 598, "iter": 15, "lr": "7.08e-01", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8396, "scale": 1.0, "loss_sim": -0.8199, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.7086, "group1_lr": 0.7086}
{"mode": "train", "datatime": "0.001", "epoch": 598, "iter": 30, "lr": "7.07e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8354, "scale": 1.0, "loss_sim": -0.8135, "loss_uniform": 0.0002, "loss_aug": 6.0843, "loss": 6.0845, "group0_lr": 0.7073, "group1_lr": 0.7073}
{"mode": "train", "datatime": "1.807", "epoch": 599, "iter": 15, "lr": "7.05e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8037, "loss_uniform": 0.0002, "loss_aug": 6.0857, "loss": 6.0858, "group0_lr": 0.7055, "group1_lr": 0.7055}
{"mode": "train", "datatime": "0.001", "epoch": 599, "iter": 30, "lr": "7.04e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.832, "scale": 1.0, "loss_sim": -0.8104, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.7043, "group1_lr": 0.7043}
{"mode": "val", "epoch": 599, "KNN-5": 68.59617834394905}
{"mode": "train", "datatime": "1.823", "epoch": 600, "iter": 15, "lr": "7.02e-01", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8344, "scale": 1.0, "loss_sim": -0.8155, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.7025, "group1_lr": 0.7025}
{"mode": "train", "datatime": "0.001", "epoch": 600, "iter": 30, "lr": "7.01e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8307, "scale": 1.0, "loss_sim": -0.8065, "loss_uniform": 0.0002, "loss_aug": 6.085, "loss": 6.0852, "group0_lr": 0.7013, "group1_lr": 0.7013}
{"mode": "train", "datatime": "1.726", "epoch": 601, "iter": 15, "lr": "6.99e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8123, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0845, "group0_lr": 0.6995, "group1_lr": 0.6995}
{"mode": "train", "datatime": "0.001", "epoch": 601, "iter": 30, "lr": "6.98e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8321, "scale": 1.0, "loss_sim": -0.8188, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0828, "group0_lr": 0.6983, "group1_lr": 0.6983}
{"mode": "train", "datatime": "1.715", "epoch": 602, "iter": 15, "lr": "6.96e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8317, "scale": 1.0, "loss_sim": -0.8147, "loss_uniform": 0.0002, "loss_aug": 6.0835, "loss": 6.0837, "group0_lr": 0.6965, "group1_lr": 0.6965}
{"mode": "train", "datatime": "0.001", "epoch": 602, "iter": 30, "lr": "6.95e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8314, "scale": 1.0, "loss_sim": -0.8157, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0837, "group0_lr": 0.6952, "group1_lr": 0.6952}
{"mode": "train", "datatime": "1.739", "epoch": 603, "iter": 15, "lr": "6.93e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8322, "scale": 1.0, "loss_sim": -0.8142, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.6934, "group1_lr": 0.6934}
{"mode": "train", "datatime": "0.001", "epoch": 603, "iter": 30, "lr": "6.92e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8312, "scale": 1.0, "loss_sim": -0.8094, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.6922, "group1_lr": 0.6922}
{"mode": "train", "datatime": "1.734", "epoch": 604, "iter": 15, "lr": "6.90e-01", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.8321, "scale": 1.0, "loss_sim": -0.8114, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0842, "group0_lr": 0.6904, "group1_lr": 0.6904}
{"mode": "train", "datatime": "0.001", "epoch": 604, "iter": 30, "lr": "6.89e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8301, "scale": 1.0, "loss_sim": -0.8068, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.6892, "group1_lr": 0.6892}
{"mode": "train", "datatime": "1.800", "epoch": 605, "iter": 15, "lr": "6.87e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8321, "scale": 1.0, "loss_sim": -0.8097, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6874, "group1_lr": 0.6874}
{"mode": "train", "datatime": "0.001", "epoch": 605, "iter": 30, "lr": "6.86e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8335, "scale": 1.0, "loss_sim": -0.8115, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6862, "group1_lr": 0.6862}
{"mode": "train", "datatime": "1.696", "epoch": 606, "iter": 15, "lr": "6.84e-01", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8325, "scale": 1.0, "loss_sim": -0.8124, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0846, "group0_lr": 0.6844, "group1_lr": 0.6844}
{"mode": "train", "datatime": "0.001", "epoch": 606, "iter": 30, "lr": "6.83e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8337, "scale": 1.0, "loss_sim": -0.8194, "loss_uniform": 0.0001, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.6832, "group1_lr": 0.6832}
{"mode": "train", "datatime": "1.733", "epoch": 607, "iter": 15, "lr": "6.81e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8341, "scale": 1.0, "loss_sim": -0.8185, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0843, "group0_lr": 0.6814, "group1_lr": 0.6814}
{"mode": "train", "datatime": "0.001", "epoch": 607, "iter": 30, "lr": "6.80e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8304, "scale": 1.0, "loss_sim": -0.8151, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6802, "group1_lr": 0.6802}
{"mode": "train", "datatime": "1.769", "epoch": 608, "iter": 15, "lr": "6.78e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8341, "scale": 1.0, "loss_sim": -0.8173, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.6784, "group1_lr": 0.6784}
{"mode": "train", "datatime": "0.001", "epoch": 608, "iter": 30, "lr": "6.77e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8294, "scale": 1.0, "loss_sim": -0.8118, "loss_uniform": 0.0002, "loss_aug": 6.0857, "loss": 6.0859, "group0_lr": 0.6771, "group1_lr": 0.6771}
{"mode": "train", "datatime": "1.720", "epoch": 609, "iter": 15, "lr": "6.75e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8333, "scale": 1.0, "loss_sim": -0.8181, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0827, "group0_lr": 0.6754, "group1_lr": 0.6754}
{"mode": "train", "datatime": "0.001", "epoch": 609, "iter": 30, "lr": "6.74e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8266, "scale": 1.0, "loss_sim": -0.8152, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.6741, "group1_lr": 0.6741}
{"mode": "train", "datatime": "1.679", "epoch": 610, "iter": 15, "lr": "6.72e-01", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8306, "scale": 1.0, "loss_sim": -0.8109, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.6724, "group1_lr": 0.6724}
{"mode": "train", "datatime": "0.001", "epoch": 610, "iter": 30, "lr": "6.71e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8279, "scale": 1.0, "loss_sim": -0.8125, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0842, "group0_lr": 0.6711, "group1_lr": 0.6711}
{"mode": "train", "datatime": "1.865", "epoch": 611, "iter": 15, "lr": "6.69e-01", "total": 37, "batchsize": 256, "time": "2.236", "pre-sim": 0.8286, "scale": 1.0, "loss_sim": -0.8134, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.6694, "group1_lr": 0.6694}
{"mode": "train", "datatime": "0.001", "epoch": 611, "iter": 30, "lr": "6.68e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8271, "scale": 1.0, "loss_sim": -0.8162, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.6682, "group1_lr": 0.6682}
{"mode": "train", "datatime": "1.775", "epoch": 612, "iter": 15, "lr": "6.66e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8296, "scale": 1.0, "loss_sim": -0.8168, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.6664, "group1_lr": 0.6664}
{"mode": "train", "datatime": "0.001", "epoch": 612, "iter": 30, "lr": "6.65e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8264, "scale": 1.0, "loss_sim": -0.8146, "loss_uniform": 0.0002, "loss_aug": 6.0835, "loss": 6.0837, "group0_lr": 0.6652, "group1_lr": 0.6652}
{"mode": "train", "datatime": "1.722", "epoch": 613, "iter": 15, "lr": "6.63e-01", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.812, "loss_uniform": 0.0002, "loss_aug": 6.084, "loss": 6.0842, "group0_lr": 0.6634, "group1_lr": 0.6634}
{"mode": "train", "datatime": "0.001", "epoch": 613, "iter": 30, "lr": "6.62e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8266, "scale": 1.0, "loss_sim": -0.8122, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.6622, "group1_lr": 0.6622}
{"mode": "train", "datatime": "1.673", "epoch": 614, "iter": 15, "lr": "6.60e-01", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.8125, "loss_uniform": 0.0002, "loss_aug": 6.0834, "loss": 6.0835, "group0_lr": 0.6604, "group1_lr": 0.6604}
{"mode": "train", "datatime": "0.001", "epoch": 614, "iter": 30, "lr": "6.59e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8323, "scale": 1.0, "loss_sim": -0.8178, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.6592, "group1_lr": 0.6592}
{"mode": "train", "datatime": "1.725", "epoch": 615, "iter": 15, "lr": "6.57e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8292, "scale": 1.0, "loss_sim": -0.8154, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.6574, "group1_lr": 0.6574}
{"mode": "train", "datatime": "0.001", "epoch": 615, "iter": 30, "lr": "6.56e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8283, "scale": 1.0, "loss_sim": -0.8109, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.6562, "group1_lr": 0.6562}
{"mode": "train", "datatime": "1.796", "epoch": 616, "iter": 15, "lr": "6.54e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8297, "scale": 1.0, "loss_sim": -0.8124, "loss_uniform": 0.0001, "loss_aug": 6.0832, "loss": 6.0833, "group0_lr": 0.6544, "group1_lr": 0.6544}
{"mode": "train", "datatime": "0.001", "epoch": 616, "iter": 30, "lr": "6.53e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8271, "scale": 1.0, "loss_sim": -0.8111, "loss_uniform": 0.0002, "loss_aug": 6.0844, "loss": 6.0846, "group0_lr": 0.6532, "group1_lr": 0.6532}
{"mode": "train", "datatime": "1.703", "epoch": 617, "iter": 15, "lr": "6.51e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8274, "scale": 1.0, "loss_sim": -0.8145, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.6515, "group1_lr": 0.6515}
{"mode": "train", "datatime": "0.001", "epoch": 617, "iter": 30, "lr": "6.50e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8263, "scale": 1.0, "loss_sim": -0.812, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6503, "group1_lr": 0.6503}
{"mode": "train", "datatime": "1.718", "epoch": 618, "iter": 15, "lr": "6.48e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8271, "scale": 1.0, "loss_sim": -0.8092, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0847, "group0_lr": 0.6485, "group1_lr": 0.6485}
{"mode": "train", "datatime": "0.001", "epoch": 618, "iter": 30, "lr": "6.47e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8262, "scale": 1.0, "loss_sim": -0.8104, "loss_uniform": 0.0001, "loss_aug": 6.0846, "loss": 6.0847, "group0_lr": 0.6473, "group1_lr": 0.6473}
{"mode": "train", "datatime": "1.771", "epoch": 619, "iter": 15, "lr": "6.45e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8316, "scale": 1.0, "loss_sim": -0.815, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0838, "group0_lr": 0.6455, "group1_lr": 0.6455}
{"mode": "train", "datatime": "0.001", "epoch": 619, "iter": 30, "lr": "6.44e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8268, "scale": 1.0, "loss_sim": -0.814, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.084, "group0_lr": 0.6443, "group1_lr": 0.6443}
{"mode": "train", "datatime": "1.780", "epoch": 620, "iter": 15, "lr": "6.42e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8227, "scale": 1.0, "loss_sim": -0.8131, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.6426, "group1_lr": 0.6426}
{"mode": "train", "datatime": "0.001", "epoch": 620, "iter": 30, "lr": "6.41e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8114, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6414, "group1_lr": 0.6414}
{"mode": "train", "datatime": "1.756", "epoch": 621, "iter": 15, "lr": "6.39e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8318, "scale": 1.0, "loss_sim": -0.8173, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.6396, "group1_lr": 0.6396}
{"mode": "train", "datatime": "0.001", "epoch": 621, "iter": 30, "lr": "6.38e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8268, "scale": 1.0, "loss_sim": -0.8114, "loss_uniform": 0.0002, "loss_aug": 6.0848, "loss": 6.0849, "group0_lr": 0.6384, "group1_lr": 0.6384}
{"mode": "train", "datatime": "1.806", "epoch": 622, "iter": 15, "lr": "6.36e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8159, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0832, "group0_lr": 0.6366, "group1_lr": 0.6366}
{"mode": "train", "datatime": "0.001", "epoch": 622, "iter": 30, "lr": "6.35e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8262, "scale": 1.0, "loss_sim": -0.8179, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.6354, "group1_lr": 0.6354}
{"mode": "train", "datatime": "1.735", "epoch": 623, "iter": 15, "lr": "6.33e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8123, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.084, "group0_lr": 0.6337, "group1_lr": 0.6337}
{"mode": "train", "datatime": "0.001", "epoch": 623, "iter": 30, "lr": "6.32e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8282, "scale": 1.0, "loss_sim": -0.82, "loss_uniform": 0.0002, "loss_aug": 6.082, "loss": 6.0822, "group0_lr": 0.6325, "group1_lr": 0.6325}
{"mode": "train", "datatime": "1.806", "epoch": 624, "iter": 15, "lr": "6.30e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8289, "scale": 1.0, "loss_sim": -0.8194, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0827, "group0_lr": 0.6307, "group1_lr": 0.6307}
{"mode": "train", "datatime": "0.001", "epoch": 624, "iter": 30, "lr": "6.29e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8135, "loss_uniform": 0.0002, "loss_aug": 6.0845, "loss": 6.0847, "group0_lr": 0.6295, "group1_lr": 0.6295}
{"mode": "train", "datatime": "1.691", "epoch": 625, "iter": 15, "lr": "6.27e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8288, "scale": 1.0, "loss_sim": -0.8119, "loss_uniform": 0.0002, "loss_aug": 6.0839, "loss": 6.0841, "group0_lr": 0.6278, "group1_lr": 0.6278}
{"mode": "train", "datatime": "0.001", "epoch": 625, "iter": 30, "lr": "6.26e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8294, "scale": 1.0, "loss_sim": -0.8133, "loss_uniform": 0.0002, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.6266, "group1_lr": 0.6266}
{"mode": "train", "datatime": "1.729", "epoch": 626, "iter": 15, "lr": "6.24e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8276, "scale": 1.0, "loss_sim": -0.8168, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0834, "group0_lr": 0.6248, "group1_lr": 0.6248}
{"mode": "train", "datatime": "0.001", "epoch": 626, "iter": 30, "lr": "6.23e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.8134, "loss_uniform": 0.0002, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6236, "group1_lr": 0.6236}
{"mode": "train", "datatime": "1.759", "epoch": 627, "iter": 15, "lr": "6.21e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8257, "scale": 1.0, "loss_sim": -0.8127, "loss_uniform": 0.0001, "loss_aug": 6.0847, "loss": 6.0848, "group0_lr": 0.6219, "group1_lr": 0.6219}
{"mode": "train", "datatime": "0.001", "epoch": 627, "iter": 30, "lr": "6.20e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8297, "scale": 1.0, "loss_sim": -0.8185, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.6207, "group1_lr": 0.6207}
{"mode": "train", "datatime": "1.791", "epoch": 628, "iter": 15, "lr": "6.18e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8169, "loss_uniform": 0.0002, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.619, "group1_lr": 0.619}
{"mode": "train", "datatime": "0.001", "epoch": 628, "iter": 30, "lr": "6.17e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8301, "scale": 1.0, "loss_sim": -0.8188, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0832, "group0_lr": 0.6178, "group1_lr": 0.6178}
{"mode": "train", "datatime": "1.792", "epoch": 629, "iter": 15, "lr": "6.15e-01", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8324, "scale": 1.0, "loss_sim": -0.8266, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0815, "group0_lr": 0.616, "group1_lr": 0.616}
{"mode": "train", "datatime": "0.001", "epoch": 629, "iter": 30, "lr": "6.14e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8211, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.6148, "group1_lr": 0.6148}
{"mode": "train", "datatime": "1.816", "epoch": 630, "iter": 15, "lr": "6.13e-01", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8285, "scale": 1.0, "loss_sim": -0.8187, "loss_uniform": 0.0002, "loss_aug": 6.0837, "loss": 6.0839, "group0_lr": 0.6131, "group1_lr": 0.6131}
{"mode": "train", "datatime": "0.001", "epoch": 630, "iter": 30, "lr": "6.11e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8311, "scale": 1.0, "loss_sim": -0.8203, "loss_uniform": 0.0002, "loss_aug": 6.0824, "loss": 6.0826, "group0_lr": 0.6119, "group1_lr": 0.6119}
{"mode": "train", "datatime": "1.779", "epoch": 631, "iter": 15, "lr": "6.10e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8211, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0831, "group0_lr": 0.6102, "group1_lr": 0.6102}
{"mode": "train", "datatime": "0.001", "epoch": 631, "iter": 30, "lr": "6.08e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8277, "scale": 1.0, "loss_sim": -0.8166, "loss_uniform": 0.0002, "loss_aug": 6.0841, "loss": 6.0842, "group0_lr": 0.609, "group1_lr": 0.609}
{"mode": "train", "datatime": "1.720", "epoch": 632, "iter": 15, "lr": "6.07e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8274, "scale": 1.0, "loss_sim": -0.8214, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.0829, "group0_lr": 0.6073, "group1_lr": 0.6073}
{"mode": "train", "datatime": "0.001", "epoch": 632, "iter": 30, "lr": "6.06e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8294, "scale": 1.0, "loss_sim": -0.8234, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.083, "group0_lr": 0.6061, "group1_lr": 0.6061}
{"mode": "train", "datatime": "1.716", "epoch": 633, "iter": 15, "lr": "6.04e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8299, "scale": 1.0, "loss_sim": -0.8234, "loss_uniform": 0.0002, "loss_aug": 6.0824, "loss": 6.0825, "group0_lr": 0.6043, "group1_lr": 0.6043}
{"mode": "train", "datatime": "0.001", "epoch": 633, "iter": 30, "lr": "6.03e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.827, "scale": 1.0, "loss_sim": -0.8228, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.6032, "group1_lr": 0.6032}
{"mode": "train", "datatime": "1.754", "epoch": 634, "iter": 15, "lr": "6.01e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8268, "scale": 1.0, "loss_sim": -0.8192, "loss_uniform": 0.0002, "loss_aug": 6.0836, "loss": 6.0838, "group0_lr": 0.6014, "group1_lr": 0.6014}
{"mode": "train", "datatime": "0.001", "epoch": 634, "iter": 30, "lr": "6.00e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8278, "scale": 1.0, "loss_sim": -0.8201, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.6002, "group1_lr": 0.6002}
{"mode": "train", "datatime": "1.796", "epoch": 635, "iter": 15, "lr": "5.98e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8312, "scale": 1.0, "loss_sim": -0.8259, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.5985, "group1_lr": 0.5985}
{"mode": "train", "datatime": "0.001", "epoch": 635, "iter": 30, "lr": "5.97e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8257, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.5973, "group1_lr": 0.5973}
{"mode": "train", "datatime": "1.707", "epoch": 636, "iter": 15, "lr": "5.95e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8258, "scale": 1.0, "loss_sim": -0.8231, "loss_uniform": 0.0002, "loss_aug": 6.0824, "loss": 6.0826, "group0_lr": 0.5956, "group1_lr": 0.5956}
{"mode": "train", "datatime": "0.001", "epoch": 636, "iter": 30, "lr": "5.94e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8302, "scale": 1.0, "loss_sim": -0.821, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.5944, "group1_lr": 0.5944}
{"mode": "train", "datatime": "1.698", "epoch": 637, "iter": 15, "lr": "5.92e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8274, "scale": 1.0, "loss_sim": -0.8187, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.083, "group0_lr": 0.5927, "group1_lr": 0.5927}
{"mode": "train", "datatime": "0.001", "epoch": 637, "iter": 30, "lr": "5.91e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.8189, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5915, "group1_lr": 0.5915}
{"mode": "train", "datatime": "1.799", "epoch": 638, "iter": 15, "lr": "5.89e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8287, "scale": 1.0, "loss_sim": -0.8261, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.5898, "group1_lr": 0.5898}
{"mode": "train", "datatime": "0.001", "epoch": 638, "iter": 30, "lr": "5.88e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8273, "scale": 1.0, "loss_sim": -0.8283, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.5886, "group1_lr": 0.5886}
{"mode": "train", "datatime": "1.800", "epoch": 639, "iter": 15, "lr": "5.86e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8283, "scale": 1.0, "loss_sim": -0.8283, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.5869, "group1_lr": 0.5869}
{"mode": "train", "datatime": "0.001", "epoch": 639, "iter": 30, "lr": "5.85e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8177, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0835, "group0_lr": 0.5858, "group1_lr": 0.5858}
{"mode": "train", "datatime": "1.719", "epoch": 640, "iter": 15, "lr": "5.83e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8291, "scale": 1.0, "loss_sim": -0.8233, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.584, "group1_lr": 0.584}
{"mode": "train", "datatime": "0.001", "epoch": 640, "iter": 30, "lr": "5.82e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8279, "scale": 1.0, "loss_sim": -0.8223, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0826, "group0_lr": 0.5829, "group1_lr": 0.5829}
{"mode": "train", "datatime": "1.719", "epoch": 641, "iter": 15, "lr": "5.81e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8268, "scale": 1.0, "loss_sim": -0.8214, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.5812, "group1_lr": 0.5812}
{"mode": "train", "datatime": "0.001", "epoch": 641, "iter": 30, "lr": "5.79e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8297, "scale": 1.0, "loss_sim": -0.8253, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.58, "group1_lr": 0.58}
{"mode": "train", "datatime": "1.736", "epoch": 642, "iter": 15, "lr": "5.78e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8253, "scale": 1.0, "loss_sim": -0.8196, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5783, "group1_lr": 0.5783}
{"mode": "train", "datatime": "0.001", "epoch": 642, "iter": 30, "lr": "5.77e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8261, "scale": 1.0, "loss_sim": -0.8188, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0822, "group0_lr": 0.5771, "group1_lr": 0.5771}
{"mode": "train", "datatime": "1.803", "epoch": 643, "iter": 15, "lr": "5.75e-01", "total": 37, "batchsize": 256, "time": "2.183", "pre-sim": 0.8266, "scale": 1.0, "loss_sim": -0.8178, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0828, "group0_lr": 0.5754, "group1_lr": 0.5754}
{"mode": "train", "datatime": "0.001", "epoch": 643, "iter": 30, "lr": "5.74e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.829, "scale": 1.0, "loss_sim": -0.822, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0814, "group0_lr": 0.5742, "group1_lr": 0.5742}
{"mode": "train", "datatime": "1.758", "epoch": 644, "iter": 15, "lr": "5.72e-01", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.821, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5725, "group1_lr": 0.5725}
{"mode": "train", "datatime": "0.001", "epoch": 644, "iter": 30, "lr": "5.71e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8271, "scale": 1.0, "loss_sim": -0.8192, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0827, "group0_lr": 0.5714, "group1_lr": 0.5714}
{"mode": "train", "datatime": "1.825", "epoch": 645, "iter": 15, "lr": "5.69e-01", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.8191, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.0829, "group0_lr": 0.5697, "group1_lr": 0.5697}
{"mode": "train", "datatime": "0.001", "epoch": 645, "iter": 30, "lr": "5.68e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8264, "scale": 1.0, "loss_sim": -0.8181, "loss_uniform": 0.0002, "loss_aug": 6.0832, "loss": 6.0834, "group0_lr": 0.5685, "group1_lr": 0.5685}
{"mode": "train", "datatime": "1.791", "epoch": 646, "iter": 15, "lr": "5.66e-01", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.824, "scale": 1.0, "loss_sim": -0.8237, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0828, "group0_lr": 0.5668, "group1_lr": 0.5668}
{"mode": "train", "datatime": "0.001", "epoch": 646, "iter": 30, "lr": "5.65e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8169, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.5656, "group1_lr": 0.5656}
{"mode": "train", "datatime": "1.747", "epoch": 647, "iter": 15, "lr": "5.63e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8279, "scale": 1.0, "loss_sim": -0.8193, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5639, "group1_lr": 0.5639}
{"mode": "train", "datatime": "0.001", "epoch": 647, "iter": 30, "lr": "5.62e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8265, "scale": 1.0, "loss_sim": -0.823, "loss_uniform": 0.0002, "loss_aug": 6.0816, "loss": 6.0818, "group0_lr": 0.5628, "group1_lr": 0.5628}
{"mode": "train", "datatime": "1.713", "epoch": 648, "iter": 15, "lr": "5.61e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8286, "scale": 1.0, "loss_sim": -0.8278, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.5611, "group1_lr": 0.5611}
{"mode": "train", "datatime": "0.001", "epoch": 648, "iter": 30, "lr": "5.59e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8279, "scale": 1.0, "loss_sim": -0.8246, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5599, "group1_lr": 0.5599}
{"mode": "train", "datatime": "1.795", "epoch": 649, "iter": 15, "lr": "5.58e-01", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.829, "scale": 1.0, "loss_sim": -0.8284, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.5582, "group1_lr": 0.5582}
{"mode": "train", "datatime": "0.001", "epoch": 649, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8231, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.5571, "group1_lr": 0.5571}
{"mode": "val", "epoch": 649, "KNN-5": 68.82547770700637}
{"mode": "train", "datatime": "1.720", "epoch": 650, "iter": 15, "lr": "5.55e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8187, "loss_uniform": 0.0002, "loss_aug": 6.0826, "loss": 6.0828, "group0_lr": 0.5554, "group1_lr": 0.5554}
{"mode": "train", "datatime": "0.001", "epoch": 650, "iter": 30, "lr": "5.54e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8177, "loss_uniform": 0.0002, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.5542, "group1_lr": 0.5542}
{"mode": "train", "datatime": "1.806", "epoch": 651, "iter": 15, "lr": "5.52e-01", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8259, "scale": 1.0, "loss_sim": -0.8231, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5526, "group1_lr": 0.5526}
{"mode": "train", "datatime": "0.001", "epoch": 651, "iter": 30, "lr": "5.51e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8194, "loss_uniform": 0.0002, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5514, "group1_lr": 0.5514}
{"mode": "train", "datatime": "1.758", "epoch": 652, "iter": 15, "lr": "5.49e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.8295, "loss_uniform": 0.0002, "loss_aug": 6.0816, "loss": 6.0817, "group0_lr": 0.5497, "group1_lr": 0.5497}
{"mode": "train", "datatime": "0.001", "epoch": 652, "iter": 30, "lr": "5.48e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8229, "scale": 1.0, "loss_sim": -0.8234, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0832, "group0_lr": 0.5486, "group1_lr": 0.5486}
{"mode": "train", "datatime": "1.784", "epoch": 653, "iter": 15, "lr": "5.46e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8248, "scale": 1.0, "loss_sim": -0.8219, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5469, "group1_lr": 0.5469}
{"mode": "train", "datatime": "0.001", "epoch": 653, "iter": 30, "lr": "5.45e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8267, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.5457, "group1_lr": 0.5457}
{"mode": "train", "datatime": "1.717", "epoch": 654, "iter": 15, "lr": "5.44e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8269, "scale": 1.0, "loss_sim": -0.8241, "loss_uniform": 0.0002, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.5441, "group1_lr": 0.5441}
{"mode": "train", "datatime": "0.001", "epoch": 654, "iter": 30, "lr": "5.42e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8307, "scale": 1.0, "loss_sim": -0.8312, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.5429, "group1_lr": 0.5429}
{"mode": "train", "datatime": "1.708", "epoch": 655, "iter": 15, "lr": "5.41e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8237, "scale": 1.0, "loss_sim": -0.8242, "loss_uniform": 0.0002, "loss_aug": 6.0822, "loss": 6.0823, "group0_lr": 0.5412, "group1_lr": 0.5412}
{"mode": "train", "datatime": "0.001", "epoch": 655, "iter": 30, "lr": "5.40e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8197, "loss_uniform": 0.0002, "loss_aug": 6.0833, "loss": 6.0834, "group0_lr": 0.5401, "group1_lr": 0.5401}
{"mode": "train", "datatime": "1.809", "epoch": 656, "iter": 15, "lr": "5.38e-01", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8206, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.083, "group0_lr": 0.5384, "group1_lr": 0.5384}
{"mode": "train", "datatime": "0.001", "epoch": 656, "iter": 30, "lr": "5.37e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.823, "scale": 1.0, "loss_sim": -0.8251, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.5373, "group1_lr": 0.5373}
{"mode": "train", "datatime": "1.727", "epoch": 657, "iter": 15, "lr": "5.35e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8291, "scale": 1.0, "loss_sim": -0.8286, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0806, "group0_lr": 0.5356, "group1_lr": 0.5356}
{"mode": "train", "datatime": "0.001", "epoch": 657, "iter": 30, "lr": "5.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.823, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5345, "group1_lr": 0.5345}
{"mode": "train", "datatime": "1.734", "epoch": 658, "iter": 15, "lr": "5.32e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8267, "scale": 1.0, "loss_sim": -0.8263, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5328, "group1_lr": 0.5328}
{"mode": "train", "datatime": "0.001", "epoch": 658, "iter": 30, "lr": "5.31e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8273, "scale": 1.0, "loss_sim": -0.8266, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.5317, "group1_lr": 0.5317}
{"mode": "train", "datatime": "1.814", "epoch": 659, "iter": 15, "lr": "5.29e-01", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.828, "scale": 1.0, "loss_sim": -0.8312, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.53, "group1_lr": 0.53}
{"mode": "train", "datatime": "0.001", "epoch": 659, "iter": 30, "lr": "5.28e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8252, "scale": 1.0, "loss_sim": -0.8325, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.5289, "group1_lr": 0.5289}
{"mode": "train", "datatime": "1.785", "epoch": 660, "iter": 15, "lr": "5.27e-01", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.826, "scale": 1.0, "loss_sim": -0.8298, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.5272, "group1_lr": 0.5272}
{"mode": "train", "datatime": "0.001", "epoch": 660, "iter": 30, "lr": "5.26e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8298, "scale": 1.0, "loss_sim": -0.8338, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.5261, "group1_lr": 0.5261}
{"mode": "train", "datatime": "1.852", "epoch": 661, "iter": 15, "lr": "5.24e-01", "total": 37, "batchsize": 256, "time": "2.228", "pre-sim": 0.8233, "scale": 1.0, "loss_sim": -0.8198, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0831, "group0_lr": 0.5244, "group1_lr": 0.5244}
{"mode": "train", "datatime": "0.001", "epoch": 661, "iter": 30, "lr": "5.23e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8216, "scale": 1.0, "loss_sim": -0.8212, "loss_uniform": 0.0002, "loss_aug": 6.0823, "loss": 6.0825, "group0_lr": 0.5233, "group1_lr": 0.5233}
{"mode": "train", "datatime": "1.817", "epoch": 662, "iter": 15, "lr": "5.21e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8257, "scale": 1.0, "loss_sim": -0.8286, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.5216, "group1_lr": 0.5216}
{"mode": "train", "datatime": "0.001", "epoch": 662, "iter": 30, "lr": "5.20e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8279, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0818, "group0_lr": 0.5205, "group1_lr": 0.5205}
{"mode": "train", "datatime": "1.813", "epoch": 663, "iter": 15, "lr": "5.18e-01", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.8256, "scale": 1.0, "loss_sim": -0.8313, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0805, "group0_lr": 0.5188, "group1_lr": 0.5188}
{"mode": "train", "datatime": "0.001", "epoch": 663, "iter": 30, "lr": "5.17e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8241, "scale": 1.0, "loss_sim": -0.8253, "loss_uniform": 0.0002, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5177, "group1_lr": 0.5177}
{"mode": "train", "datatime": "1.844", "epoch": 664, "iter": 15, "lr": "5.16e-01", "total": 37, "batchsize": 256, "time": "2.227", "pre-sim": 0.8245, "scale": 1.0, "loss_sim": -0.8275, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5161, "group1_lr": 0.5161}
{"mode": "train", "datatime": "0.001", "epoch": 664, "iter": 30, "lr": "5.14e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.8285, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.5149, "group1_lr": 0.5149}
{"mode": "train", "datatime": "1.771", "epoch": 665, "iter": 15, "lr": "5.13e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8235, "scale": 1.0, "loss_sim": -0.8246, "loss_uniform": 0.0002, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.5133, "group1_lr": 0.5133}
{"mode": "train", "datatime": "0.001", "epoch": 665, "iter": 30, "lr": "5.12e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8228, "scale": 1.0, "loss_sim": -0.8251, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.5122, "group1_lr": 0.5122}
{"mode": "train", "datatime": "1.906", "epoch": 666, "iter": 15, "lr": "5.10e-01", "total": 37, "batchsize": 256, "time": "2.277", "pre-sim": 0.8265, "scale": 1.0, "loss_sim": -0.828, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.5105, "group1_lr": 0.5105}
{"mode": "train", "datatime": "0.001", "epoch": 666, "iter": 30, "lr": "5.09e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8262, "scale": 1.0, "loss_sim": -0.8263, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.5094, "group1_lr": 0.5094}
{"mode": "train", "datatime": "1.777", "epoch": 667, "iter": 15, "lr": "5.07e-01", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8281, "scale": 1.0, "loss_sim": -0.8358, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.5077, "group1_lr": 0.5077}
{"mode": "train", "datatime": "0.001", "epoch": 667, "iter": 30, "lr": "5.06e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8236, "scale": 1.0, "loss_sim": -0.8321, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.0811, "group0_lr": 0.5066, "group1_lr": 0.5066}
{"mode": "train", "datatime": "1.826", "epoch": 668, "iter": 15, "lr": "5.04e-01", "total": 37, "batchsize": 256, "time": "2.212", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.825, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.505, "group1_lr": 0.505}
{"mode": "train", "datatime": "0.001", "epoch": 668, "iter": 30, "lr": "5.03e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8233, "scale": 1.0, "loss_sim": -0.8271, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.5039, "group1_lr": 0.5039}
{"mode": "train", "datatime": "1.810", "epoch": 669, "iter": 15, "lr": "5.02e-01", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8234, "scale": 1.0, "loss_sim": -0.8303, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.5022, "group1_lr": 0.5022}
{"mode": "train", "datatime": "0.001", "epoch": 669, "iter": 30, "lr": "5.01e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8272, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.5011, "group1_lr": 0.5011}
{"mode": "train", "datatime": "1.756", "epoch": 670, "iter": 15, "lr": "4.99e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8295, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0812, "group0_lr": 0.4995, "group1_lr": 0.4995}
{"mode": "train", "datatime": "0.001", "epoch": 670, "iter": 30, "lr": "4.98e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8314, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.4984, "group1_lr": 0.4984}
{"mode": "train", "datatime": "1.766", "epoch": 671, "iter": 15, "lr": "4.96e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8281, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4967, "group1_lr": 0.4967}
{"mode": "train", "datatime": "0.001", "epoch": 671, "iter": 30, "lr": "4.95e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8237, "scale": 1.0, "loss_sim": -0.8282, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.4956, "group1_lr": 0.4956}
{"mode": "train", "datatime": "1.786", "epoch": 672, "iter": 15, "lr": "4.93e-01", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8226, "scale": 1.0, "loss_sim": -0.831, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.494, "group1_lr": 0.494}
{"mode": "train", "datatime": "0.001", "epoch": 672, "iter": 30, "lr": "4.92e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8283, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.4929, "group1_lr": 0.4929}
{"mode": "train", "datatime": "1.786", "epoch": 673, "iter": 15, "lr": "4.91e-01", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8232, "scale": 1.0, "loss_sim": -0.8273, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4913, "group1_lr": 0.4913}
{"mode": "train", "datatime": "0.001", "epoch": 673, "iter": 30, "lr": "4.90e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.824, "scale": 1.0, "loss_sim": -0.8273, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4902, "group1_lr": 0.4902}
{"mode": "train", "datatime": "1.694", "epoch": 674, "iter": 15, "lr": "4.88e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8269, "loss_uniform": 0.0002, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.4885, "group1_lr": 0.4885}
{"mode": "train", "datatime": "0.001", "epoch": 674, "iter": 30, "lr": "4.87e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8256, "scale": 1.0, "loss_sim": -0.8303, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4874, "group1_lr": 0.4874}
{"mode": "train", "datatime": "1.803", "epoch": 675, "iter": 15, "lr": "4.85e-01", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.8238, "scale": 1.0, "loss_sim": -0.8325, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.4858, "group1_lr": 0.4858}
{"mode": "train", "datatime": "0.001", "epoch": 675, "iter": 30, "lr": "4.84e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8227, "scale": 1.0, "loss_sim": -0.8316, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4847, "group1_lr": 0.4847}
{"mode": "train", "datatime": "1.795", "epoch": 676, "iter": 15, "lr": "4.83e-01", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8239, "scale": 1.0, "loss_sim": -0.8297, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.4831, "group1_lr": 0.4831}
{"mode": "train", "datatime": "0.001", "epoch": 676, "iter": 30, "lr": "4.81e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8217, "scale": 1.0, "loss_sim": -0.8276, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.482, "group1_lr": 0.482}
{"mode": "train", "datatime": "1.833", "epoch": 677, "iter": 15, "lr": "4.80e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8284, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.4804, "group1_lr": 0.4804}
{"mode": "train", "datatime": "0.001", "epoch": 677, "iter": 30, "lr": "4.79e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8226, "scale": 1.0, "loss_sim": -0.8307, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.4793, "group1_lr": 0.4793}
{"mode": "train", "datatime": "1.791", "epoch": 678, "iter": 15, "lr": "4.77e-01", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8291, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.4777, "group1_lr": 0.4777}
{"mode": "train", "datatime": "0.001", "epoch": 678, "iter": 30, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8285, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0811, "group0_lr": 0.4766, "group1_lr": 0.4766}
{"mode": "train", "datatime": "1.787", "epoch": 679, "iter": 15, "lr": "4.74e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.834, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.475, "group1_lr": 0.475}
{"mode": "train", "datatime": "0.001", "epoch": 679, "iter": 30, "lr": "4.73e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8218, "scale": 1.0, "loss_sim": -0.8354, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.4739, "group1_lr": 0.4739}
{"mode": "train", "datatime": "1.817", "epoch": 680, "iter": 15, "lr": "4.72e-01", "total": 37, "batchsize": 256, "time": "2.204", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8299, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.4723, "group1_lr": 0.4723}
{"mode": "train", "datatime": "0.001", "epoch": 680, "iter": 30, "lr": "4.71e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8305, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.4712, "group1_lr": 0.4712}
{"mode": "train", "datatime": "1.787", "epoch": 681, "iter": 15, "lr": "4.69e-01", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8244, "scale": 1.0, "loss_sim": -0.834, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4696, "group1_lr": 0.4696}
{"mode": "train", "datatime": "0.001", "epoch": 681, "iter": 30, "lr": "4.68e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8355, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4685, "group1_lr": 0.4685}
{"mode": "train", "datatime": "1.707", "epoch": 682, "iter": 15, "lr": "4.66e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8215, "scale": 1.0, "loss_sim": -0.8352, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4669, "group1_lr": 0.4669}
{"mode": "train", "datatime": "0.001", "epoch": 682, "iter": 30, "lr": "4.65e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8317, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4658, "group1_lr": 0.4658}
{"mode": "train", "datatime": "1.750", "epoch": 683, "iter": 15, "lr": "4.64e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8265, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4642, "group1_lr": 0.4642}
{"mode": "train", "datatime": "0.001", "epoch": 683, "iter": 30, "lr": "4.63e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8291, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0812, "group0_lr": 0.4631, "group1_lr": 0.4631}
{"mode": "train", "datatime": "1.795", "epoch": 684, "iter": 15, "lr": "4.61e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8283, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4615, "group1_lr": 0.4615}
{"mode": "train", "datatime": "0.001", "epoch": 684, "iter": 30, "lr": "4.60e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8252, "scale": 1.0, "loss_sim": -0.8322, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.4604, "group1_lr": 0.4604}
{"mode": "train", "datatime": "1.861", "epoch": 685, "iter": 15, "lr": "4.58e-01", "total": 37, "batchsize": 256, "time": "2.237", "pre-sim": 0.8247, "scale": 1.0, "loss_sim": -0.8352, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.4589, "group1_lr": 0.4589}
{"mode": "train", "datatime": "0.001", "epoch": 685, "iter": 30, "lr": "4.57e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8316, "loss_uniform": 0.0002, "loss_aug": 6.0813, "loss": 6.0815, "group0_lr": 0.4578, "group1_lr": 0.4578}
{"mode": "train", "datatime": "1.757", "epoch": 686, "iter": 15, "lr": "4.56e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8357, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0802, "group0_lr": 0.4562, "group1_lr": 0.4562}
{"mode": "train", "datatime": "0.001", "epoch": 686, "iter": 30, "lr": "4.55e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8234, "scale": 1.0, "loss_sim": -0.8385, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4551, "group1_lr": 0.4551}
{"mode": "train", "datatime": "1.763", "epoch": 687, "iter": 15, "lr": "4.53e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8334, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0804, "group0_lr": 0.4535, "group1_lr": 0.4535}
{"mode": "train", "datatime": "0.001", "epoch": 687, "iter": 30, "lr": "4.52e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8327, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4525, "group1_lr": 0.4525}
{"mode": "train", "datatime": "1.683", "epoch": 688, "iter": 15, "lr": "4.50e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8335, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4509, "group1_lr": 0.4509}
{"mode": "train", "datatime": "0.001", "epoch": 688, "iter": 30, "lr": "4.49e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8232, "scale": 1.0, "loss_sim": -0.8348, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0802, "group0_lr": 0.4498, "group1_lr": 0.4498}
{"mode": "train", "datatime": "1.779", "epoch": 689, "iter": 15, "lr": "4.48e-01", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8363, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0792, "group0_lr": 0.4482, "group1_lr": 0.4482}
{"mode": "train", "datatime": "0.001", "epoch": 689, "iter": 30, "lr": "4.47e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8369, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.4472, "group1_lr": 0.4472}
{"mode": "train", "datatime": "1.767", "epoch": 690, "iter": 15, "lr": "4.45e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8366, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.4456, "group1_lr": 0.4456}
{"mode": "train", "datatime": "0.001", "epoch": 690, "iter": 30, "lr": "4.44e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8208, "scale": 1.0, "loss_sim": -0.8336, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.4445, "group1_lr": 0.4445}
{"mode": "train", "datatime": "1.711", "epoch": 691, "iter": 15, "lr": "4.42e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8328, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0803, "group0_lr": 0.4429, "group1_lr": 0.4429}
{"mode": "train", "datatime": "0.001", "epoch": 691, "iter": 30, "lr": "4.41e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8291, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.4419, "group1_lr": 0.4419}
{"mode": "train", "datatime": "1.763", "epoch": 692, "iter": 15, "lr": "4.40e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8265, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.0811, "group0_lr": 0.4403, "group1_lr": 0.4403}
{"mode": "train", "datatime": "0.001", "epoch": 692, "iter": 30, "lr": "4.39e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8298, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.4392, "group1_lr": 0.4392}
{"mode": "train", "datatime": "1.770", "epoch": 693, "iter": 15, "lr": "4.37e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8322, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0803, "group0_lr": 0.4377, "group1_lr": 0.4377}
{"mode": "train", "datatime": "0.001", "epoch": 693, "iter": 30, "lr": "4.36e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8334, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.4366, "group1_lr": 0.4366}
{"mode": "train", "datatime": "1.845", "epoch": 694, "iter": 15, "lr": "4.35e-01", "total": 37, "batchsize": 256, "time": "2.217", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.838, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.4351, "group1_lr": 0.4351}
{"mode": "train", "datatime": "0.001", "epoch": 694, "iter": 30, "lr": "4.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.8387, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0794, "group0_lr": 0.434, "group1_lr": 0.434}
{"mode": "train", "datatime": "1.793", "epoch": 695, "iter": 15, "lr": "4.32e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8233, "scale": 1.0, "loss_sim": -0.8381, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.4324, "group1_lr": 0.4324}
{"mode": "train", "datatime": "0.001", "epoch": 695, "iter": 30, "lr": "4.31e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8374, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.4314, "group1_lr": 0.4314}
{"mode": "train", "datatime": "1.725", "epoch": 696, "iter": 15, "lr": "4.29e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8401, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.4298, "group1_lr": 0.4298}
{"mode": "train", "datatime": "0.001", "epoch": 696, "iter": 30, "lr": "4.28e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8331, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0812, "group0_lr": 0.4288, "group1_lr": 0.4288}
{"mode": "train", "datatime": "1.714", "epoch": 697, "iter": 15, "lr": "4.27e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8352, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4272, "group1_lr": 0.4272}
{"mode": "train", "datatime": "0.001", "epoch": 697, "iter": 30, "lr": "4.26e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8384, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.4262, "group1_lr": 0.4262}
{"mode": "train", "datatime": "1.743", "epoch": 698, "iter": 15, "lr": "4.24e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.8323, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4246, "group1_lr": 0.4246}
{"mode": "train", "datatime": "0.001", "epoch": 698, "iter": 30, "lr": "4.23e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8307, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.4236, "group1_lr": 0.4236}
{"mode": "train", "datatime": "1.669", "epoch": 699, "iter": 15, "lr": "4.22e-01", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8286, "loss_uniform": 0.0002, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.422, "group1_lr": 0.422}
{"mode": "train", "datatime": "0.001", "epoch": 699, "iter": 30, "lr": "4.21e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8325, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0803, "group0_lr": 0.421, "group1_lr": 0.421}
{"mode": "val", "epoch": 699, "KNN-5": 69.1108280254777}
{"mode": "train", "datatime": "1.809", "epoch": 700, "iter": 15, "lr": "4.19e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8378, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0794, "group0_lr": 0.4195, "group1_lr": 0.4195}
{"mode": "train", "datatime": "0.001", "epoch": 700, "iter": 30, "lr": "4.18e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8339, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.4184, "group1_lr": 0.4184}
{"mode": "train", "datatime": "1.720", "epoch": 701, "iter": 15, "lr": "4.16e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.8365, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.4169, "group1_lr": 0.4169}
{"mode": "train", "datatime": "0.001", "epoch": 701, "iter": 30, "lr": "4.15e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8385, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.4158, "group1_lr": 0.4158}
{"mode": "train", "datatime": "1.732", "epoch": 702, "iter": 15, "lr": "4.14e-01", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8338, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.4143, "group1_lr": 0.4143}
{"mode": "train", "datatime": "0.001", "epoch": 702, "iter": 30, "lr": "4.13e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8198, "scale": 1.0, "loss_sim": -0.8386, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.4133, "group1_lr": 0.4133}
{"mode": "train", "datatime": "1.839", "epoch": 703, "iter": 15, "lr": "4.11e-01", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.8379, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.4117, "group1_lr": 0.4117}
{"mode": "train", "datatime": "0.001", "epoch": 703, "iter": 30, "lr": "4.10e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8347, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.4107, "group1_lr": 0.4107}
{"mode": "train", "datatime": "1.791", "epoch": 704, "iter": 15, "lr": "4.09e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8443, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0776, "group0_lr": 0.4092, "group1_lr": 0.4092}
{"mode": "train", "datatime": "0.001", "epoch": 704, "iter": 30, "lr": "4.08e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8144, "scale": 1.0, "loss_sim": -0.8336, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.4081, "group1_lr": 0.4081}
{"mode": "train", "datatime": "1.794", "epoch": 705, "iter": 15, "lr": "4.06e-01", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8221, "scale": 1.0, "loss_sim": -0.8354, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.4066, "group1_lr": 0.4066}
{"mode": "train", "datatime": "0.001", "epoch": 705, "iter": 30, "lr": "4.05e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8325, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0805, "group0_lr": 0.4056, "group1_lr": 0.4056}
{"mode": "train", "datatime": "1.699", "epoch": 706, "iter": 15, "lr": "4.04e-01", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8364, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.4041, "group1_lr": 0.4041}
{"mode": "train", "datatime": "0.001", "epoch": 706, "iter": 30, "lr": "4.03e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.403, "group1_lr": 0.403}
{"mode": "train", "datatime": "1.768", "epoch": 707, "iter": 15, "lr": "4.01e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8206, "scale": 1.0, "loss_sim": -0.837, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4015, "group1_lr": 0.4015}
{"mode": "train", "datatime": "0.001", "epoch": 707, "iter": 30, "lr": "4.00e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8207, "scale": 1.0, "loss_sim": -0.8377, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4005, "group1_lr": 0.4005}
{"mode": "train", "datatime": "1.741", "epoch": 708, "iter": 15, "lr": "3.98e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8384, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.399, "group1_lr": 0.399}
{"mode": "train", "datatime": "0.001", "epoch": 708, "iter": 30, "lr": "3.97e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8406, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0796, "group0_lr": 0.3979, "group1_lr": 0.3979}
{"mode": "train", "datatime": "1.690", "epoch": 709, "iter": 15, "lr": "3.96e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8416, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0789, "group0_lr": 0.3964, "group1_lr": 0.3964}
{"mode": "train", "datatime": "0.001", "epoch": 709, "iter": 30, "lr": "3.95e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8214, "scale": 1.0, "loss_sim": -0.8408, "loss_uniform": 0.0001, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.3954, "group1_lr": 0.3954}
{"mode": "train", "datatime": "1.762", "epoch": 710, "iter": 15, "lr": "3.93e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8334, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.3939, "group1_lr": 0.3939}
{"mode": "train", "datatime": "0.001", "epoch": 710, "iter": 30, "lr": "3.92e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8329, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0807, "group0_lr": 0.3929, "group1_lr": 0.3929}
{"mode": "train", "datatime": "1.694", "epoch": 711, "iter": 15, "lr": "3.91e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8172, "scale": 1.0, "loss_sim": -0.8356, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.3914, "group1_lr": 0.3914}
{"mode": "train", "datatime": "0.001", "epoch": 711, "iter": 30, "lr": "3.90e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8383, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3904, "group1_lr": 0.3904}
{"mode": "train", "datatime": "1.723", "epoch": 712, "iter": 15, "lr": "3.88e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8172, "scale": 1.0, "loss_sim": -0.8402, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3889, "group1_lr": 0.3889}
{"mode": "train", "datatime": "0.001", "epoch": 712, "iter": 30, "lr": "3.87e-01", "total": 37, "batchsize": 256, "time": "0.370", "pre-sim": 0.8215, "scale": 1.0, "loss_sim": -0.841, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3879, "group1_lr": 0.3879}
{"mode": "train", "datatime": "1.753", "epoch": 713, "iter": 15, "lr": "3.86e-01", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.821, "scale": 1.0, "loss_sim": -0.8383, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.3864, "group1_lr": 0.3864}
{"mode": "train", "datatime": "0.001", "epoch": 713, "iter": 30, "lr": "3.85e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8177, "scale": 1.0, "loss_sim": -0.8345, "loss_uniform": 0.0002, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.3854, "group1_lr": 0.3854}
{"mode": "train", "datatime": "1.710", "epoch": 714, "iter": 15, "lr": "3.83e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8212, "scale": 1.0, "loss_sim": -0.8383, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3839, "group1_lr": 0.3839}
{"mode": "train", "datatime": "0.001", "epoch": 714, "iter": 30, "lr": "3.82e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8419, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3829, "group1_lr": 0.3829}
{"mode": "train", "datatime": "1.679", "epoch": 715, "iter": 15, "lr": "3.81e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8239, "scale": 1.0, "loss_sim": -0.8448, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.3814, "group1_lr": 0.3814}
{"mode": "train", "datatime": "0.001", "epoch": 715, "iter": 30, "lr": "3.80e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8215, "scale": 1.0, "loss_sim": -0.8433, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0786, "group0_lr": 0.3804, "group1_lr": 0.3804}
{"mode": "train", "datatime": "1.725", "epoch": 716, "iter": 15, "lr": "3.78e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8207, "scale": 1.0, "loss_sim": -0.8425, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3789, "group1_lr": 0.3789}
{"mode": "train", "datatime": "0.001", "epoch": 716, "iter": 30, "lr": "3.77e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8158, "scale": 1.0, "loss_sim": -0.8358, "loss_uniform": 0.0002, "loss_aug": 6.0806, "loss": 6.0808, "group0_lr": 0.3779, "group1_lr": 0.3779}
{"mode": "train", "datatime": "1.777", "epoch": 717, "iter": 15, "lr": "3.76e-01", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8159, "scale": 1.0, "loss_sim": -0.8301, "loss_uniform": 0.0002, "loss_aug": 6.0811, "loss": 6.0813, "group0_lr": 0.3764, "group1_lr": 0.3764}
{"mode": "train", "datatime": "0.001", "epoch": 717, "iter": 30, "lr": "3.75e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8322, "loss_uniform": 0.0002, "loss_aug": 6.0799, "loss": 6.0801, "group0_lr": 0.3754, "group1_lr": 0.3754}
{"mode": "train", "datatime": "1.789", "epoch": 718, "iter": 15, "lr": "3.73e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8409, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.3739, "group1_lr": 0.3739}
{"mode": "train", "datatime": "0.001", "epoch": 718, "iter": 30, "lr": "3.72e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8405, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.0799, "group0_lr": 0.3729, "group1_lr": 0.3729}
{"mode": "train", "datatime": "1.708", "epoch": 719, "iter": 15, "lr": "3.71e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8393, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0792, "group0_lr": 0.3714, "group1_lr": 0.3714}
{"mode": "train", "datatime": "0.001", "epoch": 719, "iter": 30, "lr": "3.70e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8391, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3704, "group1_lr": 0.3704}
{"mode": "train", "datatime": "1.852", "epoch": 720, "iter": 15, "lr": "3.69e-01", "total": 37, "batchsize": 256, "time": "2.226", "pre-sim": 0.8165, "scale": 1.0, "loss_sim": -0.8387, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.369, "group1_lr": 0.369}
{"mode": "train", "datatime": "0.001", "epoch": 720, "iter": 30, "lr": "3.68e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8413, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.368, "group1_lr": 0.368}
{"mode": "train", "datatime": "1.696", "epoch": 721, "iter": 15, "lr": "3.66e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8405, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0794, "group0_lr": 0.3665, "group1_lr": 0.3665}
{"mode": "train", "datatime": "0.001", "epoch": 721, "iter": 30, "lr": "3.65e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.841, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.3655, "group1_lr": 0.3655}
{"mode": "train", "datatime": "1.789", "epoch": 722, "iter": 15, "lr": "3.64e-01", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.843, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3641, "group1_lr": 0.3641}
{"mode": "train", "datatime": "0.001", "epoch": 722, "iter": 30, "lr": "3.63e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8194, "scale": 1.0, "loss_sim": -0.8427, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3631, "group1_lr": 0.3631}
{"mode": "train", "datatime": "1.795", "epoch": 723, "iter": 15, "lr": "3.61e-01", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8473, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.3616, "group1_lr": 0.3616}
{"mode": "train", "datatime": "0.001", "epoch": 723, "iter": 30, "lr": "3.60e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8239, "scale": 1.0, "loss_sim": -0.8448, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.3606, "group1_lr": 0.3606}
{"mode": "train", "datatime": "1.710", "epoch": 724, "iter": 15, "lr": "3.59e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8426, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0792, "group0_lr": 0.3592, "group1_lr": 0.3592}
{"mode": "train", "datatime": "0.001", "epoch": 724, "iter": 30, "lr": "3.58e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8133, "scale": 1.0, "loss_sim": -0.8342, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.3582, "group1_lr": 0.3582}
{"mode": "train", "datatime": "1.740", "epoch": 725, "iter": 15, "lr": "3.56e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8167, "scale": 1.0, "loss_sim": -0.8384, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3568, "group1_lr": 0.3568}
{"mode": "train", "datatime": "0.001", "epoch": 725, "iter": 30, "lr": "3.55e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8407, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3558, "group1_lr": 0.3558}
{"mode": "train", "datatime": "1.729", "epoch": 726, "iter": 15, "lr": "3.54e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8173, "scale": 1.0, "loss_sim": -0.8449, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.3543, "group1_lr": 0.3543}
{"mode": "train", "datatime": "0.001", "epoch": 726, "iter": 30, "lr": "3.53e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8225, "scale": 1.0, "loss_sim": -0.8468, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3533, "group1_lr": 0.3533}
{"mode": "train", "datatime": "1.746", "epoch": 727, "iter": 15, "lr": "3.51e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8434, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3519, "group1_lr": 0.3519}
{"mode": "train", "datatime": "0.001", "epoch": 727, "iter": 30, "lr": "3.50e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8152, "scale": 1.0, "loss_sim": -0.8407, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.3509, "group1_lr": 0.3509}
{"mode": "train", "datatime": "1.764", "epoch": 728, "iter": 15, "lr": "3.49e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8395, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0795, "group0_lr": 0.3495, "group1_lr": 0.3495}
{"mode": "train", "datatime": "0.001", "epoch": 728, "iter": 30, "lr": "3.48e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8197, "scale": 1.0, "loss_sim": -0.8386, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3485, "group1_lr": 0.3485}
{"mode": "train", "datatime": "1.721", "epoch": 729, "iter": 15, "lr": "3.47e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8417, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.3471, "group1_lr": 0.3471}
{"mode": "train", "datatime": "0.001", "epoch": 729, "iter": 30, "lr": "3.46e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8396, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0797, "group0_lr": 0.3461, "group1_lr": 0.3461}
{"mode": "train", "datatime": "1.772", "epoch": 730, "iter": 15, "lr": "3.44e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8407, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0798, "group0_lr": 0.3447, "group1_lr": 0.3447}
{"mode": "train", "datatime": "0.001", "epoch": 730, "iter": 30, "lr": "3.43e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8408, "loss_uniform": 0.0001, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3437, "group1_lr": 0.3437}
{"mode": "train", "datatime": "1.722", "epoch": 731, "iter": 15, "lr": "3.42e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8231, "scale": 1.0, "loss_sim": -0.8456, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3423, "group1_lr": 0.3423}
{"mode": "train", "datatime": "0.001", "epoch": 731, "iter": 30, "lr": "3.41e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8446, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3413, "group1_lr": 0.3413}
{"mode": "train", "datatime": "1.824", "epoch": 732, "iter": 15, "lr": "3.39e-01", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8431, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3399, "group1_lr": 0.3399}
{"mode": "train", "datatime": "0.001", "epoch": 732, "iter": 30, "lr": "3.38e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8464, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.3389, "group1_lr": 0.3389}
{"mode": "train", "datatime": "1.758", "epoch": 733, "iter": 15, "lr": "3.37e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8448, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3375, "group1_lr": 0.3375}
{"mode": "train", "datatime": "0.001", "epoch": 733, "iter": 30, "lr": "3.36e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8411, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3366, "group1_lr": 0.3366}
{"mode": "train", "datatime": "1.763", "epoch": 734, "iter": 15, "lr": "3.35e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8417, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.079, "group0_lr": 0.3352, "group1_lr": 0.3352}
{"mode": "train", "datatime": "0.001", "epoch": 734, "iter": 30, "lr": "3.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8155, "scale": 1.0, "loss_sim": -0.8391, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.3342, "group1_lr": 0.3342}
{"mode": "train", "datatime": "1.720", "epoch": 735, "iter": 15, "lr": "3.32e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8423, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.3328, "group1_lr": 0.3328}
{"mode": "train", "datatime": "0.001", "epoch": 735, "iter": 30, "lr": "3.31e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8497, "loss_uniform": 0.0001, "loss_aug": 6.0777, "loss": 6.0778, "group0_lr": 0.3318, "group1_lr": 0.3318}
{"mode": "train", "datatime": "1.860", "epoch": 736, "iter": 15, "lr": "3.30e-01", "total": 37, "batchsize": 256, "time": "2.234", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8484, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.3304, "group1_lr": 0.3304}
{"mode": "train", "datatime": "0.001", "epoch": 736, "iter": 30, "lr": "3.29e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8466, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0781, "group0_lr": 0.3295, "group1_lr": 0.3295}
{"mode": "train", "datatime": "1.758", "epoch": 737, "iter": 15, "lr": "3.28e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8163, "scale": 1.0, "loss_sim": -0.8443, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.079, "group0_lr": 0.3281, "group1_lr": 0.3281}
{"mode": "train", "datatime": "0.001", "epoch": 737, "iter": 30, "lr": "3.27e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8463, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.3271, "group1_lr": 0.3271}
{"mode": "train", "datatime": "1.706", "epoch": 738, "iter": 15, "lr": "3.25e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8171, "scale": 1.0, "loss_sim": -0.847, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.3257, "group1_lr": 0.3257}
{"mode": "train", "datatime": "0.001", "epoch": 738, "iter": 30, "lr": "3.24e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8455, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.3248, "group1_lr": 0.3248}
{"mode": "train", "datatime": "1.706", "epoch": 739, "iter": 15, "lr": "3.23e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.843, "loss_uniform": 0.0001, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3234, "group1_lr": 0.3234}
{"mode": "train", "datatime": "0.001", "epoch": 739, "iter": 30, "lr": "3.22e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.8395, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3224, "group1_lr": 0.3224}
{"mode": "train", "datatime": "1.739", "epoch": 740, "iter": 15, "lr": "3.21e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8205, "scale": 1.0, "loss_sim": -0.8447, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.321, "group1_lr": 0.321}
{"mode": "train", "datatime": "0.001", "epoch": 740, "iter": 30, "lr": "3.20e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8157, "scale": 1.0, "loss_sim": -0.844, "loss_uniform": 0.0001, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.3201, "group1_lr": 0.3201}
{"mode": "train", "datatime": "1.778", "epoch": 741, "iter": 15, "lr": "3.18e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8173, "scale": 1.0, "loss_sim": -0.839, "loss_uniform": 0.0001, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.3187, "group1_lr": 0.3187}
{"mode": "train", "datatime": "0.001", "epoch": 741, "iter": 30, "lr": "3.17e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8436, "loss_uniform": 0.0001, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3178, "group1_lr": 0.3178}
{"mode": "train", "datatime": "1.813", "epoch": 742, "iter": 15, "lr": "3.16e-01", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8497, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0777, "group0_lr": 0.3164, "group1_lr": 0.3164}
{"mode": "train", "datatime": "0.001", "epoch": 742, "iter": 30, "lr": "3.15e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8485, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.3155, "group1_lr": 0.3155}
{"mode": "train", "datatime": "1.739", "epoch": 743, "iter": 15, "lr": "3.14e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8179, "scale": 1.0, "loss_sim": -0.8442, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.3141, "group1_lr": 0.3141}
{"mode": "train", "datatime": "0.001", "epoch": 743, "iter": 30, "lr": "3.13e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8203, "scale": 1.0, "loss_sim": -0.8506, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0771, "group0_lr": 0.3132, "group1_lr": 0.3132}
{"mode": "train", "datatime": "1.756", "epoch": 744, "iter": 15, "lr": "3.11e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8471, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0787, "group0_lr": 0.3118, "group1_lr": 0.3118}
{"mode": "train", "datatime": "0.001", "epoch": 744, "iter": 30, "lr": "3.10e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8466, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3109, "group1_lr": 0.3109}
{"mode": "train", "datatime": "1.723", "epoch": 745, "iter": 15, "lr": "3.09e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8441, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.079, "group0_lr": 0.3095, "group1_lr": 0.3095}
{"mode": "train", "datatime": "0.001", "epoch": 745, "iter": 30, "lr": "3.08e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8441, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.3086, "group1_lr": 0.3086}
{"mode": "train", "datatime": "1.733", "epoch": 746, "iter": 15, "lr": "3.07e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8232, "scale": 1.0, "loss_sim": -0.8496, "loss_uniform": 0.0001, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.3072, "group1_lr": 0.3072}
{"mode": "train", "datatime": "0.001", "epoch": 746, "iter": 30, "lr": "3.06e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8213, "scale": 1.0, "loss_sim": -0.85, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.3063, "group1_lr": 0.3063}
{"mode": "train", "datatime": "1.673", "epoch": 747, "iter": 15, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8466, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0781, "group0_lr": 0.3049, "group1_lr": 0.3049}
{"mode": "train", "datatime": "0.001", "epoch": 747, "iter": 30, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8166, "scale": 1.0, "loss_sim": -0.8466, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0788, "group0_lr": 0.304, "group1_lr": 0.304}
{"mode": "train", "datatime": "1.853", "epoch": 748, "iter": 15, "lr": "3.02e-01", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8496, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.0779, "group0_lr": 0.3026, "group1_lr": 0.3026}
{"mode": "train", "datatime": "0.001", "epoch": 748, "iter": 30, "lr": "3.01e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8146, "scale": 1.0, "loss_sim": -0.8447, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3017, "group1_lr": 0.3017}
{"mode": "train", "datatime": "1.771", "epoch": 749, "iter": 15, "lr": "3.00e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8173, "scale": 1.0, "loss_sim": -0.8433, "loss_uniform": 0.0001, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.3004, "group1_lr": 0.3004}
{"mode": "train", "datatime": "0.001", "epoch": 749, "iter": 30, "lr": "2.99e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8183, "scale": 1.0, "loss_sim": -0.8485, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.2994, "group1_lr": 0.2994}
{"mode": "val", "epoch": 749, "KNN-5": 69.20764331210192}
{"mode": "train", "datatime": "1.667", "epoch": 750, "iter": 15, "lr": "2.98e-01", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8517, "loss_uniform": 0.0001, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.2981, "group1_lr": 0.2981}
{"mode": "train", "datatime": "0.001", "epoch": 750, "iter": 30, "lr": "2.97e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.854, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.2972, "group1_lr": 0.2972}
{"mode": "train", "datatime": "1.767", "epoch": 751, "iter": 15, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8209, "scale": 1.0, "loss_sim": -0.8497, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.2958, "group1_lr": 0.2958}
{"mode": "train", "datatime": "0.001", "epoch": 751, "iter": 30, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8478, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.0779, "group0_lr": 0.2949, "group1_lr": 0.2949}
{"mode": "train", "datatime": "1.756", "epoch": 752, "iter": 15, "lr": "2.93e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8189, "scale": 1.0, "loss_sim": -0.8549, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.2936, "group1_lr": 0.2936}
{"mode": "train", "datatime": "0.001", "epoch": 752, "iter": 30, "lr": "2.92e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8505, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.2927, "group1_lr": 0.2927}
{"mode": "train", "datatime": "1.669", "epoch": 753, "iter": 15, "lr": "2.91e-01", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.8191, "scale": 1.0, "loss_sim": -0.8453, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2913, "group1_lr": 0.2913}
{"mode": "train", "datatime": "0.001", "epoch": 753, "iter": 30, "lr": "2.90e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8179, "scale": 1.0, "loss_sim": -0.8466, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0783, "group0_lr": 0.2904, "group1_lr": 0.2904}
{"mode": "train", "datatime": "1.768", "epoch": 754, "iter": 15, "lr": "2.89e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8515, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2891, "group1_lr": 0.2891}
{"mode": "train", "datatime": "0.001", "epoch": 754, "iter": 30, "lr": "2.88e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8179, "scale": 1.0, "loss_sim": -0.8505, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.2882, "group1_lr": 0.2882}
{"mode": "train", "datatime": "1.763", "epoch": 755, "iter": 15, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8515, "loss_uniform": 0.0002, "loss_aug": 6.0776, "loss": 6.0778, "group0_lr": 0.2869, "group1_lr": 0.2869}
{"mode": "train", "datatime": "0.001", "epoch": 755, "iter": 30, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8548, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.286, "group1_lr": 0.286}
{"mode": "train", "datatime": "1.814", "epoch": 756, "iter": 15, "lr": "2.84e-01", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8202, "scale": 1.0, "loss_sim": -0.8513, "loss_uniform": 0.0002, "loss_aug": 6.0775, "loss": 6.0777, "group0_lr": 0.2847, "group1_lr": 0.2847}
{"mode": "train", "datatime": "0.001", "epoch": 756, "iter": 30, "lr": "2.83e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8554, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0765, "group0_lr": 0.2838, "group1_lr": 0.2838}
{"mode": "train", "datatime": "1.779", "epoch": 757, "iter": 15, "lr": "2.82e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.8536, "loss_uniform": 0.0001, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2824, "group1_lr": 0.2824}
{"mode": "train", "datatime": "0.001", "epoch": 757, "iter": 30, "lr": "2.81e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8553, "loss_uniform": 0.0001, "loss_aug": 6.077, "loss": 6.0771, "group0_lr": 0.2816, "group1_lr": 0.2816}
{"mode": "train", "datatime": "1.704", "epoch": 758, "iter": 15, "lr": "2.80e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8195, "scale": 1.0, "loss_sim": -0.8559, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.2802, "group1_lr": 0.2802}
{"mode": "train", "datatime": "0.001", "epoch": 758, "iter": 30, "lr": "2.79e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8177, "scale": 1.0, "loss_sim": -0.8528, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.2794, "group1_lr": 0.2794}
{"mode": "train", "datatime": "1.772", "epoch": 759, "iter": 15, "lr": "2.78e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8527, "loss_uniform": 0.0001, "loss_aug": 6.0777, "loss": 6.0778, "group0_lr": 0.278, "group1_lr": 0.278}
{"mode": "train", "datatime": "0.001", "epoch": 759, "iter": 30, "lr": "2.77e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8535, "loss_uniform": 0.0001, "loss_aug": 6.0772, "loss": 6.0773, "group0_lr": 0.2772, "group1_lr": 0.2772}
{"mode": "train", "datatime": "1.787", "epoch": 760, "iter": 15, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8135, "scale": 1.0, "loss_sim": -0.8469, "loss_uniform": 0.0001, "loss_aug": 6.079, "loss": 6.0791, "group0_lr": 0.2759, "group1_lr": 0.2759}
{"mode": "train", "datatime": "0.001", "epoch": 760, "iter": 30, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8501, "loss_uniform": 0.0001, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.275, "group1_lr": 0.275}
{"mode": "train", "datatime": "1.683", "epoch": 761, "iter": 15, "lr": "2.73e-01", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8523, "loss_uniform": 0.0001, "loss_aug": 6.0775, "loss": 6.0777, "group0_lr": 0.2737, "group1_lr": 0.2737}
{"mode": "train", "datatime": "0.001", "epoch": 761, "iter": 30, "lr": "2.72e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8167, "scale": 1.0, "loss_sim": -0.8525, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2728, "group1_lr": 0.2728}
{"mode": "train", "datatime": "1.756", "epoch": 762, "iter": 15, "lr": "2.71e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8558, "loss_uniform": 0.0001, "loss_aug": 6.0761, "loss": 6.0762, "group0_lr": 0.2715, "group1_lr": 0.2715}
{"mode": "train", "datatime": "0.001", "epoch": 762, "iter": 30, "lr": "2.70e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8146, "scale": 1.0, "loss_sim": -0.8504, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.2706, "group1_lr": 0.2706}
{"mode": "train", "datatime": "1.921", "epoch": 763, "iter": 15, "lr": "2.69e-01", "total": 37, "batchsize": 256, "time": "2.295", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8563, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.2693, "group1_lr": 0.2693}
{"mode": "train", "datatime": "0.001", "epoch": 763, "iter": 30, "lr": "2.68e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8152, "scale": 1.0, "loss_sim": -0.8531, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0775, "group0_lr": 0.2684, "group1_lr": 0.2684}
{"mode": "train", "datatime": "1.827", "epoch": 764, "iter": 15, "lr": "2.67e-01", "total": 37, "batchsize": 256, "time": "2.211", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8569, "loss_uniform": 0.0001, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.2672, "group1_lr": 0.2672}
{"mode": "train", "datatime": "0.001", "epoch": 764, "iter": 30, "lr": "2.66e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8138, "scale": 1.0, "loss_sim": -0.8517, "loss_uniform": 0.0001, "loss_aug": 6.0784, "loss": 6.0785, "group0_lr": 0.2663, "group1_lr": 0.2663}
{"mode": "train", "datatime": "1.767", "epoch": 765, "iter": 15, "lr": "2.65e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.815, "scale": 1.0, "loss_sim": -0.8457, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.265, "group1_lr": 0.265}
{"mode": "train", "datatime": "0.001", "epoch": 765, "iter": 30, "lr": "2.64e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8224, "scale": 1.0, "loss_sim": -0.8547, "loss_uniform": 0.0001, "loss_aug": 6.076, "loss": 6.0762, "group0_lr": 0.2641, "group1_lr": 0.2641}
{"mode": "train", "datatime": "1.837", "epoch": 766, "iter": 15, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "2.214", "pre-sim": 0.8201, "scale": 1.0, "loss_sim": -0.8592, "loss_uniform": 0.0001, "loss_aug": 6.076, "loss": 6.0762, "group0_lr": 0.2629, "group1_lr": 0.2629}
{"mode": "train", "datatime": "0.001", "epoch": 766, "iter": 30, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8168, "scale": 1.0, "loss_sim": -0.8563, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0775, "group0_lr": 0.262, "group1_lr": 0.262}
{"mode": "train", "datatime": "1.746", "epoch": 767, "iter": 15, "lr": "2.60e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8192, "scale": 1.0, "loss_sim": -0.8556, "loss_uniform": 0.0001, "loss_aug": 6.0769, "loss": 6.077, "group0_lr": 0.2607, "group1_lr": 0.2607}
{"mode": "train", "datatime": "0.001", "epoch": 767, "iter": 30, "lr": "2.59e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.851, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0781, "group0_lr": 0.2598, "group1_lr": 0.2598}
{"mode": "train", "datatime": "1.788", "epoch": 768, "iter": 15, "lr": "2.58e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8546, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.2586, "group1_lr": 0.2586}
{"mode": "train", "datatime": "0.001", "epoch": 768, "iter": 30, "lr": "2.57e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8547, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0774, "group0_lr": 0.2577, "group1_lr": 0.2577}
{"mode": "train", "datatime": "1.822", "epoch": 769, "iter": 15, "lr": "2.56e-01", "total": 37, "batchsize": 256, "time": "2.201", "pre-sim": 0.8204, "scale": 1.0, "loss_sim": -0.8555, "loss_uniform": 0.0001, "loss_aug": 6.0764, "loss": 6.0765, "group0_lr": 0.2565, "group1_lr": 0.2565}
{"mode": "train", "datatime": "0.001", "epoch": 769, "iter": 30, "lr": "2.55e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8219, "scale": 1.0, "loss_sim": -0.8611, "loss_uniform": 0.0001, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.2556, "group1_lr": 0.2556}
{"mode": "train", "datatime": "1.739", "epoch": 770, "iter": 15, "lr": "2.54e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8193, "scale": 1.0, "loss_sim": -0.8588, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.2543, "group1_lr": 0.2543}
{"mode": "train", "datatime": "0.001", "epoch": 770, "iter": 30, "lr": "2.53e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8169, "scale": 1.0, "loss_sim": -0.8579, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0763, "group0_lr": 0.2535, "group1_lr": 0.2535}
{"mode": "train", "datatime": "1.777", "epoch": 771, "iter": 15, "lr": "2.52e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8223, "scale": 1.0, "loss_sim": -0.8632, "loss_uniform": 0.0001, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.2522, "group1_lr": 0.2522}
{"mode": "train", "datatime": "0.001", "epoch": 771, "iter": 30, "lr": "2.51e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8199, "scale": 1.0, "loss_sim": -0.8617, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.2514, "group1_lr": 0.2514}
{"mode": "train", "datatime": "1.747", "epoch": 772, "iter": 15, "lr": "2.50e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8132, "scale": 1.0, "loss_sim": -0.8586, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.2501, "group1_lr": 0.2501}
{"mode": "train", "datatime": "0.001", "epoch": 772, "iter": 30, "lr": "2.49e-01", "total": 37, "batchsize": 256, "time": "0.367", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.8511, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.2493, "group1_lr": 0.2493}
{"mode": "train", "datatime": "1.734", "epoch": 773, "iter": 15, "lr": "2.48e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.8532, "loss_uniform": 0.0001, "loss_aug": 6.0774, "loss": 6.0775, "group0_lr": 0.248, "group1_lr": 0.248}
{"mode": "train", "datatime": "0.001", "epoch": 773, "iter": 30, "lr": "2.47e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.819, "scale": 1.0, "loss_sim": -0.8556, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0768, "group0_lr": 0.2472, "group1_lr": 0.2472}
{"mode": "train", "datatime": "1.745", "epoch": 774, "iter": 15, "lr": "2.46e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8161, "scale": 1.0, "loss_sim": -0.8521, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0784, "group0_lr": 0.2459, "group1_lr": 0.2459}
{"mode": "train", "datatime": "0.001", "epoch": 774, "iter": 30, "lr": "2.45e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8174, "scale": 1.0, "loss_sim": -0.8559, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.2451, "group1_lr": 0.2451}
{"mode": "train", "datatime": "1.716", "epoch": 775, "iter": 15, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.814, "scale": 1.0, "loss_sim": -0.858, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0765, "group0_lr": 0.2439, "group1_lr": 0.2439}
{"mode": "train", "datatime": "0.001", "epoch": 775, "iter": 30, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8567, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0771, "group0_lr": 0.243, "group1_lr": 0.243}
{"mode": "train", "datatime": "1.760", "epoch": 776, "iter": 15, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8177, "scale": 1.0, "loss_sim": -0.8582, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0764, "group0_lr": 0.2418, "group1_lr": 0.2418}
{"mode": "train", "datatime": "0.001", "epoch": 776, "iter": 30, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8628, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.075, "group0_lr": 0.2409, "group1_lr": 0.2409}
{"mode": "train", "datatime": "1.790", "epoch": 777, "iter": 15, "lr": "2.39e-01", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8638, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0753, "group0_lr": 0.2397, "group1_lr": 0.2397}
{"mode": "train", "datatime": "0.001", "epoch": 777, "iter": 30, "lr": "2.38e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.8632, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0758, "group0_lr": 0.2389, "group1_lr": 0.2389}
{"mode": "train", "datatime": "1.776", "epoch": 778, "iter": 15, "lr": "2.37e-01", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8163, "scale": 1.0, "loss_sim": -0.8625, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0758, "group0_lr": 0.2377, "group1_lr": 0.2377}
{"mode": "train", "datatime": "0.001", "epoch": 778, "iter": 30, "lr": "2.36e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.818, "scale": 1.0, "loss_sim": -0.8624, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.2368, "group1_lr": 0.2368}
{"mode": "train", "datatime": "1.801", "epoch": 779, "iter": 15, "lr": "2.35e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8149, "scale": 1.0, "loss_sim": -0.8586, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.077, "group0_lr": 0.2356, "group1_lr": 0.2356}
{"mode": "train", "datatime": "0.001", "epoch": 779, "iter": 30, "lr": "2.34e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.816, "scale": 1.0, "loss_sim": -0.861, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.076, "group0_lr": 0.2348, "group1_lr": 0.2348}
{"mode": "train", "datatime": "1.726", "epoch": 780, "iter": 15, "lr": "2.33e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8187, "scale": 1.0, "loss_sim": -0.8634, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0747, "group0_lr": 0.2336, "group1_lr": 0.2336}
{"mode": "train", "datatime": "0.001", "epoch": 780, "iter": 30, "lr": "2.32e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8151, "scale": 1.0, "loss_sim": -0.8628, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.2327, "group1_lr": 0.2327}
{"mode": "train", "datatime": "1.748", "epoch": 781, "iter": 15, "lr": "2.31e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8629, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.2315, "group1_lr": 0.2315}
{"mode": "train", "datatime": "0.001", "epoch": 781, "iter": 30, "lr": "2.30e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8625, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0754, "group0_lr": 0.2307, "group1_lr": 0.2307}
{"mode": "train", "datatime": "1.818", "epoch": 782, "iter": 15, "lr": "2.29e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8168, "scale": 1.0, "loss_sim": -0.86, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.2295, "group1_lr": 0.2295}
{"mode": "train", "datatime": "0.001", "epoch": 782, "iter": 30, "lr": "2.28e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.82, "scale": 1.0, "loss_sim": -0.862, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.2287, "group1_lr": 0.2287}
{"mode": "train", "datatime": "1.705", "epoch": 783, "iter": 15, "lr": "2.27e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8188, "scale": 1.0, "loss_sim": -0.8602, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.2275, "group1_lr": 0.2275}
{"mode": "train", "datatime": "0.001", "epoch": 783, "iter": 30, "lr": "2.26e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8595, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.076, "group0_lr": 0.2267, "group1_lr": 0.2267}
{"mode": "train", "datatime": "1.669", "epoch": 784, "iter": 15, "lr": "2.25e-01", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8605, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.076, "group0_lr": 0.2255, "group1_lr": 0.2255}
{"mode": "train", "datatime": "0.001", "epoch": 784, "iter": 30, "lr": "2.24e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8164, "scale": 1.0, "loss_sim": -0.8606, "loss_uniform": 0.0001, "loss_aug": 6.076, "loss": 6.0761, "group0_lr": 0.2247, "group1_lr": 0.2247}
{"mode": "train", "datatime": "1.781", "epoch": 785, "iter": 15, "lr": "2.23e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8157, "scale": 1.0, "loss_sim": -0.8593, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.2235, "group1_lr": 0.2235}
{"mode": "train", "datatime": "0.001", "epoch": 785, "iter": 30, "lr": "2.22e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8172, "scale": 1.0, "loss_sim": -0.8584, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.2227, "group1_lr": 0.2227}
{"mode": "train", "datatime": "1.737", "epoch": 786, "iter": 15, "lr": "2.21e-01", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8178, "scale": 1.0, "loss_sim": -0.8623, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0754, "group0_lr": 0.2215, "group1_lr": 0.2215}
{"mode": "train", "datatime": "0.001", "epoch": 786, "iter": 30, "lr": "2.20e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.862, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.2207, "group1_lr": 0.2207}
{"mode": "train", "datatime": "1.729", "epoch": 787, "iter": 15, "lr": "2.19e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.8582, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0765, "group0_lr": 0.2195, "group1_lr": 0.2195}
{"mode": "train", "datatime": "0.001", "epoch": 787, "iter": 30, "lr": "2.18e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8171, "scale": 1.0, "loss_sim": -0.8593, "loss_uniform": 0.0002, "loss_aug": 6.0766, "loss": 6.0767, "group0_lr": 0.2187, "group1_lr": 0.2187}
{"mode": "train", "datatime": "1.716", "epoch": 788, "iter": 15, "lr": "2.17e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8159, "scale": 1.0, "loss_sim": -0.8603, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0758, "group0_lr": 0.2175, "group1_lr": 0.2175}
{"mode": "train", "datatime": "0.001", "epoch": 788, "iter": 30, "lr": "2.16e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8618, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0755, "group0_lr": 0.2167, "group1_lr": 0.2167}
{"mode": "train", "datatime": "1.724", "epoch": 789, "iter": 15, "lr": "2.15e-01", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8158, "scale": 1.0, "loss_sim": -0.8611, "loss_uniform": 0.0002, "loss_aug": 6.076, "loss": 6.0761, "group0_lr": 0.2155, "group1_lr": 0.2155}
{"mode": "train", "datatime": "0.001", "epoch": 789, "iter": 30, "lr": "2.14e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8637, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.2147, "group1_lr": 0.2147}
{"mode": "train", "datatime": "1.723", "epoch": 790, "iter": 15, "lr": "2.13e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8211, "scale": 1.0, "loss_sim": -0.8643, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.2136, "group1_lr": 0.2136}
{"mode": "train", "datatime": "0.001", "epoch": 790, "iter": 30, "lr": "2.12e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8171, "scale": 1.0, "loss_sim": -0.865, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0748, "group0_lr": 0.2128, "group1_lr": 0.2128}
{"mode": "train", "datatime": "1.772", "epoch": 791, "iter": 15, "lr": "2.11e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8166, "scale": 1.0, "loss_sim": -0.8664, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0747, "group0_lr": 0.2116, "group1_lr": 0.2116}
{"mode": "train", "datatime": "0.001", "epoch": 791, "iter": 30, "lr": "2.10e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8155, "scale": 1.0, "loss_sim": -0.8608, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.2108, "group1_lr": 0.2108}
{"mode": "train", "datatime": "1.745", "epoch": 792, "iter": 15, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8185, "scale": 1.0, "loss_sim": -0.8631, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.2097, "group1_lr": 0.2097}
{"mode": "train", "datatime": "0.001", "epoch": 792, "iter": 30, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8157, "scale": 1.0, "loss_sim": -0.8575, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0764, "group0_lr": 0.2089, "group1_lr": 0.2089}
{"mode": "train", "datatime": "1.696", "epoch": 793, "iter": 15, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8177, "scale": 1.0, "loss_sim": -0.8572, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.2077, "group1_lr": 0.2077}
{"mode": "train", "datatime": "0.001", "epoch": 793, "iter": 30, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8607, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.2069, "group1_lr": 0.2069}
{"mode": "train", "datatime": "1.682", "epoch": 794, "iter": 15, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8196, "scale": 1.0, "loss_sim": -0.8634, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.2058, "group1_lr": 0.2058}
{"mode": "train", "datatime": "0.001", "epoch": 794, "iter": 30, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8186, "scale": 1.0, "loss_sim": -0.8662, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.205, "group1_lr": 0.205}
{"mode": "train", "datatime": "1.793", "epoch": 795, "iter": 15, "lr": "2.04e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8176, "scale": 1.0, "loss_sim": -0.8669, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.2039, "group1_lr": 0.2039}
{"mode": "train", "datatime": "0.001", "epoch": 795, "iter": 30, "lr": "2.03e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8142, "scale": 1.0, "loss_sim": -0.861, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.2031, "group1_lr": 0.2031}
{"mode": "train", "datatime": "1.750", "epoch": 796, "iter": 15, "lr": "2.02e-01", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8175, "scale": 1.0, "loss_sim": -0.8615, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0751, "group0_lr": 0.202, "group1_lr": 0.202}
{"mode": "train", "datatime": "0.001", "epoch": 796, "iter": 30, "lr": "2.01e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8134, "scale": 1.0, "loss_sim": -0.8594, "loss_uniform": 0.0002, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.2012, "group1_lr": 0.2012}
{"mode": "train", "datatime": "1.809", "epoch": 797, "iter": 15, "lr": "2.00e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8181, "scale": 1.0, "loss_sim": -0.8636, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.2001, "group1_lr": 0.2001}
{"mode": "train", "datatime": "0.001", "epoch": 797, "iter": 30, "lr": "1.99e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8168, "scale": 1.0, "loss_sim": -0.8613, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0763, "group0_lr": 0.1993, "group1_lr": 0.1993}
{"mode": "train", "datatime": "1.761", "epoch": 798, "iter": 15, "lr": "1.98e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8167, "scale": 1.0, "loss_sim": -0.8615, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.1982, "group1_lr": 0.1982}
{"mode": "train", "datatime": "0.001", "epoch": 798, "iter": 30, "lr": "1.97e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8169, "scale": 1.0, "loss_sim": -0.8621, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.0751, "group0_lr": 0.1974, "group1_lr": 0.1974}
{"mode": "train", "datatime": "1.795", "epoch": 799, "iter": 15, "lr": "1.96e-01", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.816, "scale": 1.0, "loss_sim": -0.8622, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0753, "group0_lr": 0.1963, "group1_lr": 0.1963}
{"mode": "train", "datatime": "0.001", "epoch": 799, "iter": 30, "lr": "1.95e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8179, "scale": 1.0, "loss_sim": -0.8658, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0747, "group0_lr": 0.1955, "group1_lr": 0.1955}
{"mode": "val", "epoch": 799, "KNN-5": 69.51847133757961}
{"mode": "train", "datatime": "1.668", "epoch": 800, "iter": 15, "lr": "1.94e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8184, "scale": 1.0, "loss_sim": -0.8656, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0751, "group0_lr": 0.1944, "group1_lr": 0.1944}
{"mode": "train", "datatime": "0.001", "epoch": 800, "iter": 30, "lr": "1.93e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.815, "scale": 1.0, "loss_sim": -0.8632, "loss_uniform": 0.0002, "loss_aug": 6.0758, "loss": 6.076, "group0_lr": 0.1936, "group1_lr": 0.1936}
{"mode": "train", "datatime": "1.806", "epoch": 801, "iter": 15, "lr": "1.92e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8632, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.1925, "group1_lr": 0.1925}
{"mode": "train", "datatime": "0.001", "epoch": 801, "iter": 30, "lr": "1.91e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8123, "scale": 1.0, "loss_sim": -0.8616, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.1917, "group1_lr": 0.1917}
{"mode": "train", "datatime": "1.733", "epoch": 802, "iter": 15, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8155, "scale": 1.0, "loss_sim": -0.866, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.1906, "group1_lr": 0.1906}
{"mode": "train", "datatime": "0.001", "epoch": 802, "iter": 30, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8156, "scale": 1.0, "loss_sim": -0.8624, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.1899, "group1_lr": 0.1899}
{"mode": "train", "datatime": "1.782", "epoch": 803, "iter": 15, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.817, "scale": 1.0, "loss_sim": -0.8627, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0753, "group0_lr": 0.1888, "group1_lr": 0.1888}
{"mode": "train", "datatime": "0.001", "epoch": 803, "iter": 30, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8134, "scale": 1.0, "loss_sim": -0.863, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.188, "group1_lr": 0.188}
{"mode": "train", "datatime": "1.709", "epoch": 804, "iter": 15, "lr": "1.87e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8182, "scale": 1.0, "loss_sim": -0.8666, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.1869, "group1_lr": 0.1869}
{"mode": "train", "datatime": "0.001", "epoch": 804, "iter": 30, "lr": "1.86e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.8613, "loss_uniform": 0.0002, "loss_aug": 6.0757, "loss": 6.0759, "group0_lr": 0.1862, "group1_lr": 0.1862}
{"mode": "train", "datatime": "1.737", "epoch": 805, "iter": 15, "lr": "1.85e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8165, "scale": 1.0, "loss_sim": -0.8634, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.1851, "group1_lr": 0.1851}
{"mode": "train", "datatime": "0.001", "epoch": 805, "iter": 30, "lr": "1.84e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8157, "scale": 1.0, "loss_sim": -0.8613, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.1843, "group1_lr": 0.1843}
{"mode": "train", "datatime": "1.768", "epoch": 806, "iter": 15, "lr": "1.83e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8132, "scale": 1.0, "loss_sim": -0.8665, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.1832, "group1_lr": 0.1832}
{"mode": "train", "datatime": "0.001", "epoch": 806, "iter": 30, "lr": "1.82e-01", "total": 37, "batchsize": 256, "time": "0.369", "pre-sim": 0.8165, "scale": 1.0, "loss_sim": -0.8662, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0747, "group0_lr": 0.1825, "group1_lr": 0.1825}
{"mode": "train", "datatime": "1.802", "epoch": 807, "iter": 15, "lr": "1.81e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8168, "scale": 1.0, "loss_sim": -0.8687, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.074, "group0_lr": 0.1814, "group1_lr": 0.1814}
{"mode": "train", "datatime": "0.001", "epoch": 807, "iter": 30, "lr": "1.80e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8137, "scale": 1.0, "loss_sim": -0.8631, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.1807, "group1_lr": 0.1807}
{"mode": "train", "datatime": "1.769", "epoch": 808, "iter": 15, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8171, "scale": 1.0, "loss_sim": -0.8664, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0746, "group0_lr": 0.1796, "group1_lr": 0.1796}
{"mode": "train", "datatime": "0.001", "epoch": 808, "iter": 30, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "0.368", "pre-sim": 0.8148, "scale": 1.0, "loss_sim": -0.863, "loss_uniform": 0.0002, "loss_aug": 6.0753, "loss": 6.0754, "group0_lr": 0.1789, "group1_lr": 0.1789}


==> photo/pnorm.json <==
{"mode": "train", "datatime": "1.650", "epoch": 0, "iter": 15, "lr": "7.59e-02", "total": 37, "batchsize": 256, "time": "2.252", "pre-sim": 0.7583, "tau_norm": 0.0536, "scale": 0.0, "loss_sim": -0.0073, "loss_uniform": 0.112, "loss_aug": 6.5724, "loss": -0.0073, "group0_lr": 0.038, "group1_lr": 0.038}
{"mode": "train", "datatime": "0.001", "epoch": 0, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7602, "tau_norm": 0.0536, "scale": 0.0, "loss_sim": -0.0378, "loss_uniform": 0.1128, "loss_aug": 6.5565, "loss": -0.0378, "group0_lr": 0.1191, "group1_lr": 0.1191}
{"mode": "train", "datatime": "1.718", "epoch": 1, "iter": 15, "lr": "2.76e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.7568, "tau_norm": 0.0533, "scale": 0.0, "loss_sim": -0.1477, "loss_uniform": 0.1195, "loss_aug": 6.5043, "loss": -0.1477, "group0_lr": 0.238, "group1_lr": 0.238}
{"mode": "train", "datatime": "0.001", "epoch": 1, "iter": 30, "lr": "3.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7515, "tau_norm": 0.0531, "scale": 0.0, "loss_sim": -0.2516, "loss_uniform": 0.1238, "loss_aug": 6.4514, "loss": -0.2516, "group0_lr": 0.3191, "group1_lr": 0.3191}
{"mode": "train", "datatime": "1.728", "epoch": 2, "iter": 15, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.7485, "tau_norm": 0.0528, "scale": 0.0, "loss_sim": -0.4019, "loss_uniform": 0.0948, "loss_aug": 6.3717, "loss": -0.4019, "group0_lr": 0.438, "group1_lr": 0.438}
{"mode": "train", "datatime": "0.001", "epoch": 2, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7462, "tau_norm": 0.0527, "scale": 0.0, "loss_sim": -0.4477, "loss_uniform": 0.0718, "loss_aug": 6.3476, "loss": -0.4477, "group0_lr": 0.5191, "group1_lr": 0.5191}
{"mode": "train", "datatime": "1.655", "epoch": 3, "iter": 15, "lr": "6.76e-01", "total": 37, "batchsize": 256, "time": "2.055", "pre-sim": 0.7543, "tau_norm": 0.0526, "scale": 0.0, "loss_sim": -0.5108, "loss_uniform": 0.0719, "loss_aug": 6.3163, "loss": -0.5108, "group0_lr": 0.638, "group1_lr": 0.638}
{"mode": "train", "datatime": "0.001", "epoch": 3, "iter": 30, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.7585, "tau_norm": 0.0526, "scale": 0.0, "loss_sim": -0.5223, "loss_uniform": 0.0655, "loss_aug": 6.3094, "loss": -0.5223, "group0_lr": 0.719, "group1_lr": 0.719}
{"mode": "train", "datatime": "1.742", "epoch": 4, "iter": 15, "lr": "8.76e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.7627, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.532, "loss_uniform": 0.0646, "loss_aug": 6.3062, "loss": -0.532, "group0_lr": 0.838, "group1_lr": 0.838}
{"mode": "train", "datatime": "0.001", "epoch": 4, "iter": 30, "lr": "9.57e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.761, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.5432, "loss_uniform": 0.0688, "loss_aug": 6.3004, "loss": -0.5432, "group0_lr": 0.919, "group1_lr": 0.919}
{"mode": "train", "datatime": "1.713", "epoch": 5, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.7659, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.5504, "loss_uniform": 0.0566, "loss_aug": 6.2974, "loss": -0.5504, "group0_lr": 1.0379, "group1_lr": 1.0379}
{"mode": "train", "datatime": "0.001", "epoch": 5, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7766, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.573, "loss_uniform": 0.0559, "loss_aug": 6.2857, "loss": -0.573, "group0_lr": 1.119, "group1_lr": 1.119}
{"mode": "train", "datatime": "1.867", "epoch": 6, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.244", "pre-sim": 0.7938, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.5884, "loss_uniform": 0.0542, "loss_aug": 6.2788, "loss": -0.5884, "group0_lr": 1.2379, "group1_lr": 1.2379}
{"mode": "train", "datatime": "0.001", "epoch": 6, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.7981, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.576, "loss_uniform": 0.0445, "loss_aug": 6.2847, "loss": -0.576, "group0_lr": 1.319, "group1_lr": 1.319}
{"mode": "train", "datatime": "1.724", "epoch": 7, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8032, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.5982, "loss_uniform": 0.0411, "loss_aug": 6.2734, "loss": -0.5982, "group0_lr": 1.4379, "group1_lr": 1.4379}
{"mode": "train", "datatime": "0.001", "epoch": 7, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.7974, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.5788, "loss_uniform": 0.0372, "loss_aug": 6.2837, "loss": -0.5788, "group0_lr": 1.519, "group1_lr": 1.519}
{"mode": "train", "datatime": "1.732", "epoch": 8, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8058, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.5981, "loss_uniform": 0.0353, "loss_aug": 6.2747, "loss": -0.5981, "group0_lr": 1.6379, "group1_lr": 1.6379}
{"mode": "train", "datatime": "0.001", "epoch": 8, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8097, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.5912, "loss_uniform": 0.0319, "loss_aug": 6.2787, "loss": -0.5912, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "1.730", "epoch": 9, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8148, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.5884, "loss_uniform": 0.0306, "loss_aug": 6.2808, "loss": -0.5884, "group0_lr": 1.8379, "group1_lr": 1.8379}
{"mode": "train", "datatime": "0.001", "epoch": 9, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8254, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.5913, "loss_uniform": 0.0248, "loss_aug": 6.2795, "loss": -0.5913, "group0_lr": 1.9189, "group1_lr": 1.9189}
{"mode": "train", "datatime": "1.680", "epoch": 10, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.8291, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.5852, "loss_uniform": 0.0252, "loss_aug": 6.2827, "loss": -0.5852, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 10, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8406, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6182, "loss_uniform": 0.0331, "loss_aug": 6.2658, "loss": -0.6182, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.687", "epoch": 11, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8342, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6158, "loss_uniform": 0.0245, "loss_aug": 6.2668, "loss": -0.6158, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 11, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8333, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6057, "loss_uniform": 0.0232, "loss_aug": 6.2719, "loss": -0.6057, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.750", "epoch": 12, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8597, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6345, "loss_uniform": 0.0202, "loss_aug": 6.2586, "loss": -0.6345, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 12, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.86, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.6354, "loss_uniform": 0.0234, "loss_aug": 6.2582, "loss": -0.6354, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.652", "epoch": 13, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.061", "pre-sim": 0.862, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.6484, "loss_uniform": 0.0241, "loss_aug": 6.2515, "loss": -0.6484, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 13, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8644, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.6435, "loss_uniform": 0.0207, "loss_aug": 6.2539, "loss": -0.6435, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.824", "epoch": 14, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.204", "pre-sim": 0.8626, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6501, "loss_uniform": 0.0214, "loss_aug": 6.2498, "loss": -0.6501, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 14, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8686, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.6596, "loss_uniform": 0.0186, "loss_aug": 6.2444, "loss": -0.6596, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.793", "epoch": 15, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8732, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6567, "loss_uniform": 0.0242, "loss_aug": 6.2468, "loss": -0.6567, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 15, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8777, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6617, "loss_uniform": 0.0244, "loss_aug": 6.2448, "loss": -0.6617, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.713", "epoch": 16, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8788, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6677, "loss_uniform": 0.0212, "loss_aug": 6.2425, "loss": -0.6677, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "0.001", "epoch": 16, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.878, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.6688, "loss_uniform": 0.0191, "loss_aug": 6.2422, "loss": -0.6688, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.732", "epoch": 17, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8759, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.6867, "loss_uniform": 0.0211, "loss_aug": 6.2337, "loss": -0.6867, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 17, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8796, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.6893, "loss_uniform": 0.0139, "loss_aug": 6.2329, "loss": -0.6893, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "1.727", "epoch": 18, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8817, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.6856, "loss_uniform": 0.0146, "loss_aug": 6.2342, "loss": -0.6856, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 18, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8856, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7009, "loss_uniform": 0.0139, "loss_aug": 6.2267, "loss": -0.7009, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "1.648", "epoch": 19, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.058", "pre-sim": 0.8857, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7022, "loss_uniform": 0.012, "loss_aug": 6.2251, "loss": -0.7022, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "0.001", "epoch": 19, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8904, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.71, "loss_uniform": 0.0123, "loss_aug": 6.2215, "loss": -0.71, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "1.736", "epoch": 20, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8852, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.6966, "loss_uniform": 0.0119, "loss_aug": 6.2276, "loss": -0.6966, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "0.001", "epoch": 20, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8862, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7092, "loss_uniform": 0.0123, "loss_aug": 6.2212, "loss": -0.7092, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "1.830", "epoch": 21, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.894, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7176, "loss_uniform": 0.0155, "loss_aug": 6.2163, "loss": -0.7176, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "0.001", "epoch": 21, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8924, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7129, "loss_uniform": 0.0135, "loss_aug": 6.2195, "loss": -0.7129, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "1.769", "epoch": 22, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8871, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7128, "loss_uniform": 0.0106, "loss_aug": 6.2196, "loss": -0.7128, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "0.001", "epoch": 22, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8899, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7143, "loss_uniform": 0.0114, "loss_aug": 6.2184, "loss": -0.7143, "group0_lr": 1.9992, "group1_lr": 1.9992}
{"mode": "train", "datatime": "1.785", "epoch": 23, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8912, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7222, "loss_uniform": 0.0112, "loss_aug": 6.2154, "loss": -0.7222, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "0.001", "epoch": 23, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.893, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.717, "loss_uniform": 0.015, "loss_aug": 6.2172, "loss": -0.717, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "1.703", "epoch": 24, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8926, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7289, "loss_uniform": 0.0166, "loss_aug": 6.2117, "loss": -0.7289, "group0_lr": 1.999, "group1_lr": 1.999}
{"mode": "train", "datatime": "0.001", "epoch": 24, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8916, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7224, "loss_uniform": 0.0131, "loss_aug": 6.2157, "loss": -0.7224, "group0_lr": 1.9989, "group1_lr": 1.9989}
{"mode": "train", "datatime": "1.815", "epoch": 25, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.893, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7176, "loss_uniform": 0.016, "loss_aug": 6.2179, "loss": -0.7176, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "0.001", "epoch": 25, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.893, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7249, "loss_uniform": 0.0178, "loss_aug": 6.2146, "loss": -0.7249, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "1.773", "epoch": 26, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8974, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7345, "loss_uniform": 0.0151, "loss_aug": 6.2098, "loss": -0.7345, "group0_lr": 1.9987, "group1_lr": 1.9987}
{"mode": "train", "datatime": "0.001", "epoch": 26, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8936, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.726, "loss_uniform": 0.0168, "loss_aug": 6.2132, "loss": -0.726, "group0_lr": 1.9986, "group1_lr": 1.9986}
{"mode": "train", "datatime": "1.706", "epoch": 27, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8994, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7337, "loss_uniform": 0.0146, "loss_aug": 6.2103, "loss": -0.7337, "group0_lr": 1.9985, "group1_lr": 1.9985}
{"mode": "train", "datatime": "0.001", "epoch": 27, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8978, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7325, "loss_uniform": 0.016, "loss_aug": 6.2104, "loss": -0.7325, "group0_lr": 1.9984, "group1_lr": 1.9984}
{"mode": "train", "datatime": "1.733", "epoch": 28, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8993, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7474, "loss_uniform": 0.0126, "loss_aug": 6.2027, "loss": -0.7474, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "0.001", "epoch": 28, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8974, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7412, "loss_uniform": 0.0213, "loss_aug": 6.206, "loss": -0.7412, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "1.727", "epoch": 29, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8997, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7418, "loss_uniform": 0.0145, "loss_aug": 6.2057, "loss": -0.7418, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "0.001", "epoch": 29, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9007, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7491, "loss_uniform": 0.0134, "loss_aug": 6.2017, "loss": -0.7491, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "1.767", "epoch": 30, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9008, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7407, "loss_uniform": 0.0117, "loss_aug": 6.2053, "loss": -0.7407, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "0.001", "epoch": 30, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9027, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7417, "loss_uniform": 0.0095, "loss_aug": 6.2044, "loss": -0.7417, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "1.670", "epoch": 31, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.9023, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7562, "loss_uniform": 0.0113, "loss_aug": 6.198, "loss": -0.7562, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "0.001", "epoch": 31, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8964, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7413, "loss_uniform": 0.011, "loss_aug": 6.2048, "loss": -0.7413, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "1.711", "epoch": 32, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.9017, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7521, "loss_uniform": 0.0098, "loss_aug": 6.1985, "loss": -0.7521, "group0_lr": 1.9975, "group1_lr": 1.9975}
{"mode": "train", "datatime": "0.001", "epoch": 32, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9055, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7618, "loss_uniform": 0.0118, "loss_aug": 6.1944, "loss": -0.7618, "group0_lr": 1.9974, "group1_lr": 1.9974}
{"mode": "train", "datatime": "1.736", "epoch": 33, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9034, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7498, "loss_uniform": 0.0143, "loss_aug": 6.2012, "loss": -0.7498, "group0_lr": 1.9973, "group1_lr": 1.9973}
{"mode": "train", "datatime": "0.001", "epoch": 33, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8991, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7406, "loss_uniform": 0.0152, "loss_aug": 6.2053, "loss": -0.7406, "group0_lr": 1.9972, "group1_lr": 1.9972}
{"mode": "train", "datatime": "1.673", "epoch": 34, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.9044, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7502, "loss_uniform": 0.0129, "loss_aug": 6.201, "loss": -0.7502, "group0_lr": 1.9971, "group1_lr": 1.9971}
{"mode": "train", "datatime": "0.001", "epoch": 34, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9049, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7569, "loss_uniform": 0.0131, "loss_aug": 6.1977, "loss": -0.7569, "group0_lr": 1.997, "group1_lr": 1.997}
{"mode": "train", "datatime": "1.791", "epoch": 35, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.9079, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7676, "loss_uniform": 0.013, "loss_aug": 6.1922, "loss": -0.7676, "group0_lr": 1.9968, "group1_lr": 1.9968}
{"mode": "train", "datatime": "0.001", "epoch": 35, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9018, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7433, "loss_uniform": 0.013, "loss_aug": 6.2038, "loss": -0.7433, "group0_lr": 1.9967, "group1_lr": 1.9967}
{"mode": "train", "datatime": "1.739", "epoch": 36, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.9017, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7416, "loss_uniform": 0.0123, "loss_aug": 6.2045, "loss": -0.7416, "group0_lr": 1.9965, "group1_lr": 1.9965}
{"mode": "train", "datatime": "0.001", "epoch": 36, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.743, "loss_uniform": 0.016, "loss_aug": 6.2045, "loss": -0.743, "group0_lr": 1.9964, "group1_lr": 1.9964}
{"mode": "train", "datatime": "1.846", "epoch": 37, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.221", "pre-sim": 0.9014, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.761, "loss_uniform": 0.018, "loss_aug": 6.1964, "loss": -0.761, "group0_lr": 1.9963, "group1_lr": 1.9963}
{"mode": "train", "datatime": "0.001", "epoch": 37, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.899, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7574, "loss_uniform": 0.0158, "loss_aug": 6.198, "loss": -0.7574, "group0_lr": 1.9962, "group1_lr": 1.9962}
{"mode": "train", "datatime": "1.745", "epoch": 38, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9043, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7672, "loss_uniform": 0.0133, "loss_aug": 6.193, "loss": -0.7672, "group0_lr": 1.996, "group1_lr": 1.996}
{"mode": "train", "datatime": "0.001", "epoch": 38, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9015, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7609, "loss_uniform": 0.0127, "loss_aug": 6.1957, "loss": -0.7609, "group0_lr": 1.9959, "group1_lr": 1.9959}
{"mode": "train", "datatime": "1.621", "epoch": 39, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.028", "pre-sim": 0.9026, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7557, "loss_uniform": 0.0101, "loss_aug": 6.1975, "loss": -0.7557, "group0_lr": 1.9957, "group1_lr": 1.9957}
{"mode": "train", "datatime": "0.001", "epoch": 39, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9047, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7603, "loss_uniform": 0.0118, "loss_aug": 6.1951, "loss": -0.7603, "group0_lr": 1.9956, "group1_lr": 1.9956}
{"mode": "train", "datatime": "1.700", "epoch": 40, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.9076, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7731, "loss_uniform": 0.0102, "loss_aug": 6.1885, "loss": -0.7731, "group0_lr": 1.9954, "group1_lr": 1.9954}
{"mode": "train", "datatime": "0.001", "epoch": 40, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9028, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7607, "loss_uniform": 0.012, "loss_aug": 6.1947, "loss": -0.7607, "group0_lr": 1.9953, "group1_lr": 1.9953}
{"mode": "train", "datatime": "1.672", "epoch": 41, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.9028, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7578, "loss_uniform": 0.0088, "loss_aug": 6.196, "loss": -0.7578, "group0_lr": 1.9951, "group1_lr": 1.9951}
{"mode": "train", "datatime": "0.001", "epoch": 41, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9042, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7647, "loss_uniform": 0.0106, "loss_aug": 6.1927, "loss": -0.7647, "group0_lr": 1.995, "group1_lr": 1.995}
{"mode": "train", "datatime": "1.761", "epoch": 42, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.9042, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7594, "loss_uniform": 0.0109, "loss_aug": 6.1955, "loss": -0.7594, "group0_lr": 1.9948, "group1_lr": 1.9948}
{"mode": "train", "datatime": "0.001", "epoch": 42, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9066, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7655, "loss_uniform": 0.0077, "loss_aug": 6.1923, "loss": -0.7655, "group0_lr": 1.9947, "group1_lr": 1.9947}
{"mode": "train", "datatime": "1.722", "epoch": 43, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.9051, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7651, "loss_uniform": 0.0116, "loss_aug": 6.1923, "loss": -0.7651, "group0_lr": 1.9945, "group1_lr": 1.9945}
{"mode": "train", "datatime": "0.001", "epoch": 43, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9026, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7562, "loss_uniform": 0.0112, "loss_aug": 6.1972, "loss": -0.7562, "group0_lr": 1.9943, "group1_lr": 1.9943}
{"mode": "train", "datatime": "1.741", "epoch": 44, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.9039, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7635, "loss_uniform": 0.0117, "loss_aug": 6.1935, "loss": -0.7635, "group0_lr": 1.9941, "group1_lr": 1.9941}
{"mode": "train", "datatime": "0.001", "epoch": 44, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9027, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7586, "loss_uniform": 0.0154, "loss_aug": 6.196, "loss": -0.7586, "group0_lr": 1.994, "group1_lr": 1.994}
{"mode": "train", "datatime": "1.755", "epoch": 45, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9061, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7636, "loss_uniform": 0.0131, "loss_aug": 6.1941, "loss": -0.7636, "group0_lr": 1.9938, "group1_lr": 1.9938}
{"mode": "train", "datatime": "0.001", "epoch": 45, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7745, "loss_uniform": 0.0107, "loss_aug": 6.1883, "loss": -0.7745, "group0_lr": 1.9936, "group1_lr": 1.9936}
{"mode": "train", "datatime": "1.735", "epoch": 46, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.906, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7683, "loss_uniform": 0.0103, "loss_aug": 6.1911, "loss": -0.7683, "group0_lr": 1.9934, "group1_lr": 1.9934}
{"mode": "train", "datatime": "0.001", "epoch": 46, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.905, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7713, "loss_uniform": 0.0105, "loss_aug": 6.1891, "loss": -0.7713, "group0_lr": 1.9933, "group1_lr": 1.9933}
{"mode": "train", "datatime": "1.718", "epoch": 47, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.9048, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7737, "loss_uniform": 0.0108, "loss_aug": 6.1877, "loss": -0.7737, "group0_lr": 1.993, "group1_lr": 1.993}
{"mode": "train", "datatime": "0.001", "epoch": 47, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9035, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7647, "loss_uniform": 0.011, "loss_aug": 6.1928, "loss": -0.7647, "group0_lr": 1.9929, "group1_lr": 1.9929}
{"mode": "train", "datatime": "1.757", "epoch": 48, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9034, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7656, "loss_uniform": 0.0152, "loss_aug": 6.1926, "loss": -0.7656, "group0_lr": 1.9927, "group1_lr": 1.9927}
{"mode": "train", "datatime": "0.001", "epoch": 48, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9063, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7726, "loss_uniform": 0.016, "loss_aug": 6.1903, "loss": -0.7726, "group0_lr": 1.9925, "group1_lr": 1.9925}
{"mode": "train", "datatime": "1.806", "epoch": 49, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.9059, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7691, "loss_uniform": 0.0134, "loss_aug": 6.1914, "loss": -0.7691, "group0_lr": 1.9923, "group1_lr": 1.9923}
{"mode": "train", "datatime": "0.001", "epoch": 49, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9065, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7617, "loss_uniform": 0.0105, "loss_aug": 6.1955, "loss": -0.7617, "group0_lr": 1.9921, "group1_lr": 1.9921}
{"mode": "val", "epoch": 49, "KNN-5": 36.9171974522293}
{"mode": "train", "datatime": "1.690", "epoch": 50, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.9145, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.7803, "loss_uniform": 0.0132, "loss_aug": 6.1873, "loss": -0.7803, "group0_lr": 1.9919, "group1_lr": 1.9919}
{"mode": "train", "datatime": "0.001", "epoch": 50, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9119, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.7797, "loss_uniform": 0.0101, "loss_aug": 6.1875, "loss": -0.7797, "group0_lr": 1.9917, "group1_lr": 1.9917}
{"mode": "train", "datatime": "1.718", "epoch": 51, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.9077, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.782, "loss_uniform": 0.0115, "loss_aug": 6.1864, "loss": -0.782, "group0_lr": 1.9915, "group1_lr": 1.9915}
{"mode": "train", "datatime": "0.001", "epoch": 51, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9085, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.7774, "loss_uniform": 0.0141, "loss_aug": 6.189, "loss": -0.7774, "group0_lr": 1.9913, "group1_lr": 1.9913}
{"mode": "train", "datatime": "1.775", "epoch": 52, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9077, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7851, "loss_uniform": 0.0114, "loss_aug": 6.1843, "loss": -0.7851, "group0_lr": 1.9911, "group1_lr": 1.9911}
{"mode": "train", "datatime": "0.001", "epoch": 52, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9069, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.78, "loss_uniform": 0.0108, "loss_aug": 6.1864, "loss": -0.78, "group0_lr": 1.9909, "group1_lr": 1.9909}
{"mode": "train", "datatime": "1.764", "epoch": 53, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9049, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7723, "loss_uniform": 0.0097, "loss_aug": 6.1894, "loss": -0.7723, "group0_lr": 1.9906, "group1_lr": 1.9906}
{"mode": "train", "datatime": "0.001", "epoch": 53, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9021, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7638, "loss_uniform": 0.0096, "loss_aug": 6.1929, "loss": -0.7638, "group0_lr": 1.9904, "group1_lr": 1.9904}
{"mode": "train", "datatime": "1.753", "epoch": 54, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9022, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7585, "loss_uniform": 0.0111, "loss_aug": 6.196, "loss": -0.7585, "group0_lr": 1.9902, "group1_lr": 1.9902}
{"mode": "train", "datatime": "0.001", "epoch": 54, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9026, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7624, "loss_uniform": 0.0109, "loss_aug": 6.1952, "loss": -0.7624, "group0_lr": 1.99, "group1_lr": 1.99}
{"mode": "train", "datatime": "1.720", "epoch": 55, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.9052, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7765, "loss_uniform": 0.0108, "loss_aug": 6.1882, "loss": -0.7765, "group0_lr": 1.9897, "group1_lr": 1.9897}
{"mode": "train", "datatime": "0.001", "epoch": 55, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9015, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7668, "loss_uniform": 0.0117, "loss_aug": 6.1925, "loss": -0.7668, "group0_lr": 1.9896, "group1_lr": 1.9896}
{"mode": "train", "datatime": "1.754", "epoch": 56, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9039, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7647, "loss_uniform": 0.0107, "loss_aug": 6.1942, "loss": -0.7647, "group0_lr": 1.9893, "group1_lr": 1.9893}
{"mode": "train", "datatime": "0.001", "epoch": 56, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9044, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.766, "loss_uniform": 0.0085, "loss_aug": 6.1933, "loss": -0.766, "group0_lr": 1.9891, "group1_lr": 1.9891}
{"mode": "train", "datatime": "1.734", "epoch": 57, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.9062, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7758, "loss_uniform": 0.0102, "loss_aug": 6.1875, "loss": -0.7758, "group0_lr": 1.9888, "group1_lr": 1.9888}
{"mode": "train", "datatime": "0.001", "epoch": 57, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9036, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7674, "loss_uniform": 0.0099, "loss_aug": 6.1915, "loss": -0.7674, "group0_lr": 1.9886, "group1_lr": 1.9886}
{"mode": "train", "datatime": "1.727", "epoch": 58, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.9021, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7617, "loss_uniform": 0.011, "loss_aug": 6.1949, "loss": -0.7617, "group0_lr": 1.9883, "group1_lr": 1.9883}
{"mode": "train", "datatime": "0.001", "epoch": 58, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9006, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7576, "loss_uniform": 0.0111, "loss_aug": 6.1973, "loss": -0.7576, "group0_lr": 1.9881, "group1_lr": 1.9881}
{"mode": "train", "datatime": "1.809", "epoch": 59, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.9015, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7643, "loss_uniform": 0.0121, "loss_aug": 6.1936, "loss": -0.7643, "group0_lr": 1.9878, "group1_lr": 1.9878}
{"mode": "train", "datatime": "0.001", "epoch": 59, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9075, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7789, "loss_uniform": 0.0162, "loss_aug": 6.1857, "loss": -0.7789, "group0_lr": 1.9876, "group1_lr": 1.9876}
{"mode": "train", "datatime": "1.720", "epoch": 60, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.9074, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7801, "loss_uniform": 0.016, "loss_aug": 6.1861, "loss": -0.7801, "group0_lr": 1.9873, "group1_lr": 1.9873}
{"mode": "train", "datatime": "0.001", "epoch": 60, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9068, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7864, "loss_uniform": 0.0128, "loss_aug": 6.1824, "loss": -0.7864, "group0_lr": 1.9871, "group1_lr": 1.9871}
{"mode": "train", "datatime": "1.754", "epoch": 61, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.9048, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7799, "loss_uniform": 0.0126, "loss_aug": 6.1853, "loss": -0.7799, "group0_lr": 1.9868, "group1_lr": 1.9868}
{"mode": "train", "datatime": "0.001", "epoch": 61, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9071, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7837, "loss_uniform": 0.0111, "loss_aug": 6.1843, "loss": -0.7837, "group0_lr": 1.9866, "group1_lr": 1.9866}
{"mode": "train", "datatime": "1.750", "epoch": 62, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9117, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7957, "loss_uniform": 0.0112, "loss_aug": 6.1786, "loss": -0.7957, "group0_lr": 1.9863, "group1_lr": 1.9863}
{"mode": "train", "datatime": "0.001", "epoch": 62, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9078, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7882, "loss_uniform": 0.0113, "loss_aug": 6.1822, "loss": -0.7882, "group0_lr": 1.9861, "group1_lr": 1.9861}
{"mode": "train", "datatime": "1.752", "epoch": 63, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.9084, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7891, "loss_uniform": 0.0093, "loss_aug": 6.1807, "loss": -0.7891, "group0_lr": 1.9858, "group1_lr": 1.9858}
{"mode": "train", "datatime": "0.001", "epoch": 63, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9055, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.778, "loss_uniform": 0.0106, "loss_aug": 6.1861, "loss": -0.778, "group0_lr": 1.9856, "group1_lr": 1.9856}
{"mode": "train", "datatime": "1.685", "epoch": 64, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.9074, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7731, "loss_uniform": 0.0127, "loss_aug": 6.1887, "loss": -0.7731, "group0_lr": 1.9853, "group1_lr": 1.9853}
{"mode": "train", "datatime": "0.001", "epoch": 64, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.902, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7665, "loss_uniform": 0.0126, "loss_aug": 6.1923, "loss": -0.7665, "group0_lr": 1.985, "group1_lr": 1.985}
{"mode": "train", "datatime": "1.667", "epoch": 65, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.906, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7827, "loss_uniform": 0.0102, "loss_aug": 6.1857, "loss": -0.7827, "group0_lr": 1.9847, "group1_lr": 1.9847}
{"mode": "train", "datatime": "0.001", "epoch": 65, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.912, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8031, "loss_uniform": 0.0073, "loss_aug": 6.1755, "loss": -0.8031, "group0_lr": 1.9845, "group1_lr": 1.9845}
{"mode": "train", "datatime": "1.673", "epoch": 66, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.9125, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.7984, "loss_uniform": 0.0082, "loss_aug": 6.1778, "loss": -0.7984, "group0_lr": 1.9841, "group1_lr": 1.9841}
{"mode": "train", "datatime": "0.001", "epoch": 66, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9122, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8041, "loss_uniform": 0.0097, "loss_aug": 6.1753, "loss": -0.8041, "group0_lr": 1.9839, "group1_lr": 1.9839}
{"mode": "train", "datatime": "1.717", "epoch": 67, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.9123, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8027, "loss_uniform": 0.008, "loss_aug": 6.175, "loss": -0.8027, "group0_lr": 1.9836, "group1_lr": 1.9836}
{"mode": "train", "datatime": "0.001", "epoch": 67, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9082, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8019, "loss_uniform": 0.0078, "loss_aug": 6.1748, "loss": -0.8019, "group0_lr": 1.9833, "group1_lr": 1.9833}
{"mode": "train", "datatime": "1.816", "epoch": 68, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.9046, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.785, "loss_uniform": 0.0109, "loss_aug": 6.1836, "loss": -0.785, "group0_lr": 1.983, "group1_lr": 1.983}
{"mode": "train", "datatime": "0.001", "epoch": 68, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9087, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7878, "loss_uniform": 0.0094, "loss_aug": 6.1823, "loss": -0.7878, "group0_lr": 1.9828, "group1_lr": 1.9828}
{"mode": "train", "datatime": "1.812", "epoch": 69, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.9055, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7794, "loss_uniform": 0.0091, "loss_aug": 6.1859, "loss": -0.7794, "group0_lr": 1.9824, "group1_lr": 1.9824}
{"mode": "train", "datatime": "0.001", "epoch": 69, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9082, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7844, "loss_uniform": 0.0075, "loss_aug": 6.1832, "loss": -0.7844, "group0_lr": 1.9822, "group1_lr": 1.9822}
{"mode": "train", "datatime": "1.714", "epoch": 70, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.909, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7941, "loss_uniform": 0.0083, "loss_aug": 6.1787, "loss": -0.7941, "group0_lr": 1.9818, "group1_lr": 1.9818}
{"mode": "train", "datatime": "0.001", "epoch": 70, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9067, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7806, "loss_uniform": 0.0075, "loss_aug": 6.185, "loss": -0.7806, "group0_lr": 1.9816, "group1_lr": 1.9816}
{"mode": "train", "datatime": "1.716", "epoch": 71, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.9081, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7864, "loss_uniform": 0.0069, "loss_aug": 6.1817, "loss": -0.7864, "group0_lr": 1.9812, "group1_lr": 1.9812}
{"mode": "train", "datatime": "0.001", "epoch": 71, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9067, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7886, "loss_uniform": 0.0079, "loss_aug": 6.181, "loss": -0.7886, "group0_lr": 1.981, "group1_lr": 1.981}
{"mode": "train", "datatime": "1.711", "epoch": 72, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.9053, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7883, "loss_uniform": 0.0061, "loss_aug": 6.1812, "loss": -0.7883, "group0_lr": 1.9806, "group1_lr": 1.9806}
{"mode": "train", "datatime": "0.001", "epoch": 72, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9023, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.779, "loss_uniform": 0.008, "loss_aug": 6.1854, "loss": -0.779, "group0_lr": 1.9803, "group1_lr": 1.9803}
{"mode": "train", "datatime": "1.644", "epoch": 73, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.051", "pre-sim": 0.902, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7752, "loss_uniform": 0.0074, "loss_aug": 6.1873, "loss": -0.7752, "group0_lr": 1.98, "group1_lr": 1.98}
{"mode": "train", "datatime": "0.001", "epoch": 73, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9044, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7817, "loss_uniform": 0.0073, "loss_aug": 6.184, "loss": -0.7817, "group0_lr": 1.9797, "group1_lr": 1.9797}
{"mode": "train", "datatime": "1.706", "epoch": 74, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.9078, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7865, "loss_uniform": 0.0079, "loss_aug": 6.1818, "loss": -0.7865, "group0_lr": 1.9793, "group1_lr": 1.9793}
{"mode": "train", "datatime": "0.001", "epoch": 74, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9049, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7778, "loss_uniform": 0.0075, "loss_aug": 6.1867, "loss": -0.7778, "group0_lr": 1.9791, "group1_lr": 1.9791}
{"mode": "train", "datatime": "1.723", "epoch": 75, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.117", "pre-sim": 0.9066, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7844, "loss_uniform": 0.0083, "loss_aug": 6.1826, "loss": -0.7844, "group0_lr": 1.9787, "group1_lr": 1.9787}
{"mode": "train", "datatime": "0.001", "epoch": 75, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9059, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7872, "loss_uniform": 0.0123, "loss_aug": 6.1829, "loss": -0.7872, "group0_lr": 1.9784, "group1_lr": 1.9784}
{"mode": "train", "datatime": "1.755", "epoch": 76, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.9134, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8143, "loss_uniform": 0.0131, "loss_aug": 6.1701, "loss": -0.8143, "group0_lr": 1.978, "group1_lr": 1.978}
{"mode": "train", "datatime": "0.001", "epoch": 76, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9118, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8074, "loss_uniform": 0.0122, "loss_aug": 6.1737, "loss": -0.8074, "group0_lr": 1.9778, "group1_lr": 1.9778}
{"mode": "train", "datatime": "1.685", "epoch": 77, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.9169, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8221, "loss_uniform": 0.0091, "loss_aug": 6.1661, "loss": -0.8221, "group0_lr": 1.9774, "group1_lr": 1.9774}
{"mode": "train", "datatime": "0.001", "epoch": 77, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9158, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8165, "loss_uniform": 0.008, "loss_aug": 6.1687, "loss": -0.8165, "group0_lr": 1.9771, "group1_lr": 1.9771}
{"mode": "train", "datatime": "1.727", "epoch": 78, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9148, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8211, "loss_uniform": 0.008, "loss_aug": 6.1663, "loss": -0.8211, "group0_lr": 1.9767, "group1_lr": 1.9767}
{"mode": "train", "datatime": "0.001", "epoch": 78, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9135, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8132, "loss_uniform": 0.0099, "loss_aug": 6.1695, "loss": -0.8132, "group0_lr": 1.9764, "group1_lr": 1.9764}
{"mode": "train", "datatime": "1.775", "epoch": 79, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9116, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8137, "loss_uniform": 0.0084, "loss_aug": 6.1695, "loss": -0.8137, "group0_lr": 1.976, "group1_lr": 1.976}
{"mode": "train", "datatime": "0.001", "epoch": 79, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9114, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8103, "loss_uniform": 0.0075, "loss_aug": 6.1706, "loss": -0.8103, "group0_lr": 1.9757, "group1_lr": 1.9757}
{"mode": "train", "datatime": "1.758", "epoch": 80, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.9095, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7993, "loss_uniform": 0.0101, "loss_aug": 6.1761, "loss": -0.7993, "group0_lr": 1.9753, "group1_lr": 1.9753}
{"mode": "train", "datatime": "0.001", "epoch": 80, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7925, "loss_uniform": 0.0088, "loss_aug": 6.1792, "loss": -0.7925, "group0_lr": 1.975, "group1_lr": 1.975}
{"mode": "train", "datatime": "1.737", "epoch": 81, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9092, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7935, "loss_uniform": 0.0099, "loss_aug": 6.1789, "loss": -0.7935, "group0_lr": 1.9746, "group1_lr": 1.9746}
{"mode": "train", "datatime": "0.001", "epoch": 81, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8007, "loss_uniform": 0.007, "loss_aug": 6.1743, "loss": -0.8007, "group0_lr": 1.9743, "group1_lr": 1.9743}
{"mode": "train", "datatime": "1.747", "epoch": 82, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.908, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.7962, "loss_uniform": 0.0089, "loss_aug": 6.1772, "loss": -0.7962, "group0_lr": 1.9739, "group1_lr": 1.9739}
{"mode": "train", "datatime": "0.001", "epoch": 82, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9125, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8, "loss_uniform": 0.0075, "loss_aug": 6.1755, "loss": -0.8, "group0_lr": 1.9736, "group1_lr": 1.9736}
{"mode": "train", "datatime": "1.720", "epoch": 83, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.907, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7924, "loss_uniform": 0.008, "loss_aug": 6.1785, "loss": -0.7924, "group0_lr": 1.9732, "group1_lr": 1.9732}
{"mode": "train", "datatime": "0.001", "epoch": 83, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9076, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7964, "loss_uniform": 0.0081, "loss_aug": 6.1767, "loss": -0.7964, "group0_lr": 1.9729, "group1_lr": 1.9729}
{"mode": "train", "datatime": "1.805", "epoch": 84, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.9103, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8028, "loss_uniform": 0.0077, "loss_aug": 6.1737, "loss": -0.8028, "group0_lr": 1.9724, "group1_lr": 1.9724}
{"mode": "train", "datatime": "0.001", "epoch": 84, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9077, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7853, "loss_uniform": 0.0097, "loss_aug": 6.1826, "loss": -0.7853, "group0_lr": 1.9721, "group1_lr": 1.9721}
{"mode": "train", "datatime": "1.742", "epoch": 85, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.911, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8016, "loss_uniform": 0.0086, "loss_aug": 6.1753, "loss": -0.8016, "group0_lr": 1.9717, "group1_lr": 1.9717}
{"mode": "train", "datatime": "0.001", "epoch": 85, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9113, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8087, "loss_uniform": 0.0078, "loss_aug": 6.1711, "loss": -0.8087, "group0_lr": 1.9714, "group1_lr": 1.9714}
{"mode": "train", "datatime": "1.768", "epoch": 86, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.9113, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8068, "loss_uniform": 0.007, "loss_aug": 6.1712, "loss": -0.8068, "group0_lr": 1.9709, "group1_lr": 1.9709}
{"mode": "train", "datatime": "0.001", "epoch": 86, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9102, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8013, "loss_uniform": 0.0067, "loss_aug": 6.1737, "loss": -0.8013, "group0_lr": 1.9706, "group1_lr": 1.9706}
{"mode": "train", "datatime": "1.763", "epoch": 87, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.9103, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7998, "loss_uniform": 0.0069, "loss_aug": 6.1746, "loss": -0.7998, "group0_lr": 1.9702, "group1_lr": 1.9702}
{"mode": "train", "datatime": "0.001", "epoch": 87, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9057, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7817, "loss_uniform": 0.0076, "loss_aug": 6.1838, "loss": -0.7817, "group0_lr": 1.9698, "group1_lr": 1.9698}
{"mode": "train", "datatime": "1.715", "epoch": 88, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9084, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.7949, "loss_uniform": 0.008, "loss_aug": 6.1787, "loss": -0.7949, "group0_lr": 1.9694, "group1_lr": 1.9694}
{"mode": "train", "datatime": "0.001", "epoch": 88, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9114, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.809, "loss_uniform": 0.0086, "loss_aug": 6.1719, "loss": -0.809, "group0_lr": 1.9691, "group1_lr": 1.9691}
{"mode": "train", "datatime": "1.730", "epoch": 89, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9114, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8104, "loss_uniform": 0.0063, "loss_aug": 6.1705, "loss": -0.8104, "group0_lr": 1.9686, "group1_lr": 1.9686}
{"mode": "train", "datatime": "0.001", "epoch": 89, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9118, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8138, "loss_uniform": 0.0068, "loss_aug": 6.1688, "loss": -0.8138, "group0_lr": 1.9683, "group1_lr": 1.9683}
{"mode": "train", "datatime": "1.698", "epoch": 90, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.9089, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8013, "loss_uniform": 0.0079, "loss_aug": 6.1748, "loss": -0.8013, "group0_lr": 1.9678, "group1_lr": 1.9678}
{"mode": "train", "datatime": "0.001", "epoch": 90, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9091, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7861, "loss_uniform": 0.0079, "loss_aug": 6.1815, "loss": -0.7861, "group0_lr": 1.9675, "group1_lr": 1.9675}
{"mode": "train", "datatime": "1.691", "epoch": 91, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.9147, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8076, "loss_uniform": 0.0096, "loss_aug": 6.1733, "loss": -0.8076, "group0_lr": 1.967, "group1_lr": 1.967}
{"mode": "train", "datatime": "0.001", "epoch": 91, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9139, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8154, "loss_uniform": 0.0108, "loss_aug": 6.1689, "loss": -0.8154, "group0_lr": 1.9667, "group1_lr": 1.9667}
{"mode": "train", "datatime": "1.828", "epoch": 92, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.9112, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8105, "loss_uniform": 0.0089, "loss_aug": 6.171, "loss": -0.8105, "group0_lr": 1.9662, "group1_lr": 1.9662}
{"mode": "train", "datatime": "0.001", "epoch": 92, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9124, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8102, "loss_uniform": 0.0075, "loss_aug": 6.1711, "loss": -0.8102, "group0_lr": 1.9658, "group1_lr": 1.9658}
{"mode": "train", "datatime": "1.767", "epoch": 93, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.9099, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8053, "loss_uniform": 0.0082, "loss_aug": 6.1728, "loss": -0.8053, "group0_lr": 1.9654, "group1_lr": 1.9654}
{"mode": "train", "datatime": "0.001", "epoch": 93, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9096, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8016, "loss_uniform": 0.0074, "loss_aug": 6.1743, "loss": -0.8016, "group0_lr": 1.965, "group1_lr": 1.965}
{"mode": "train", "datatime": "1.773", "epoch": 94, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9091, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7982, "loss_uniform": 0.0062, "loss_aug": 6.1757, "loss": -0.7982, "group0_lr": 1.9645, "group1_lr": 1.9645}
{"mode": "train", "datatime": "0.001", "epoch": 94, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9124, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.807, "loss_uniform": 0.007, "loss_aug": 6.1711, "loss": -0.807, "group0_lr": 1.9642, "group1_lr": 1.9642}
{"mode": "train", "datatime": "1.759", "epoch": 95, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.9081, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8015, "loss_uniform": 0.0065, "loss_aug": 6.1742, "loss": -0.8015, "group0_lr": 1.9637, "group1_lr": 1.9637}
{"mode": "train", "datatime": "0.001", "epoch": 95, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9125, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8084, "loss_uniform": 0.0077, "loss_aug": 6.1708, "loss": -0.8084, "group0_lr": 1.9633, "group1_lr": 1.9633}
{"mode": "train", "datatime": "1.794", "epoch": 96, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.9082, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7961, "loss_uniform": 0.0119, "loss_aug": 6.177, "loss": -0.7961, "group0_lr": 1.9628, "group1_lr": 1.9628}
{"mode": "train", "datatime": "0.001", "epoch": 96, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9079, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7944, "loss_uniform": 0.0086, "loss_aug": 6.178, "loss": -0.7944, "group0_lr": 1.9625, "group1_lr": 1.9625}
{"mode": "train", "datatime": "1.743", "epoch": 97, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.9112, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8009, "loss_uniform": 0.007, "loss_aug": 6.175, "loss": -0.8009, "group0_lr": 1.962, "group1_lr": 1.962}
{"mode": "train", "datatime": "0.001", "epoch": 97, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9136, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8116, "loss_uniform": 0.0096, "loss_aug": 6.1701, "loss": -0.8116, "group0_lr": 1.9616, "group1_lr": 1.9616}
{"mode": "train", "datatime": "1.829", "epoch": 98, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.205", "pre-sim": 0.9114, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8079, "loss_uniform": 0.009, "loss_aug": 6.171, "loss": -0.8079, "group0_lr": 1.9611, "group1_lr": 1.9611}
{"mode": "train", "datatime": "0.001", "epoch": 98, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9091, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7959, "loss_uniform": 0.0092, "loss_aug": 6.177, "loss": -0.7959, "group0_lr": 1.9607, "group1_lr": 1.9607}
{"mode": "train", "datatime": "1.714", "epoch": 99, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.9145, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8093, "loss_uniform": 0.0191, "loss_aug": 6.171, "loss": -0.8093, "group0_lr": 1.9602, "group1_lr": 1.9602}
{"mode": "train", "datatime": "0.001", "epoch": 99, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9122, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8036, "loss_uniform": 0.0135, "loss_aug": 6.1745, "loss": -0.8036, "group0_lr": 1.9599, "group1_lr": 1.9599}
{"mode": "val", "epoch": 99, "KNN-5": 46.119745222929936}
{"mode": "train", "datatime": "1.763", "epoch": 100, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.9077, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8, "loss_uniform": 0.0101, "loss_aug": 6.1756, "loss": -0.8, "group0_lr": 1.9593, "group1_lr": 1.9593}
{"mode": "train", "datatime": "0.001", "epoch": 100, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9091, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8036, "loss_uniform": 0.0081, "loss_aug": 6.173, "loss": -0.8036, "group0_lr": 1.959, "group1_lr": 1.959}
{"mode": "train", "datatime": "1.747", "epoch": 101, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9089, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8038, "loss_uniform": 0.007, "loss_aug": 6.1728, "loss": -0.8038, "group0_lr": 1.9584, "group1_lr": 1.9584}
{"mode": "train", "datatime": "0.001", "epoch": 101, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9092, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8045, "loss_uniform": 0.007, "loss_aug": 6.1727, "loss": -0.8045, "group0_lr": 1.9581, "group1_lr": 1.9581}
{"mode": "train", "datatime": "1.609", "epoch": 102, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.038", "pre-sim": 0.9087, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8029, "loss_uniform": 0.0067, "loss_aug": 6.1739, "loss": -0.8029, "group0_lr": 1.9575, "group1_lr": 1.9575}
{"mode": "train", "datatime": "0.001", "epoch": 102, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.91, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8063, "loss_uniform": 0.0064, "loss_aug": 6.1725, "loss": -0.8063, "group0_lr": 1.9571, "group1_lr": 1.9571}
{"mode": "train", "datatime": "1.720", "epoch": 103, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.9119, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.815, "loss_uniform": 0.0066, "loss_aug": 6.1673, "loss": -0.815, "group0_lr": 1.9566, "group1_lr": 1.9566}
{"mode": "train", "datatime": "0.001", "epoch": 103, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9089, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8003, "loss_uniform": 0.007, "loss_aug": 6.175, "loss": -0.8003, "group0_lr": 1.9562, "group1_lr": 1.9562}
{"mode": "train", "datatime": "1.659", "epoch": 104, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "2.058", "pre-sim": 0.908, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8037, "loss_uniform": 0.009, "loss_aug": 6.1745, "loss": -0.8037, "group0_lr": 1.9557, "group1_lr": 1.9557}
{"mode": "train", "datatime": "0.001", "epoch": 104, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.909, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.808, "loss_uniform": 0.007, "loss_aug": 6.1716, "loss": -0.808, "group0_lr": 1.9553, "group1_lr": 1.9553}
{"mode": "train", "datatime": "1.807", "epoch": 105, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.915, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8113, "loss_uniform": 0.0083, "loss_aug": 6.1696, "loss": -0.8113, "group0_lr": 1.9547, "group1_lr": 1.9547}
{"mode": "train", "datatime": "0.001", "epoch": 105, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9141, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8213, "loss_uniform": 0.0076, "loss_aug": 6.1649, "loss": -0.8213, "group0_lr": 1.9543, "group1_lr": 1.9543}
{"mode": "train", "datatime": "1.675", "epoch": 106, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.9106, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8089, "loss_uniform": 0.0088, "loss_aug": 6.17, "loss": -0.8089, "group0_lr": 1.9538, "group1_lr": 1.9538}
{"mode": "train", "datatime": "0.001", "epoch": 106, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9072, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7951, "loss_uniform": 0.0083, "loss_aug": 6.1767, "loss": -0.7951, "group0_lr": 1.9534, "group1_lr": 1.9534}
{"mode": "train", "datatime": "1.770", "epoch": 107, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.9083, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7885, "loss_uniform": 0.0094, "loss_aug": 6.1793, "loss": -0.7885, "group0_lr": 1.9528, "group1_lr": 1.9528}
{"mode": "train", "datatime": "0.001", "epoch": 107, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.905, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7899, "loss_uniform": 0.0094, "loss_aug": 6.1802, "loss": -0.7899, "group0_lr": 1.9524, "group1_lr": 1.9524}
{"mode": "train", "datatime": "1.757", "epoch": 108, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9058, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8005, "loss_uniform": 0.0081, "loss_aug": 6.1746, "loss": -0.8005, "group0_lr": 1.9518, "group1_lr": 1.9518}
{"mode": "train", "datatime": "0.001", "epoch": 108, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.905, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.7972, "loss_uniform": 0.0068, "loss_aug": 6.1761, "loss": -0.7972, "group0_lr": 1.9515, "group1_lr": 1.9515}
{"mode": "train", "datatime": "1.782", "epoch": 109, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.9099, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8068, "loss_uniform": 0.0052, "loss_aug": 6.1705, "loss": -0.8068, "group0_lr": 1.9509, "group1_lr": 1.9509}
{"mode": "train", "datatime": "0.001", "epoch": 109, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9081, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7919, "loss_uniform": 0.0053, "loss_aug": 6.178, "loss": -0.7919, "group0_lr": 1.9505, "group1_lr": 1.9505}
{"mode": "train", "datatime": "1.689", "epoch": 110, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.9112, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8027, "loss_uniform": 0.0066, "loss_aug": 6.1724, "loss": -0.8027, "group0_lr": 1.9499, "group1_lr": 1.9499}
{"mode": "train", "datatime": "0.001", "epoch": 110, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9089, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7878, "loss_uniform": 0.0082, "loss_aug": 6.1803, "loss": -0.7878, "group0_lr": 1.9495, "group1_lr": 1.9495}
{"mode": "train", "datatime": "1.783", "epoch": 111, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.9111, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8034, "loss_uniform": 0.0142, "loss_aug": 6.1741, "loss": -0.8034, "group0_lr": 1.9489, "group1_lr": 1.9489}
{"mode": "train", "datatime": "0.001", "epoch": 111, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9136, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.819, "loss_uniform": 0.0121, "loss_aug": 6.1668, "loss": -0.819, "group0_lr": 1.9485, "group1_lr": 1.9485}
{"mode": "train", "datatime": "1.835", "epoch": 112, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.210", "pre-sim": 0.9167, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8266, "loss_uniform": 0.0077, "loss_aug": 6.1625, "loss": -0.8266, "group0_lr": 1.9479, "group1_lr": 1.9479}
{"mode": "train", "datatime": "0.001", "epoch": 112, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9114, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8169, "loss_uniform": 0.0108, "loss_aug": 6.1672, "loss": -0.8169, "group0_lr": 1.9475, "group1_lr": 1.9475}
{"mode": "train", "datatime": "1.741", "epoch": 113, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.9095, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8132, "loss_uniform": 0.008, "loss_aug": 6.1686, "loss": -0.8132, "group0_lr": 1.9469, "group1_lr": 1.9469}
{"mode": "train", "datatime": "0.001", "epoch": 113, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9081, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8079, "loss_uniform": 0.0059, "loss_aug": 6.1712, "loss": -0.8079, "group0_lr": 1.9465, "group1_lr": 1.9465}
{"mode": "train", "datatime": "1.798", "epoch": 114, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.9103, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8116, "loss_uniform": 0.0067, "loss_aug": 6.1694, "loss": -0.8116, "group0_lr": 1.9458, "group1_lr": 1.9458}
{"mode": "train", "datatime": "0.001", "epoch": 114, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.911, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8124, "loss_uniform": 0.0064, "loss_aug": 6.169, "loss": -0.8124, "group0_lr": 1.9454, "group1_lr": 1.9454}
{"mode": "train", "datatime": "1.796", "epoch": 115, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.9113, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8106, "loss_uniform": 0.0042, "loss_aug": 6.1695, "loss": -0.8106, "group0_lr": 1.9448, "group1_lr": 1.9448}
{"mode": "train", "datatime": "0.001", "epoch": 115, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9072, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.802, "loss_uniform": 0.0051, "loss_aug": 6.1736, "loss": -0.802, "group0_lr": 1.9444, "group1_lr": 1.9444}
{"mode": "train", "datatime": "1.807", "epoch": 116, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.9124, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.828, "loss_uniform": 0.0044, "loss_aug": 6.1616, "loss": -0.828, "group0_lr": 1.9438, "group1_lr": 1.9438}
{"mode": "train", "datatime": "0.001", "epoch": 116, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9124, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8271, "loss_uniform": 0.005, "loss_aug": 6.1623, "loss": -0.8271, "group0_lr": 1.9433, "group1_lr": 1.9433}
{"mode": "train", "datatime": "1.798", "epoch": 117, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.9119, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8357, "loss_uniform": 0.0056, "loss_aug": 6.1577, "loss": -0.8357, "group0_lr": 1.9427, "group1_lr": 1.9427}
{"mode": "train", "datatime": "0.001", "epoch": 117, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9079, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8157, "loss_uniform": 0.0063, "loss_aug": 6.1671, "loss": -0.8157, "group0_lr": 1.9423, "group1_lr": 1.9423}
{"mode": "train", "datatime": "1.773", "epoch": 118, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.9049, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8076, "loss_uniform": 0.0054, "loss_aug": 6.1701, "loss": -0.8076, "group0_lr": 1.9416, "group1_lr": 1.9416}
{"mode": "train", "datatime": "0.001", "epoch": 118, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9071, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7948, "loss_uniform": 0.0071, "loss_aug": 6.1775, "loss": -0.7948, "group0_lr": 1.9412, "group1_lr": 1.9412}
{"mode": "train", "datatime": "1.767", "epoch": 119, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.917, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8245, "loss_uniform": 0.0069, "loss_aug": 6.1635, "loss": -0.8245, "group0_lr": 1.9406, "group1_lr": 1.9406}
{"mode": "train", "datatime": "0.001", "epoch": 119, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9164, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8195, "loss_uniform": 0.0064, "loss_aug": 6.1662, "loss": -0.8195, "group0_lr": 1.9401, "group1_lr": 1.9401}
{"mode": "train", "datatime": "1.780", "epoch": 120, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.9198, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8383, "loss_uniform": 0.0054, "loss_aug": 6.1565, "loss": -0.8383, "group0_lr": 1.9395, "group1_lr": 1.9395}
{"mode": "train", "datatime": "0.001", "epoch": 120, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9171, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8307, "loss_uniform": 0.0051, "loss_aug": 6.1602, "loss": -0.8307, "group0_lr": 1.939, "group1_lr": 1.939}
{"mode": "train", "datatime": "1.750", "epoch": 121, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.9147, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8274, "loss_uniform": 0.0045, "loss_aug": 6.1613, "loss": -0.8274, "group0_lr": 1.9384, "group1_lr": 1.9384}
{"mode": "train", "datatime": "0.001", "epoch": 121, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9139, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8309, "loss_uniform": 0.0045, "loss_aug": 6.1589, "loss": -0.8309, "group0_lr": 1.9379, "group1_lr": 1.9379}
{"mode": "train", "datatime": "1.717", "epoch": 122, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.9129, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8265, "loss_uniform": 0.0049, "loss_aug": 6.1616, "loss": -0.8265, "group0_lr": 1.9373, "group1_lr": 1.9373}
{"mode": "train", "datatime": "0.001", "epoch": 122, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9127, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8271, "loss_uniform": 0.0049, "loss_aug": 6.161, "loss": -0.8271, "group0_lr": 1.9368, "group1_lr": 1.9368}
{"mode": "train", "datatime": "1.698", "epoch": 123, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.9092, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8183, "loss_uniform": 0.0053, "loss_aug": 6.165, "loss": -0.8183, "group0_lr": 1.9362, "group1_lr": 1.9362}
{"mode": "train", "datatime": "0.001", "epoch": 123, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.909, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8148, "loss_uniform": 0.0048, "loss_aug": 6.167, "loss": -0.8148, "group0_lr": 1.9357, "group1_lr": 1.9357}
{"mode": "train", "datatime": "1.817", "epoch": 124, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.198", "pre-sim": 0.9044, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8014, "loss_uniform": 0.0046, "loss_aug": 6.1734, "loss": -0.8014, "group0_lr": 1.9351, "group1_lr": 1.9351}
{"mode": "train", "datatime": "0.001", "epoch": 124, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9058, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8067, "loss_uniform": 0.0041, "loss_aug": 6.1711, "loss": -0.8067, "group0_lr": 1.9346, "group1_lr": 1.9346}
{"mode": "train", "datatime": "1.803", "epoch": 125, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.9039, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8022, "loss_uniform": 0.004, "loss_aug": 6.1728, "loss": -0.8022, "group0_lr": 1.9339, "group1_lr": 1.9339}
{"mode": "train", "datatime": "0.001", "epoch": 125, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9046, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8034, "loss_uniform": 0.0037, "loss_aug": 6.1725, "loss": -0.8034, "group0_lr": 1.9335, "group1_lr": 1.9335}
{"mode": "train", "datatime": "1.775", "epoch": 126, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.9073, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.813, "loss_uniform": 0.0036, "loss_aug": 6.1678, "loss": -0.813, "group0_lr": 1.9328, "group1_lr": 1.9328}
{"mode": "train", "datatime": "0.001", "epoch": 126, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9035, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7993, "loss_uniform": 0.0054, "loss_aug": 6.1744, "loss": -0.7993, "group0_lr": 1.9323, "group1_lr": 1.9323}
{"mode": "train", "datatime": "1.761", "epoch": 127, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.9024, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.7974, "loss_uniform": 0.006, "loss_aug": 6.1753, "loss": -0.7974, "group0_lr": 1.9316, "group1_lr": 1.9316}
{"mode": "train", "datatime": "0.001", "epoch": 127, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9101, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8081, "loss_uniform": 0.007, "loss_aug": 6.1714, "loss": -0.8081, "group0_lr": 1.9312, "group1_lr": 1.9312}
{"mode": "train", "datatime": "1.755", "epoch": 128, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.9147, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8225, "loss_uniform": 0.0065, "loss_aug": 6.1655, "loss": -0.8225, "group0_lr": 1.9305, "group1_lr": 1.9305}
{"mode": "train", "datatime": "0.001", "epoch": 128, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9164, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8368, "loss_uniform": 0.0053, "loss_aug": 6.1583, "loss": -0.8368, "group0_lr": 1.93, "group1_lr": 1.93}
{"mode": "train", "datatime": "1.735", "epoch": 129, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9101, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8191, "loss_uniform": 0.0055, "loss_aug": 6.1661, "loss": -0.8191, "group0_lr": 1.9293, "group1_lr": 1.9293}
{"mode": "train", "datatime": "0.001", "epoch": 129, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9144, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8334, "loss_uniform": 0.0056, "loss_aug": 6.1587, "loss": -0.8334, "group0_lr": 1.9288, "group1_lr": 1.9288}
{"mode": "train", "datatime": "1.754", "epoch": 130, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.9094, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8247, "loss_uniform": 0.006, "loss_aug": 6.1626, "loss": -0.8247, "group0_lr": 1.9281, "group1_lr": 1.9281}
{"mode": "train", "datatime": "0.001", "epoch": 130, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9113, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8268, "loss_uniform": 0.0063, "loss_aug": 6.1612, "loss": -0.8268, "group0_lr": 1.9277, "group1_lr": 1.9277}
{"mode": "train", "datatime": "1.731", "epoch": 131, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.9069, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8173, "loss_uniform": 0.0058, "loss_aug": 6.1659, "loss": -0.8173, "group0_lr": 1.927, "group1_lr": 1.927}
{"mode": "train", "datatime": "0.001", "epoch": 131, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9065, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8101, "loss_uniform": 0.0068, "loss_aug": 6.1694, "loss": -0.8101, "group0_lr": 1.9265, "group1_lr": 1.9265}
{"mode": "train", "datatime": "1.808", "epoch": 132, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.9063, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8008, "loss_uniform": 0.0053, "loss_aug": 6.1742, "loss": -0.8008, "group0_lr": 1.9258, "group1_lr": 1.9258}
{"mode": "train", "datatime": "0.001", "epoch": 132, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9111, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8242, "loss_uniform": 0.0064, "loss_aug": 6.163, "loss": -0.8242, "group0_lr": 1.9253, "group1_lr": 1.9253}
{"mode": "train", "datatime": "1.716", "epoch": 133, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.9081, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8225, "loss_uniform": 0.0067, "loss_aug": 6.1641, "loss": -0.8225, "group0_lr": 1.9246, "group1_lr": 1.9246}
{"mode": "train", "datatime": "0.001", "epoch": 133, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9078, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8268, "loss_uniform": 0.005, "loss_aug": 6.1618, "loss": -0.8268, "group0_lr": 1.9241, "group1_lr": 1.9241}
{"mode": "train", "datatime": "1.766", "epoch": 134, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.9108, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8306, "loss_uniform": 0.0043, "loss_aug": 6.1597, "loss": -0.8306, "group0_lr": 1.9233, "group1_lr": 1.9233}
{"mode": "train", "datatime": "0.001", "epoch": 134, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9089, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8236, "loss_uniform": 0.004, "loss_aug": 6.1634, "loss": -0.8236, "group0_lr": 1.9229, "group1_lr": 1.9229}
{"mode": "train", "datatime": "1.745", "epoch": 135, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9073, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8252, "loss_uniform": 0.0048, "loss_aug": 6.1622, "loss": -0.8252, "group0_lr": 1.9221, "group1_lr": 1.9221}
{"mode": "train", "datatime": "0.001", "epoch": 135, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.906, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8171, "loss_uniform": 0.0053, "loss_aug": 6.1659, "loss": -0.8171, "group0_lr": 1.9216, "group1_lr": 1.9216}
{"mode": "train", "datatime": "1.801", "epoch": 136, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.9052, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8098, "loss_uniform": 0.0043, "loss_aug": 6.1689, "loss": -0.8098, "group0_lr": 1.9209, "group1_lr": 1.9209}
{"mode": "train", "datatime": "0.001", "epoch": 136, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9066, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8118, "loss_uniform": 0.0045, "loss_aug": 6.1682, "loss": -0.8118, "group0_lr": 1.9204, "group1_lr": 1.9204}
{"mode": "train", "datatime": "1.685", "epoch": 137, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.9071, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8134, "loss_uniform": 0.0051, "loss_aug": 6.1667, "loss": -0.8134, "group0_lr": 1.9196, "group1_lr": 1.9196}
{"mode": "train", "datatime": "0.001", "epoch": 137, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.909, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8227, "loss_uniform": 0.0043, "loss_aug": 6.1617, "loss": -0.8227, "group0_lr": 1.9191, "group1_lr": 1.9191}
{"mode": "train", "datatime": "1.794", "epoch": 138, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.9068, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8135, "loss_uniform": 0.0038, "loss_aug": 6.1669, "loss": -0.8135, "group0_lr": 1.9184, "group1_lr": 1.9184}
{"mode": "train", "datatime": "0.001", "epoch": 138, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.9051, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.808, "loss_uniform": 0.0038, "loss_aug": 6.1697, "loss": -0.808, "group0_lr": 1.9179, "group1_lr": 1.9179}
{"mode": "train", "datatime": "1.771", "epoch": 139, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.908, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8138, "loss_uniform": 0.0052, "loss_aug": 6.167, "loss": -0.8138, "group0_lr": 1.9171, "group1_lr": 1.9171}
{"mode": "train", "datatime": "0.001", "epoch": 139, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9078, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8184, "loss_uniform": 0.0041, "loss_aug": 6.1643, "loss": -0.8184, "group0_lr": 1.9166, "group1_lr": 1.9166}
{"mode": "train", "datatime": "1.731", "epoch": 140, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.9069, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8126, "loss_uniform": 0.0043, "loss_aug": 6.1676, "loss": -0.8126, "group0_lr": 1.9159, "group1_lr": 1.9159}
{"mode": "train", "datatime": "0.001", "epoch": 140, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.907, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8174, "loss_uniform": 0.0034, "loss_aug": 6.1649, "loss": -0.8174, "group0_lr": 1.9154, "group1_lr": 1.9154}
{"mode": "train", "datatime": "1.797", "epoch": 141, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.905, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8112, "loss_uniform": 0.0048, "loss_aug": 6.1681, "loss": -0.8112, "group0_lr": 1.9146, "group1_lr": 1.9146}
{"mode": "train", "datatime": "0.001", "epoch": 141, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.91, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8247, "loss_uniform": 0.0056, "loss_aug": 6.1622, "loss": -0.8247, "group0_lr": 1.9141, "group1_lr": 1.9141}
{"mode": "train", "datatime": "1.839", "epoch": 142, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.218", "pre-sim": 0.9117, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.835, "loss_uniform": 0.0059, "loss_aug": 6.1566, "loss": -0.835, "group0_lr": 1.9133, "group1_lr": 1.9133}
{"mode": "train", "datatime": "0.001", "epoch": 142, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9087, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8242, "loss_uniform": 0.0057, "loss_aug": 6.1623, "loss": -0.8242, "group0_lr": 1.9128, "group1_lr": 1.9128}
{"mode": "train", "datatime": "1.705", "epoch": 143, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.906, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8086, "loss_uniform": 0.0051, "loss_aug": 6.1702, "loss": -0.8086, "group0_lr": 1.912, "group1_lr": 1.912}
{"mode": "train", "datatime": "0.001", "epoch": 143, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.907, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8178, "loss_uniform": 0.0051, "loss_aug": 6.1674, "loss": -0.8178, "group0_lr": 1.9115, "group1_lr": 1.9115}
{"mode": "train", "datatime": "1.691", "epoch": 144, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.9129, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8386, "loss_uniform": 0.0038, "loss_aug": 6.1573, "loss": -0.8386, "group0_lr": 1.9107, "group1_lr": 1.9107}
{"mode": "train", "datatime": "0.001", "epoch": 144, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9143, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8415, "loss_uniform": 0.0028, "loss_aug": 6.1559, "loss": -0.8415, "group0_lr": 1.9102, "group1_lr": 1.9102}
{"mode": "train", "datatime": "1.692", "epoch": 145, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.9106, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8373, "loss_uniform": 0.0024, "loss_aug": 6.1566, "loss": -0.8373, "group0_lr": 1.9094, "group1_lr": 1.9094}
{"mode": "train", "datatime": "0.001", "epoch": 145, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9121, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8392, "loss_uniform": 0.0029, "loss_aug": 6.1554, "loss": -0.8392, "group0_lr": 1.9088, "group1_lr": 1.9088}
{"mode": "train", "datatime": "1.664", "epoch": 146, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.9083, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8306, "loss_uniform": 0.0039, "loss_aug": 6.1608, "loss": -0.8306, "group0_lr": 1.9081, "group1_lr": 1.9081}
{"mode": "train", "datatime": "0.001", "epoch": 146, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9109, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8384, "loss_uniform": 0.0033, "loss_aug": 6.1577, "loss": -0.8384, "group0_lr": 1.9075, "group1_lr": 1.9075}
{"mode": "train", "datatime": "1.673", "epoch": 147, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.9092, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8382, "loss_uniform": 0.0033, "loss_aug": 6.158, "loss": -0.8382, "group0_lr": 1.9067, "group1_lr": 1.9067}
{"mode": "train", "datatime": "0.001", "epoch": 147, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9091, "tau_norm": 0.052, "scale": 0.0, "loss_sim": -0.8354, "loss_uniform": 0.0036, "loss_aug": 6.1591, "loss": -0.8354, "group0_lr": 1.9062, "group1_lr": 1.9062}
{"mode": "train", "datatime": "1.732", "epoch": 148, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.9074, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8334, "loss_uniform": 0.0031, "loss_aug": 6.1596, "loss": -0.8334, "group0_lr": 1.9054, "group1_lr": 1.9054}
{"mode": "train", "datatime": "0.001", "epoch": 148, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9076, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8393, "loss_uniform": 0.0034, "loss_aug": 6.156, "loss": -0.8393, "group0_lr": 1.9048, "group1_lr": 1.9048}
{"mode": "train", "datatime": "1.782", "epoch": 149, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.9066, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8316, "loss_uniform": 0.0032, "loss_aug": 6.1597, "loss": -0.8316, "group0_lr": 1.904, "group1_lr": 1.904}
{"mode": "train", "datatime": "0.001", "epoch": 149, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9055, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8275, "loss_uniform": 0.003, "loss_aug": 6.161, "loss": -0.8275, "group0_lr": 1.9035, "group1_lr": 1.9035}
{"mode": "val", "epoch": 149, "KNN-5": 54.603821656050954}
{"mode": "train", "datatime": "1.748", "epoch": 150, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.9046, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8258, "loss_uniform": 0.0034, "loss_aug": 6.1621, "loss": -0.8258, "group0_lr": 1.9027, "group1_lr": 1.9027}
{"mode": "train", "datatime": "0.001", "epoch": 150, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9064, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8244, "loss_uniform": 0.0046, "loss_aug": 6.1631, "loss": -0.8244, "group0_lr": 1.9021, "group1_lr": 1.9021}
{"mode": "train", "datatime": "1.728", "epoch": 151, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.9073, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8279, "loss_uniform": 0.0027, "loss_aug": 6.1614, "loss": -0.8279, "group0_lr": 1.9013, "group1_lr": 1.9013}
{"mode": "train", "datatime": "0.001", "epoch": 151, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9095, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8364, "loss_uniform": 0.0028, "loss_aug": 6.1573, "loss": -0.8364, "group0_lr": 1.9007, "group1_lr": 1.9007}
{"mode": "train", "datatime": "1.751", "epoch": 152, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.9067, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8299, "loss_uniform": 0.0038, "loss_aug": 6.1606, "loss": -0.8299, "group0_lr": 1.8999, "group1_lr": 1.8999}
{"mode": "train", "datatime": "0.001", "epoch": 152, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9074, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8271, "loss_uniform": 0.0032, "loss_aug": 6.1618, "loss": -0.8271, "group0_lr": 1.8994, "group1_lr": 1.8994}
{"mode": "train", "datatime": "1.753", "epoch": 153, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.9068, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.829, "loss_uniform": 0.0043, "loss_aug": 6.1608, "loss": -0.829, "group0_lr": 1.8985, "group1_lr": 1.8985}
{"mode": "train", "datatime": "0.001", "epoch": 153, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9073, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8313, "loss_uniform": 0.0038, "loss_aug": 6.1596, "loss": -0.8313, "group0_lr": 1.898, "group1_lr": 1.898}
{"mode": "train", "datatime": "1.745", "epoch": 154, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9076, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8346, "loss_uniform": 0.0039, "loss_aug": 6.1573, "loss": -0.8346, "group0_lr": 1.8971, "group1_lr": 1.8971}
{"mode": "train", "datatime": "0.001", "epoch": 154, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9049, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8279, "loss_uniform": 0.0036, "loss_aug": 6.1605, "loss": -0.8279, "group0_lr": 1.8966, "group1_lr": 1.8966}
{"mode": "train", "datatime": "1.820", "epoch": 155, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.9068, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8332, "loss_uniform": 0.0036, "loss_aug": 6.1573, "loss": -0.8332, "group0_lr": 1.8957, "group1_lr": 1.8957}
{"mode": "train", "datatime": "0.001", "epoch": 155, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9056, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8279, "loss_uniform": 0.0031, "loss_aug": 6.1595, "loss": -0.8279, "group0_lr": 1.8952, "group1_lr": 1.8952}
{"mode": "train", "datatime": "1.733", "epoch": 156, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.9031, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8198, "loss_uniform": 0.0031, "loss_aug": 6.1638, "loss": -0.8198, "group0_lr": 1.8943, "group1_lr": 1.8943}
{"mode": "train", "datatime": "0.001", "epoch": 156, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9045, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8263, "loss_uniform": 0.0038, "loss_aug": 6.1605, "loss": -0.8263, "group0_lr": 1.8937, "group1_lr": 1.8937}
{"mode": "train", "datatime": "1.707", "epoch": 157, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.9068, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8333, "loss_uniform": 0.0038, "loss_aug": 6.1563, "loss": -0.8333, "group0_lr": 1.8929, "group1_lr": 1.8929}
{"mode": "train", "datatime": "0.001", "epoch": 157, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9071, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8291, "loss_uniform": 0.0042, "loss_aug": 6.1587, "loss": -0.8291, "group0_lr": 1.8923, "group1_lr": 1.8923}
{"mode": "train", "datatime": "1.775", "epoch": 158, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.9039, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8254, "loss_uniform": 0.0031, "loss_aug": 6.161, "loss": -0.8254, "group0_lr": 1.8915, "group1_lr": 1.8915}
{"mode": "train", "datatime": "0.001", "epoch": 158, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9061, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.83, "loss_uniform": 0.0041, "loss_aug": 6.1586, "loss": -0.83, "group0_lr": 1.8909, "group1_lr": 1.8909}
{"mode": "train", "datatime": "1.748", "epoch": 159, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.9091, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8435, "loss_uniform": 0.0033, "loss_aug": 6.1517, "loss": -0.8435, "group0_lr": 1.89, "group1_lr": 1.89}
{"mode": "train", "datatime": "0.001", "epoch": 159, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9039, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8342, "loss_uniform": 0.0034, "loss_aug": 6.1565, "loss": -0.8342, "group0_lr": 1.8894, "group1_lr": 1.8894}
{"mode": "train", "datatime": "1.857", "epoch": 160, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.237", "pre-sim": 0.8997, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8172, "loss_uniform": 0.0035, "loss_aug": 6.1654, "loss": -0.8172, "group0_lr": 1.8886, "group1_lr": 1.8886}
{"mode": "train", "datatime": "0.001", "epoch": 160, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9033, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8252, "loss_uniform": 0.0034, "loss_aug": 6.1608, "loss": -0.8252, "group0_lr": 1.888, "group1_lr": 1.888}
{"mode": "train", "datatime": "1.756", "epoch": 161, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.9017, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8241, "loss_uniform": 0.0042, "loss_aug": 6.1619, "loss": -0.8241, "group0_lr": 1.8871, "group1_lr": 1.8871}
{"mode": "train", "datatime": "0.001", "epoch": 161, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9047, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8262, "loss_uniform": 0.0038, "loss_aug": 6.1608, "loss": -0.8262, "group0_lr": 1.8865, "group1_lr": 1.8865}
{"mode": "train", "datatime": "1.785", "epoch": 162, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.9045, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.828, "loss_uniform": 0.0038, "loss_aug": 6.1594, "loss": -0.828, "group0_lr": 1.8856, "group1_lr": 1.8856}
{"mode": "train", "datatime": "0.001", "epoch": 162, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9021, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8276, "loss_uniform": 0.0032, "loss_aug": 6.1597, "loss": -0.8276, "group0_lr": 1.885, "group1_lr": 1.885}
{"mode": "train", "datatime": "1.709", "epoch": 163, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.9032, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8236, "loss_uniform": 0.0037, "loss_aug": 6.162, "loss": -0.8236, "group0_lr": 1.8842, "group1_lr": 1.8842}
{"mode": "train", "datatime": "0.001", "epoch": 163, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.902, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8235, "loss_uniform": 0.0035, "loss_aug": 6.1622, "loss": -0.8235, "group0_lr": 1.8836, "group1_lr": 1.8836}
{"mode": "train", "datatime": "1.710", "epoch": 164, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.9046, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8276, "loss_uniform": 0.0031, "loss_aug": 6.1606, "loss": -0.8276, "group0_lr": 1.8827, "group1_lr": 1.8827}
{"mode": "train", "datatime": "0.001", "epoch": 164, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9035, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8286, "loss_uniform": 0.0041, "loss_aug": 6.1601, "loss": -0.8286, "group0_lr": 1.8821, "group1_lr": 1.8821}
{"mode": "train", "datatime": "1.733", "epoch": 165, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.906, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.0037, "loss_aug": 6.1538, "loss": -0.8433, "group0_lr": 1.8812, "group1_lr": 1.8812}
{"mode": "train", "datatime": "0.001", "epoch": 165, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9032, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8387, "loss_uniform": 0.0036, "loss_aug": 6.1558, "loss": -0.8387, "group0_lr": 1.8806, "group1_lr": 1.8806}
{"mode": "train", "datatime": "1.741", "epoch": 166, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.9044, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8395, "loss_uniform": 0.0034, "loss_aug": 6.1561, "loss": -0.8395, "group0_lr": 1.8797, "group1_lr": 1.8797}
{"mode": "train", "datatime": "0.001", "epoch": 166, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9052, "tau_norm": 0.0521, "scale": 0.0, "loss_sim": -0.8411, "loss_uniform": 0.0038, "loss_aug": 6.1556, "loss": -0.8411, "group0_lr": 1.8791, "group1_lr": 1.8791}
{"mode": "train", "datatime": "1.765", "epoch": 167, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.9016, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8277, "loss_uniform": 0.0044, "loss_aug": 6.1613, "loss": -0.8277, "group0_lr": 1.8782, "group1_lr": 1.8782}
{"mode": "train", "datatime": "0.001", "epoch": 167, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8999, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.824, "loss_uniform": 0.0026, "loss_aug": 6.1629, "loss": -0.824, "group0_lr": 1.8775, "group1_lr": 1.8775}
{"mode": "train", "datatime": "1.848", "epoch": 168, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "2.225", "pre-sim": 0.9021, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8214, "loss_uniform": 0.0035, "loss_aug": 6.1635, "loss": -0.8214, "group0_lr": 1.8766, "group1_lr": 1.8766}
{"mode": "train", "datatime": "0.001", "epoch": 168, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8993, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8191, "loss_uniform": 0.0037, "loss_aug": 6.1643, "loss": -0.8191, "group0_lr": 1.876, "group1_lr": 1.876}
{"mode": "train", "datatime": "1.797", "epoch": 169, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.9015, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8231, "loss_uniform": 0.0036, "loss_aug": 6.1626, "loss": -0.8231, "group0_lr": 1.8751, "group1_lr": 1.8751}
{"mode": "train", "datatime": "0.001", "epoch": 169, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9031, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.821, "loss_uniform": 0.0031, "loss_aug": 6.1648, "loss": -0.821, "group0_lr": 1.8745, "group1_lr": 1.8745}
{"mode": "train", "datatime": "1.791", "epoch": 170, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.9003, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8263, "loss_uniform": 0.0038, "loss_aug": 6.1622, "loss": -0.8263, "group0_lr": 1.8736, "group1_lr": 1.8736}
{"mode": "train", "datatime": "0.001", "epoch": 170, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9042, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8382, "loss_uniform": 0.0026, "loss_aug": 6.1566, "loss": -0.8382, "group0_lr": 1.8729, "group1_lr": 1.8729}
{"mode": "train", "datatime": "1.709", "epoch": 171, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.905, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.0034, "loss_aug": 6.1536, "loss": -0.8433, "group0_lr": 1.872, "group1_lr": 1.872}
{"mode": "train", "datatime": "0.001", "epoch": 171, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9071, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8446, "loss_uniform": 0.0028, "loss_aug": 6.1528, "loss": -0.8446, "group0_lr": 1.8714, "group1_lr": 1.8714}
{"mode": "train", "datatime": "1.748", "epoch": 172, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.9055, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8454, "loss_uniform": 0.0025, "loss_aug": 6.1524, "loss": -0.8454, "group0_lr": 1.8705, "group1_lr": 1.8705}
{"mode": "train", "datatime": "0.001", "epoch": 172, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9042, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8453, "loss_uniform": 0.0035, "loss_aug": 6.1519, "loss": -0.8453, "group0_lr": 1.8698, "group1_lr": 1.8698}
{"mode": "train", "datatime": "1.695", "epoch": 173, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.9017, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8364, "loss_uniform": 0.0025, "loss_aug": 6.156, "loss": -0.8364, "group0_lr": 1.8689, "group1_lr": 1.8689}
{"mode": "train", "datatime": "0.001", "epoch": 173, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9042, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.844, "loss_uniform": 0.0028, "loss_aug": 6.1523, "loss": -0.844, "group0_lr": 1.8682, "group1_lr": 1.8682}
{"mode": "train", "datatime": "1.754", "epoch": 174, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.9024, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.84, "loss_uniform": 0.0021, "loss_aug": 6.1539, "loss": -0.84, "group0_lr": 1.8673, "group1_lr": 1.8673}
{"mode": "train", "datatime": "0.001", "epoch": 174, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9017, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8332, "loss_uniform": 0.0027, "loss_aug": 6.1571, "loss": -0.8332, "group0_lr": 1.8667, "group1_lr": 1.8667}
{"mode": "train", "datatime": "1.764", "epoch": 175, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.9024, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8315, "loss_uniform": 0.0026, "loss_aug": 6.1577, "loss": -0.8315, "group0_lr": 1.8657, "group1_lr": 1.8657}
{"mode": "train", "datatime": "0.001", "epoch": 175, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9003, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8297, "loss_uniform": 0.0026, "loss_aug": 6.1586, "loss": -0.8297, "group0_lr": 1.8651, "group1_lr": 1.8651}
{"mode": "train", "datatime": "1.716", "epoch": 176, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8989, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.833, "loss_uniform": 0.0026, "loss_aug": 6.1577, "loss": -0.833, "group0_lr": 1.8641, "group1_lr": 1.8641}
{"mode": "train", "datatime": "0.001", "epoch": 176, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8993, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8343, "loss_uniform": 0.0021, "loss_aug": 6.1565, "loss": -0.8343, "group0_lr": 1.8635, "group1_lr": 1.8635}
{"mode": "train", "datatime": "1.818", "epoch": 177, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8995, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8291, "loss_uniform": 0.0024, "loss_aug": 6.159, "loss": -0.8291, "group0_lr": 1.8625, "group1_lr": 1.8625}
{"mode": "train", "datatime": "0.001", "epoch": 177, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9008, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.836, "loss_uniform": 0.0027, "loss_aug": 6.1559, "loss": -0.836, "group0_lr": 1.8619, "group1_lr": 1.8619}
{"mode": "train", "datatime": "1.735", "epoch": 178, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8996, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8323, "loss_uniform": 0.0026, "loss_aug": 6.1574, "loss": -0.8323, "group0_lr": 1.8609, "group1_lr": 1.8609}
{"mode": "train", "datatime": "0.001", "epoch": 178, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9038, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8404, "loss_uniform": 0.0026, "loss_aug": 6.1539, "loss": -0.8404, "group0_lr": 1.8603, "group1_lr": 1.8603}
{"mode": "train", "datatime": "1.711", "epoch": 179, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8999, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8301, "loss_uniform": 0.0024, "loss_aug": 6.1591, "loss": -0.8301, "group0_lr": 1.8593, "group1_lr": 1.8593}
{"mode": "train", "datatime": "0.001", "epoch": 179, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.899, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8288, "loss_uniform": 0.0028, "loss_aug": 6.16, "loss": -0.8288, "group0_lr": 1.8586, "group1_lr": 1.8586}
{"mode": "train", "datatime": "1.732", "epoch": 180, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8992, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.827, "loss_uniform": 0.0025, "loss_aug": 6.161, "loss": -0.827, "group0_lr": 1.8577, "group1_lr": 1.8577}
{"mode": "train", "datatime": "0.001", "epoch": 180, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9004, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8293, "loss_uniform": 0.0019, "loss_aug": 6.1603, "loss": -0.8293, "group0_lr": 1.857, "group1_lr": 1.857}
{"mode": "train", "datatime": "1.752", "epoch": 181, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.9046, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8429, "loss_uniform": 0.0017, "loss_aug": 6.1537, "loss": -0.8429, "group0_lr": 1.856, "group1_lr": 1.856}
{"mode": "train", "datatime": "0.001", "epoch": 181, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9022, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.838, "loss_uniform": 0.0017, "loss_aug": 6.1563, "loss": -0.838, "group0_lr": 1.8554, "group1_lr": 1.8554}
{"mode": "train", "datatime": "1.702", "epoch": 182, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.899, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8321, "loss_uniform": 0.0017, "loss_aug": 6.1585, "loss": -0.8321, "group0_lr": 1.8544, "group1_lr": 1.8544}
{"mode": "train", "datatime": "0.001", "epoch": 182, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8977, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8268, "loss_uniform": 0.0021, "loss_aug": 6.1608, "loss": -0.8268, "group0_lr": 1.8537, "group1_lr": 1.8537}
{"mode": "train", "datatime": "1.733", "epoch": 183, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8999, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.829, "loss_uniform": 0.0018, "loss_aug": 6.1594, "loss": -0.829, "group0_lr": 1.8527, "group1_lr": 1.8527}
{"mode": "train", "datatime": "0.001", "epoch": 183, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8958, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8242, "loss_uniform": 0.0027, "loss_aug": 6.1617, "loss": -0.8242, "group0_lr": 1.8521, "group1_lr": 1.8521}
{"mode": "train", "datatime": "1.721", "epoch": 184, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8992, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8331, "loss_uniform": 0.002, "loss_aug": 6.1578, "loss": -0.8331, "group0_lr": 1.8511, "group1_lr": 1.8511}
{"mode": "train", "datatime": "0.001", "epoch": 184, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.9005, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8404, "loss_uniform": 0.0019, "loss_aug": 6.1545, "loss": -0.8404, "group0_lr": 1.8504, "group1_lr": 1.8504}
{"mode": "train", "datatime": "1.720", "epoch": 185, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8996, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8349, "loss_uniform": 0.0019, "loss_aug": 6.1571, "loss": -0.8349, "group0_lr": 1.8494, "group1_lr": 1.8494}
{"mode": "train", "datatime": "0.001", "epoch": 185, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.9004, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8316, "loss_uniform": 0.0021, "loss_aug": 6.1581, "loss": -0.8316, "group0_lr": 1.8487, "group1_lr": 1.8487}
{"mode": "train", "datatime": "1.777", "epoch": 186, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8996, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.837, "loss_uniform": 0.0021, "loss_aug": 6.1553, "loss": -0.837, "group0_lr": 1.8477, "group1_lr": 1.8477}
{"mode": "train", "datatime": "0.001", "epoch": 186, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8982, "tau_norm": 0.0522, "scale": 0.0, "loss_sim": -0.8403, "loss_uniform": 0.0014, "loss_aug": 6.1546, "loss": -0.8403, "group0_lr": 1.847, "group1_lr": 1.847}
{"mode": "train", "datatime": "1.837", "epoch": 187, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "2.210", "pre-sim": 0.896, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8358, "loss_uniform": 0.0018, "loss_aug": 6.1564, "loss": -0.8358, "group0_lr": 1.846, "group1_lr": 1.846}
{"mode": "train", "datatime": "0.001", "epoch": 187, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8965, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8318, "loss_uniform": 0.002, "loss_aug": 6.1582, "loss": -0.8318, "group0_lr": 1.8454, "group1_lr": 1.8454}
{"mode": "train", "datatime": "1.657", "epoch": 188, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8966, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8295, "loss_uniform": 0.0019, "loss_aug": 6.1583, "loss": -0.8295, "group0_lr": 1.8443, "group1_lr": 1.8443}
{"mode": "train", "datatime": "0.001", "epoch": 188, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8959, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8262, "loss_uniform": 0.0024, "loss_aug": 6.1606, "loss": -0.8262, "group0_lr": 1.8437, "group1_lr": 1.8437}
{"mode": "train", "datatime": "1.857", "epoch": 189, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.230", "pre-sim": 0.9011, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8336, "loss_uniform": 0.0028, "loss_aug": 6.1568, "loss": -0.8336, "group0_lr": 1.8426, "group1_lr": 1.8426}
{"mode": "train", "datatime": "0.001", "epoch": 189, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8956, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.825, "loss_uniform": 0.0025, "loss_aug": 6.1612, "loss": -0.825, "group0_lr": 1.8419, "group1_lr": 1.8419}
{"mode": "train", "datatime": "1.816", "epoch": 190, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8999, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8347, "loss_uniform": 0.002, "loss_aug": 6.1566, "loss": -0.8347, "group0_lr": 1.8409, "group1_lr": 1.8409}
{"mode": "train", "datatime": "0.001", "epoch": 190, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8972, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.832, "loss_uniform": 0.002, "loss_aug": 6.1579, "loss": -0.832, "group0_lr": 1.8402, "group1_lr": 1.8402}
{"mode": "train", "datatime": "1.761", "epoch": 191, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8954, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8259, "loss_uniform": 0.003, "loss_aug": 6.1612, "loss": -0.8259, "group0_lr": 1.8392, "group1_lr": 1.8392}
{"mode": "train", "datatime": "0.001", "epoch": 191, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8962, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8292, "loss_uniform": 0.0024, "loss_aug": 6.159, "loss": -0.8292, "group0_lr": 1.8385, "group1_lr": 1.8385}
{"mode": "train", "datatime": "1.715", "epoch": 192, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8989, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8394, "loss_uniform": 0.0017, "loss_aug": 6.154, "loss": -0.8394, "group0_lr": 1.8375, "group1_lr": 1.8375}
{"mode": "train", "datatime": "0.001", "epoch": 192, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8988, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8406, "loss_uniform": 0.0022, "loss_aug": 6.1535, "loss": -0.8406, "group0_lr": 1.8368, "group1_lr": 1.8368}
{"mode": "train", "datatime": "1.735", "epoch": 193, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.9004, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8371, "loss_uniform": 0.0018, "loss_aug": 6.156, "loss": -0.8371, "group0_lr": 1.8357, "group1_lr": 1.8357}
{"mode": "train", "datatime": "0.001", "epoch": 193, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.9001, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8455, "loss_uniform": 0.0013, "loss_aug": 6.1519, "loss": -0.8455, "group0_lr": 1.835, "group1_lr": 1.835}
{"mode": "train", "datatime": "1.727", "epoch": 194, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8973, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8356, "loss_uniform": 0.0019, "loss_aug": 6.1565, "loss": -0.8356, "group0_lr": 1.834, "group1_lr": 1.834}
{"mode": "train", "datatime": "0.001", "epoch": 194, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8945, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8276, "loss_uniform": 0.0018, "loss_aug": 6.1597, "loss": -0.8276, "group0_lr": 1.8333, "group1_lr": 1.8333}
{"mode": "train", "datatime": "1.690", "epoch": 195, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8991, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8346, "loss_uniform": 0.0025, "loss_aug": 6.1568, "loss": -0.8346, "group0_lr": 1.8322, "group1_lr": 1.8322}
{"mode": "train", "datatime": "0.001", "epoch": 195, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.901, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8424, "loss_uniform": 0.0026, "loss_aug": 6.1533, "loss": -0.8424, "group0_lr": 1.8315, "group1_lr": 1.8315}
{"mode": "train", "datatime": "1.784", "epoch": 196, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8973, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.0024, "loss_aug": 6.1524, "loss": -0.8433, "group0_lr": 1.8305, "group1_lr": 1.8305}
{"mode": "train", "datatime": "0.001", "epoch": 196, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8989, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8382, "loss_uniform": 0.0024, "loss_aug": 6.1551, "loss": -0.8382, "group0_lr": 1.8298, "group1_lr": 1.8298}
{"mode": "train", "datatime": "1.711", "epoch": 197, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8967, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.837, "loss_uniform": 0.0018, "loss_aug": 6.1559, "loss": -0.837, "group0_lr": 1.8287, "group1_lr": 1.8287}
{"mode": "train", "datatime": "0.001", "epoch": 197, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8979, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8369, "loss_uniform": 0.0019, "loss_aug": 6.1559, "loss": -0.8369, "group0_lr": 1.828, "group1_lr": 1.828}
{"mode": "train", "datatime": "1.731", "epoch": 198, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8997, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8364, "loss_uniform": 0.002, "loss_aug": 6.1561, "loss": -0.8364, "group0_lr": 1.8269, "group1_lr": 1.8269}
{"mode": "train", "datatime": "0.001", "epoch": 198, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8969, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8388, "loss_uniform": 0.0016, "loss_aug": 6.1546, "loss": -0.8388, "group0_lr": 1.8262, "group1_lr": 1.8262}
{"mode": "train", "datatime": "1.694", "epoch": 199, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8964, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8399, "loss_uniform": 0.0019, "loss_aug": 6.1541, "loss": -0.8399, "group0_lr": 1.8251, "group1_lr": 1.8251}
{"mode": "train", "datatime": "0.001", "epoch": 199, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8975, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8357, "loss_uniform": 0.0021, "loss_aug": 6.1568, "loss": -0.8357, "group0_lr": 1.8244, "group1_lr": 1.8244}
{"mode": "val", "epoch": 199, "KNN-5": 59.327388535031844}
{"mode": "train", "datatime": "1.761", "epoch": 200, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8952, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8321, "loss_uniform": 0.0016, "loss_aug": 6.1582, "loss": -0.8321, "group0_lr": 1.8233, "group1_lr": 1.8233}
{"mode": "train", "datatime": "0.001", "epoch": 200, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8958, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8358, "loss_uniform": 0.0018, "loss_aug": 6.1561, "loss": -0.8358, "group0_lr": 1.8226, "group1_lr": 1.8226}
{"mode": "train", "datatime": "1.724", "epoch": 201, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8981, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8403, "loss_uniform": 0.0021, "loss_aug": 6.1542, "loss": -0.8403, "group0_lr": 1.8215, "group1_lr": 1.8215}
{"mode": "train", "datatime": "0.001", "epoch": 201, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8985, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8489, "loss_uniform": 0.0022, "loss_aug": 6.15, "loss": -0.8489, "group0_lr": 1.8208, "group1_lr": 1.8208}
{"mode": "train", "datatime": "1.645", "epoch": 202, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.052", "pre-sim": 0.8964, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8436, "loss_uniform": 0.0015, "loss_aug": 6.1523, "loss": -0.8436, "group0_lr": 1.8197, "group1_lr": 1.8197}
{"mode": "train", "datatime": "0.001", "epoch": 202, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8948, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8394, "loss_uniform": 0.0017, "loss_aug": 6.1542, "loss": -0.8394, "group0_lr": 1.819, "group1_lr": 1.819}
{"mode": "train", "datatime": "1.802", "epoch": 203, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8976, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8462, "loss_uniform": 0.0015, "loss_aug": 6.1509, "loss": -0.8462, "group0_lr": 1.8179, "group1_lr": 1.8179}
{"mode": "train", "datatime": "0.001", "epoch": 203, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8961, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8382, "loss_uniform": 0.0019, "loss_aug": 6.1549, "loss": -0.8382, "group0_lr": 1.8172, "group1_lr": 1.8172}
{"mode": "train", "datatime": "1.712", "epoch": 204, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8959, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8403, "loss_uniform": 0.0018, "loss_aug": 6.1533, "loss": -0.8403, "group0_lr": 1.8161, "group1_lr": 1.8161}
{"mode": "train", "datatime": "0.001", "epoch": 204, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.896, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8397, "loss_uniform": 0.0019, "loss_aug": 6.1538, "loss": -0.8397, "group0_lr": 1.8153, "group1_lr": 1.8153}
{"mode": "train", "datatime": "1.747", "epoch": 205, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8946, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8435, "loss_uniform": 0.0015, "loss_aug": 6.1526, "loss": -0.8435, "group0_lr": 1.8142, "group1_lr": 1.8142}
{"mode": "train", "datatime": "0.001", "epoch": 205, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8943, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8374, "loss_uniform": 0.0017, "loss_aug": 6.1556, "loss": -0.8374, "group0_lr": 1.8135, "group1_lr": 1.8135}
{"mode": "train", "datatime": "1.790", "epoch": 206, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8965, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8424, "loss_uniform": 0.0017, "loss_aug": 6.1534, "loss": -0.8424, "group0_lr": 1.8124, "group1_lr": 1.8124}
{"mode": "train", "datatime": "0.001", "epoch": 206, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8956, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8409, "loss_uniform": 0.0013, "loss_aug": 6.154, "loss": -0.8409, "group0_lr": 1.8116, "group1_lr": 1.8116}
{"mode": "train", "datatime": "1.704", "epoch": 207, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8935, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8432, "loss_uniform": 0.0013, "loss_aug": 6.1525, "loss": -0.8432, "group0_lr": 1.8105, "group1_lr": 1.8105}
{"mode": "train", "datatime": "0.001", "epoch": 207, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.896, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8425, "loss_uniform": 0.002, "loss_aug": 6.153, "loss": -0.8425, "group0_lr": 1.8098, "group1_lr": 1.8098}
{"mode": "train", "datatime": "1.764", "epoch": 208, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8945, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8438, "loss_uniform": 0.0019, "loss_aug": 6.1518, "loss": -0.8438, "group0_lr": 1.8087, "group1_lr": 1.8087}
{"mode": "train", "datatime": "0.001", "epoch": 208, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8936, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8436, "loss_uniform": 0.0017, "loss_aug": 6.1517, "loss": -0.8436, "group0_lr": 1.8079, "group1_lr": 1.8079}
{"mode": "train", "datatime": "1.755", "epoch": 209, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8964, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.0019, "loss_aug": 6.1483, "loss": -0.8509, "group0_lr": 1.8068, "group1_lr": 1.8068}
{"mode": "train", "datatime": "0.001", "epoch": 209, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8943, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8478, "loss_uniform": 0.002, "loss_aug": 6.1499, "loss": -0.8478, "group0_lr": 1.806, "group1_lr": 1.806}
{"mode": "train", "datatime": "1.825", "epoch": 210, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8972, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8515, "loss_uniform": 0.0015, "loss_aug": 6.1485, "loss": -0.8515, "group0_lr": 1.8049, "group1_lr": 1.8049}
{"mode": "train", "datatime": "0.001", "epoch": 210, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8941, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8466, "loss_uniform": 0.0015, "loss_aug": 6.1504, "loss": -0.8466, "group0_lr": 1.8042, "group1_lr": 1.8042}
{"mode": "train", "datatime": "1.831", "epoch": 211, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.212", "pre-sim": 0.8933, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8405, "loss_uniform": 0.0024, "loss_aug": 6.1537, "loss": -0.8405, "group0_lr": 1.803, "group1_lr": 1.803}
{"mode": "train", "datatime": "0.001", "epoch": 211, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8966, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8516, "loss_uniform": 0.0017, "loss_aug": 6.1476, "loss": -0.8516, "group0_lr": 1.8023, "group1_lr": 1.8023}
{"mode": "train", "datatime": "1.850", "epoch": 212, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.227", "pre-sim": 0.8922, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8388, "loss_uniform": 0.0017, "loss_aug": 6.1543, "loss": -0.8388, "group0_lr": 1.8011, "group1_lr": 1.8011}
{"mode": "train", "datatime": "0.001", "epoch": 212, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8935, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8431, "loss_uniform": 0.0017, "loss_aug": 6.1516, "loss": -0.8431, "group0_lr": 1.8004, "group1_lr": 1.8004}
{"mode": "train", "datatime": "1.751", "epoch": 213, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8968, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.847, "loss_uniform": 0.002, "loss_aug": 6.1504, "loss": -0.847, "group0_lr": 1.7992, "group1_lr": 1.7992}
{"mode": "train", "datatime": "0.001", "epoch": 213, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8949, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8498, "loss_uniform": 0.0019, "loss_aug": 6.1489, "loss": -0.8498, "group0_lr": 1.7985, "group1_lr": 1.7985}
{"mode": "train", "datatime": "1.787", "epoch": 214, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.167", "pre-sim": 0.8961, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8491, "loss_uniform": 0.0017, "loss_aug": 6.1494, "loss": -0.8491, "group0_lr": 1.7973, "group1_lr": 1.7973}
{"mode": "train", "datatime": "0.001", "epoch": 214, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8963, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8507, "loss_uniform": 0.0016, "loss_aug": 6.1484, "loss": -0.8507, "group0_lr": 1.7965, "group1_lr": 1.7965}
{"mode": "train", "datatime": "1.750", "epoch": 215, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8949, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8523, "loss_uniform": 0.0018, "loss_aug": 6.1476, "loss": -0.8523, "group0_lr": 1.7954, "group1_lr": 1.7954}
{"mode": "train", "datatime": "0.001", "epoch": 215, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8938, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8472, "loss_uniform": 0.0016, "loss_aug": 6.1503, "loss": -0.8472, "group0_lr": 1.7946, "group1_lr": 1.7946}
{"mode": "train", "datatime": "1.780", "epoch": 216, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8946, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8513, "loss_uniform": 0.0016, "loss_aug": 6.1483, "loss": -0.8513, "group0_lr": 1.7935, "group1_lr": 1.7935}
{"mode": "train", "datatime": "0.001", "epoch": 216, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8945, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8476, "loss_uniform": 0.0017, "loss_aug": 6.1505, "loss": -0.8476, "group0_lr": 1.7927, "group1_lr": 1.7927}
{"mode": "train", "datatime": "1.747", "epoch": 217, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8952, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8469, "loss_uniform": 0.0014, "loss_aug": 6.1503, "loss": -0.8469, "group0_lr": 1.7915, "group1_lr": 1.7915}
{"mode": "train", "datatime": "0.001", "epoch": 217, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8933, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8497, "loss_uniform": 0.0015, "loss_aug": 6.1489, "loss": -0.8497, "group0_lr": 1.7907, "group1_lr": 1.7907}
{"mode": "train", "datatime": "1.728", "epoch": 218, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8902, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8487, "loss_uniform": 0.0013, "loss_aug": 6.1495, "loss": -0.8487, "group0_lr": 1.7896, "group1_lr": 1.7896}
{"mode": "train", "datatime": "0.001", "epoch": 218, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8932, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8467, "loss_uniform": 0.0011, "loss_aug": 6.1504, "loss": -0.8467, "group0_lr": 1.7888, "group1_lr": 1.7888}
{"mode": "train", "datatime": "1.726", "epoch": 219, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.892, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8482, "loss_uniform": 0.0018, "loss_aug": 6.1499, "loss": -0.8482, "group0_lr": 1.7876, "group1_lr": 1.7876}
{"mode": "train", "datatime": "0.001", "epoch": 219, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8948, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8516, "loss_uniform": 0.0014, "loss_aug": 6.1479, "loss": -0.8516, "group0_lr": 1.7868, "group1_lr": 1.7868}
{"mode": "train", "datatime": "1.779", "epoch": 220, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8932, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.0017, "loss_aug": 6.1501, "loss": -0.8481, "group0_lr": 1.7857, "group1_lr": 1.7857}
{"mode": "train", "datatime": "0.001", "epoch": 220, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8926, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8442, "loss_uniform": 0.0016, "loss_aug": 6.1519, "loss": -0.8442, "group0_lr": 1.7849, "group1_lr": 1.7849}
{"mode": "train", "datatime": "1.744", "epoch": 221, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8939, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8536, "loss_uniform": 0.0015, "loss_aug": 6.1473, "loss": -0.8536, "group0_lr": 1.7837, "group1_lr": 1.7837}
{"mode": "train", "datatime": "0.001", "epoch": 221, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8909, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.0014, "loss_aug": 6.1496, "loss": -0.8479, "group0_lr": 1.7829, "group1_lr": 1.7829}
{"mode": "train", "datatime": "1.778", "epoch": 222, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8903, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8501, "loss_uniform": 0.0017, "loss_aug": 6.1486, "loss": -0.8501, "group0_lr": 1.7817, "group1_lr": 1.7817}
{"mode": "train", "datatime": "0.001", "epoch": 222, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8936, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8494, "loss_uniform": 0.0016, "loss_aug": 6.1493, "loss": -0.8494, "group0_lr": 1.7809, "group1_lr": 1.7809}
{"mode": "train", "datatime": "1.700", "epoch": 223, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.894, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8519, "loss_uniform": 0.0018, "loss_aug": 6.1479, "loss": -0.8519, "group0_lr": 1.7798, "group1_lr": 1.7798}
{"mode": "train", "datatime": "0.001", "epoch": 223, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8941, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8531, "loss_uniform": 0.0018, "loss_aug": 6.147, "loss": -0.8531, "group0_lr": 1.779, "group1_lr": 1.779}
{"mode": "train", "datatime": "1.710", "epoch": 224, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8927, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8475, "loss_uniform": 0.0017, "loss_aug": 6.1493, "loss": -0.8475, "group0_lr": 1.7778, "group1_lr": 1.7778}
{"mode": "train", "datatime": "0.001", "epoch": 224, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8939, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8533, "loss_uniform": 0.002, "loss_aug": 6.1471, "loss": -0.8533, "group0_lr": 1.777, "group1_lr": 1.777}
{"mode": "train", "datatime": "1.704", "epoch": 225, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8924, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8511, "loss_uniform": 0.002, "loss_aug": 6.1481, "loss": -0.8511, "group0_lr": 1.7758, "group1_lr": 1.7758}
{"mode": "train", "datatime": "0.001", "epoch": 225, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8911, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8478, "loss_uniform": 0.0021, "loss_aug": 6.1498, "loss": -0.8478, "group0_lr": 1.775, "group1_lr": 1.775}
{"mode": "train", "datatime": "1.662", "epoch": 226, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.8932, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8476, "loss_uniform": 0.0017, "loss_aug": 6.1497, "loss": -0.8476, "group0_lr": 1.7738, "group1_lr": 1.7738}
{"mode": "train", "datatime": "0.001", "epoch": 226, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8916, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.0016, "loss_aug": 6.1494, "loss": -0.8479, "group0_lr": 1.7729, "group1_lr": 1.7729}
{"mode": "train", "datatime": "1.709", "epoch": 227, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8922, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.0016, "loss_aug": 6.1497, "loss": -0.8481, "group0_lr": 1.7717, "group1_lr": 1.7717}
{"mode": "train", "datatime": "0.001", "epoch": 227, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8923, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8489, "loss_uniform": 0.0014, "loss_aug": 6.1492, "loss": -0.8489, "group0_lr": 1.7709, "group1_lr": 1.7709}
{"mode": "train", "datatime": "1.736", "epoch": 228, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8916, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.0018, "loss_aug": 6.1493, "loss": -0.8479, "group0_lr": 1.7697, "group1_lr": 1.7697}
{"mode": "train", "datatime": "0.001", "epoch": 228, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8945, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8523, "loss_uniform": 0.0013, "loss_aug": 6.1477, "loss": -0.8523, "group0_lr": 1.7689, "group1_lr": 1.7689}
{"mode": "train", "datatime": "1.721", "epoch": 229, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8895, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8468, "loss_uniform": 0.0018, "loss_aug": 6.1509, "loss": -0.8468, "group0_lr": 1.7677, "group1_lr": 1.7677}
{"mode": "train", "datatime": "0.001", "epoch": 229, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8916, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8492, "loss_uniform": 0.0014, "loss_aug": 6.1495, "loss": -0.8492, "group0_lr": 1.7669, "group1_lr": 1.7669}
{"mode": "train", "datatime": "1.782", "epoch": 230, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8933, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8546, "loss_uniform": 0.0016, "loss_aug": 6.1466, "loss": -0.8546, "group0_lr": 1.7657, "group1_lr": 1.7657}
{"mode": "train", "datatime": "0.001", "epoch": 230, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8935, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8516, "loss_uniform": 0.0012, "loss_aug": 6.1478, "loss": -0.8516, "group0_lr": 1.7648, "group1_lr": 1.7648}
{"mode": "train", "datatime": "1.750", "epoch": 231, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8918, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8517, "loss_uniform": 0.0017, "loss_aug": 6.1477, "loss": -0.8517, "group0_lr": 1.7636, "group1_lr": 1.7636}
{"mode": "train", "datatime": "0.001", "epoch": 231, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8908, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.855, "loss_uniform": 0.0016, "loss_aug": 6.1461, "loss": -0.855, "group0_lr": 1.7628, "group1_lr": 1.7628}
{"mode": "train", "datatime": "1.775", "epoch": 232, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.889, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8484, "loss_uniform": 0.0016, "loss_aug": 6.1497, "loss": -0.8484, "group0_lr": 1.7616, "group1_lr": 1.7616}
{"mode": "train", "datatime": "0.001", "epoch": 232, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8884, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8445, "loss_uniform": 0.0015, "loss_aug": 6.1518, "loss": -0.8445, "group0_lr": 1.7607, "group1_lr": 1.7607}
{"mode": "train", "datatime": "1.801", "epoch": 233, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8905, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8502, "loss_uniform": 0.0015, "loss_aug": 6.1493, "loss": -0.8502, "group0_lr": 1.7595, "group1_lr": 1.7595}
{"mode": "train", "datatime": "0.001", "epoch": 233, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8859, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8425, "loss_uniform": 0.0017, "loss_aug": 6.1524, "loss": -0.8425, "group0_lr": 1.7587, "group1_lr": 1.7587}
{"mode": "train", "datatime": "1.749", "epoch": 234, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8924, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8559, "loss_uniform": 0.0014, "loss_aug": 6.1455, "loss": -0.8559, "group0_lr": 1.7574, "group1_lr": 1.7574}
{"mode": "train", "datatime": "0.001", "epoch": 234, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.89, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8519, "loss_uniform": 0.0015, "loss_aug": 6.1479, "loss": -0.8519, "group0_lr": 1.7566, "group1_lr": 1.7566}
{"mode": "train", "datatime": "1.731", "epoch": 235, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8885, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0012, "loss_aug": 6.1469, "loss": -0.8539, "group0_lr": 1.7554, "group1_lr": 1.7554}
{"mode": "train", "datatime": "0.001", "epoch": 235, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.889, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8522, "loss_uniform": 0.0015, "loss_aug": 6.1478, "loss": -0.8522, "group0_lr": 1.7545, "group1_lr": 1.7545}
{"mode": "train", "datatime": "1.814", "epoch": 236, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8933, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.86, "loss_uniform": 0.0014, "loss_aug": 6.1436, "loss": -0.86, "group0_lr": 1.7533, "group1_lr": 1.7533}
{"mode": "train", "datatime": "0.001", "epoch": 236, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8894, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8493, "loss_uniform": 0.0017, "loss_aug": 6.1492, "loss": -0.8493, "group0_lr": 1.7524, "group1_lr": 1.7524}
{"mode": "train", "datatime": "1.723", "epoch": 237, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8894, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8533, "loss_uniform": 0.0015, "loss_aug": 6.147, "loss": -0.8533, "group0_lr": 1.7512, "group1_lr": 1.7512}
{"mode": "train", "datatime": "0.001", "epoch": 237, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8883, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.0016, "loss_aug": 6.1482, "loss": -0.8508, "group0_lr": 1.7503, "group1_lr": 1.7503}
{"mode": "train", "datatime": "1.786", "epoch": 238, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8883, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8524, "loss_uniform": 0.0013, "loss_aug": 6.1476, "loss": -0.8524, "group0_lr": 1.7491, "group1_lr": 1.7491}
{"mode": "train", "datatime": "0.001", "epoch": 238, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8881, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.849, "loss_uniform": 0.0012, "loss_aug": 6.1492, "loss": -0.849, "group0_lr": 1.7482, "group1_lr": 1.7482}
{"mode": "train", "datatime": "1.725", "epoch": 239, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8914, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.0013, "loss_aug": 6.145, "loss": -0.8565, "group0_lr": 1.747, "group1_lr": 1.747}
{"mode": "train", "datatime": "0.001", "epoch": 239, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8873, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8511, "loss_uniform": 0.0013, "loss_aug": 6.148, "loss": -0.8511, "group0_lr": 1.7461, "group1_lr": 1.7461}
{"mode": "train", "datatime": "1.779", "epoch": 240, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8862, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8503, "loss_uniform": 0.0014, "loss_aug": 6.1483, "loss": -0.8503, "group0_lr": 1.7449, "group1_lr": 1.7449}
{"mode": "train", "datatime": "0.001", "epoch": 240, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8855, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8471, "loss_uniform": 0.0014, "loss_aug": 6.1502, "loss": -0.8471, "group0_lr": 1.744, "group1_lr": 1.744}
{"mode": "train", "datatime": "1.733", "epoch": 241, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8903, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8546, "loss_uniform": 0.0012, "loss_aug": 6.1464, "loss": -0.8546, "group0_lr": 1.7427, "group1_lr": 1.7427}
{"mode": "train", "datatime": "0.001", "epoch": 241, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.886, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8499, "loss_uniform": 0.0019, "loss_aug": 6.1492, "loss": -0.8499, "group0_lr": 1.7419, "group1_lr": 1.7419}
{"mode": "train", "datatime": "1.638", "epoch": 242, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.049", "pre-sim": 0.8897, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8564, "loss_uniform": 0.0012, "loss_aug": 6.1451, "loss": -0.8564, "group0_lr": 1.7406, "group1_lr": 1.7406}
{"mode": "train", "datatime": "0.001", "epoch": 242, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8906, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.0012, "loss_aug": 6.1428, "loss": -0.8617, "group0_lr": 1.7397, "group1_lr": 1.7397}
{"mode": "train", "datatime": "1.689", "epoch": 243, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8867, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.855, "loss_uniform": 0.0016, "loss_aug": 6.1462, "loss": -0.855, "group0_lr": 1.7385, "group1_lr": 1.7385}
{"mode": "train", "datatime": "0.001", "epoch": 243, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.889, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.0014, "loss_aug": 6.1454, "loss": -0.8565, "group0_lr": 1.7376, "group1_lr": 1.7376}
{"mode": "train", "datatime": "1.770", "epoch": 244, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8866, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8552, "loss_uniform": 0.0012, "loss_aug": 6.146, "loss": -0.8552, "group0_lr": 1.7363, "group1_lr": 1.7363}
{"mode": "train", "datatime": "0.001", "epoch": 244, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8888, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8535, "loss_uniform": 0.0016, "loss_aug": 6.1467, "loss": -0.8535, "group0_lr": 1.7355, "group1_lr": 1.7355}
{"mode": "train", "datatime": "1.796", "epoch": 245, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8846, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8474, "loss_uniform": 0.0012, "loss_aug": 6.1501, "loss": -0.8474, "group0_lr": 1.7342, "group1_lr": 1.7342}
{"mode": "train", "datatime": "0.001", "epoch": 245, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8881, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8529, "loss_uniform": 0.0015, "loss_aug": 6.1474, "loss": -0.8529, "group0_lr": 1.7333, "group1_lr": 1.7333}
{"mode": "train", "datatime": "1.674", "epoch": 246, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8878, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8569, "loss_uniform": 0.001, "loss_aug": 6.1449, "loss": -0.8569, "group0_lr": 1.732, "group1_lr": 1.732}
{"mode": "train", "datatime": "0.001", "epoch": 246, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8849, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8536, "loss_uniform": 0.001, "loss_aug": 6.1469, "loss": -0.8536, "group0_lr": 1.7311, "group1_lr": 1.7311}
{"mode": "train", "datatime": "1.746", "epoch": 247, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8857, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8546, "loss_uniform": 0.0013, "loss_aug": 6.1462, "loss": -0.8546, "group0_lr": 1.7299, "group1_lr": 1.7299}
{"mode": "train", "datatime": "0.001", "epoch": 247, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8875, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8585, "loss_uniform": 0.0015, "loss_aug": 6.1444, "loss": -0.8585, "group0_lr": 1.729, "group1_lr": 1.729}
{"mode": "train", "datatime": "1.746", "epoch": 248, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8875, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8592, "loss_uniform": 0.0012, "loss_aug": 6.1441, "loss": -0.8592, "group0_lr": 1.7277, "group1_lr": 1.7277}
{"mode": "train", "datatime": "0.001", "epoch": 248, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8878, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8557, "loss_uniform": 0.0016, "loss_aug": 6.1461, "loss": -0.8557, "group0_lr": 1.7268, "group1_lr": 1.7268}
{"mode": "train", "datatime": "1.818", "epoch": 249, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8839, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.852, "loss_uniform": 0.0016, "loss_aug": 6.148, "loss": -0.852, "group0_lr": 1.7255, "group1_lr": 1.7255}
{"mode": "train", "datatime": "0.001", "epoch": 249, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8851, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8561, "loss_uniform": 0.0015, "loss_aug": 6.1457, "loss": -0.8561, "group0_lr": 1.7246, "group1_lr": 1.7246}
{"mode": "val", "epoch": 249, "KNN-5": 62.41528662420382}
{"mode": "train", "datatime": "1.776", "epoch": 250, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8847, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.857, "loss_uniform": 0.0016, "loss_aug": 6.1451, "loss": -0.857, "group0_lr": 1.7233, "group1_lr": 1.7233}
{"mode": "train", "datatime": "0.001", "epoch": 250, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8852, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8571, "loss_uniform": 0.0011, "loss_aug": 6.1449, "loss": -0.8571, "group0_lr": 1.7224, "group1_lr": 1.7224}
{"mode": "train", "datatime": "1.805", "epoch": 251, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8848, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.0012, "loss_aug": 6.1445, "loss": -0.8578, "group0_lr": 1.7211, "group1_lr": 1.7211}
{"mode": "train", "datatime": "0.001", "epoch": 251, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8829, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0012, "loss_aug": 6.1465, "loss": -0.8539, "group0_lr": 1.7202, "group1_lr": 1.7202}
{"mode": "train", "datatime": "1.722", "epoch": 252, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.889, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8634, "loss_uniform": 0.0012, "loss_aug": 6.1416, "loss": -0.8634, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "0.001", "epoch": 252, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8862, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8547, "loss_uniform": 0.001, "loss_aug": 6.146, "loss": -0.8547, "group0_lr": 1.718, "group1_lr": 1.718}
{"mode": "train", "datatime": "1.802", "epoch": 253, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8862, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8604, "loss_uniform": 0.0012, "loss_aug": 6.1433, "loss": -0.8604, "group0_lr": 1.7167, "group1_lr": 1.7167}
{"mode": "train", "datatime": "0.001", "epoch": 253, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8866, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8581, "loss_uniform": 0.0016, "loss_aug": 6.1447, "loss": -0.8581, "group0_lr": 1.7158, "group1_lr": 1.7158}
{"mode": "train", "datatime": "1.739", "epoch": 254, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8843, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8573, "loss_uniform": 0.0012, "loss_aug": 6.1449, "loss": -0.8573, "group0_lr": 1.7145, "group1_lr": 1.7145}
{"mode": "train", "datatime": "0.001", "epoch": 254, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8827, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.0012, "loss_aug": 6.1471, "loss": -0.8539, "group0_lr": 1.7136, "group1_lr": 1.7136}
{"mode": "train", "datatime": "1.727", "epoch": 255, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8847, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8507, "loss_uniform": 0.0015, "loss_aug": 6.1486, "loss": -0.8507, "group0_lr": 1.7123, "group1_lr": 1.7123}
{"mode": "train", "datatime": "0.001", "epoch": 255, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8887, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8599, "loss_uniform": 0.0015, "loss_aug": 6.1441, "loss": -0.8599, "group0_lr": 1.7114, "group1_lr": 1.7114}
{"mode": "train", "datatime": "1.709", "epoch": 256, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8878, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8621, "loss_uniform": 0.0014, "loss_aug": 6.1424, "loss": -0.8621, "group0_lr": 1.71, "group1_lr": 1.71}
{"mode": "train", "datatime": "0.001", "epoch": 256, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.888, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8635, "loss_uniform": 0.0014, "loss_aug": 6.1421, "loss": -0.8635, "group0_lr": 1.7091, "group1_lr": 1.7091}
{"mode": "train", "datatime": "1.697", "epoch": 257, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8867, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8619, "loss_uniform": 0.0015, "loss_aug": 6.1425, "loss": -0.8619, "group0_lr": 1.7078, "group1_lr": 1.7078}
{"mode": "train", "datatime": "0.001", "epoch": 257, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8868, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8618, "loss_uniform": 0.0013, "loss_aug": 6.1429, "loss": -0.8618, "group0_lr": 1.7069, "group1_lr": 1.7069}
{"mode": "train", "datatime": "1.767", "epoch": 258, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8832, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8603, "loss_uniform": 0.0014, "loss_aug": 6.1435, "loss": -0.8603, "group0_lr": 1.7056, "group1_lr": 1.7056}
{"mode": "train", "datatime": "0.001", "epoch": 258, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8852, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.0015, "loss_aug": 6.1433, "loss": -0.8617, "group0_lr": 1.7046, "group1_lr": 1.7046}
{"mode": "train", "datatime": "1.771", "epoch": 259, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8867, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.0011, "loss_aug": 6.1429, "loss": -0.8615, "group0_lr": 1.7033, "group1_lr": 1.7033}
{"mode": "train", "datatime": "0.001", "epoch": 259, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8825, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8542, "loss_uniform": 0.0012, "loss_aug": 6.1466, "loss": -0.8542, "group0_lr": 1.7024, "group1_lr": 1.7024}
{"mode": "train", "datatime": "1.690", "epoch": 260, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8829, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8603, "loss_uniform": 0.0014, "loss_aug": 6.1437, "loss": -0.8603, "group0_lr": 1.701, "group1_lr": 1.701}
{"mode": "train", "datatime": "0.001", "epoch": 260, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8814, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8522, "loss_uniform": 0.0014, "loss_aug": 6.1475, "loss": -0.8522, "group0_lr": 1.7001, "group1_lr": 1.7001}
{"mode": "train", "datatime": "1.736", "epoch": 261, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8846, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8599, "loss_uniform": 0.0012, "loss_aug": 6.1437, "loss": -0.8599, "group0_lr": 1.6988, "group1_lr": 1.6988}
{"mode": "train", "datatime": "0.001", "epoch": 261, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8828, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.854, "loss_uniform": 0.0013, "loss_aug": 6.1467, "loss": -0.854, "group0_lr": 1.6979, "group1_lr": 1.6979}
{"mode": "train", "datatime": "1.730", "epoch": 262, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8826, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8566, "loss_uniform": 0.0012, "loss_aug": 6.1453, "loss": -0.8566, "group0_lr": 1.6965, "group1_lr": 1.6965}
{"mode": "train", "datatime": "0.001", "epoch": 262, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8796, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8523, "loss_uniform": 0.0014, "loss_aug": 6.1477, "loss": -0.8523, "group0_lr": 1.6956, "group1_lr": 1.6956}
{"mode": "train", "datatime": "1.739", "epoch": 263, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8835, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8602, "loss_uniform": 0.0012, "loss_aug": 6.1438, "loss": -0.8602, "group0_lr": 1.6942, "group1_lr": 1.6942}
{"mode": "train", "datatime": "0.001", "epoch": 263, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8812, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8581, "loss_uniform": 0.0014, "loss_aug": 6.1448, "loss": -0.8581, "group0_lr": 1.6933, "group1_lr": 1.6933}
{"mode": "train", "datatime": "1.749", "epoch": 264, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8834, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8609, "loss_uniform": 0.0015, "loss_aug": 6.1435, "loss": -0.8609, "group0_lr": 1.6919, "group1_lr": 1.6919}
{"mode": "train", "datatime": "0.001", "epoch": 264, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8797, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8589, "loss_uniform": 0.0014, "loss_aug": 6.1443, "loss": -0.8589, "group0_lr": 1.691, "group1_lr": 1.691}
{"mode": "train", "datatime": "1.742", "epoch": 265, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8801, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8586, "loss_uniform": 0.0013, "loss_aug": 6.1443, "loss": -0.8586, "group0_lr": 1.6896, "group1_lr": 1.6896}
{"mode": "train", "datatime": "0.001", "epoch": 265, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8851, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8654, "loss_uniform": 0.0011, "loss_aug": 6.1409, "loss": -0.8654, "group0_lr": 1.6887, "group1_lr": 1.6887}
{"mode": "train", "datatime": "1.777", "epoch": 266, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8832, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8607, "loss_uniform": 0.0017, "loss_aug": 6.1436, "loss": -0.8607, "group0_lr": 1.6873, "group1_lr": 1.6873}
{"mode": "train", "datatime": "0.001", "epoch": 266, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8809, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8561, "loss_uniform": 0.0016, "loss_aug": 6.146, "loss": -0.8561, "group0_lr": 1.6864, "group1_lr": 1.6864}
{"mode": "train", "datatime": "1.728", "epoch": 267, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8849, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8647, "loss_uniform": 0.0013, "loss_aug": 6.1413, "loss": -0.8647, "group0_lr": 1.685, "group1_lr": 1.685}
{"mode": "train", "datatime": "0.001", "epoch": 267, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8829, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8658, "loss_uniform": 0.0014, "loss_aug": 6.1408, "loss": -0.8658, "group0_lr": 1.6841, "group1_lr": 1.6841}
{"mode": "train", "datatime": "1.716", "epoch": 268, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8789, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8581, "loss_uniform": 0.0015, "loss_aug": 6.1443, "loss": -0.8581, "group0_lr": 1.6827, "group1_lr": 1.6827}
{"mode": "train", "datatime": "0.001", "epoch": 268, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8818, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8643, "loss_uniform": 0.0011, "loss_aug": 6.1412, "loss": -0.8643, "group0_lr": 1.6818, "group1_lr": 1.6818}
{"mode": "train", "datatime": "1.674", "epoch": 269, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8795, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8602, "loss_uniform": 0.0016, "loss_aug": 6.1436, "loss": -0.8602, "group0_lr": 1.6804, "group1_lr": 1.6804}
{"mode": "train", "datatime": "0.001", "epoch": 269, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8776, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8545, "loss_uniform": 0.0016, "loss_aug": 6.1464, "loss": -0.8545, "group0_lr": 1.6795, "group1_lr": 1.6795}
{"mode": "train", "datatime": "1.682", "epoch": 270, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8814, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8604, "loss_uniform": 0.0012, "loss_aug": 6.1434, "loss": -0.8604, "group0_lr": 1.6781, "group1_lr": 1.6781}
{"mode": "train", "datatime": "0.001", "epoch": 270, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8827, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.862, "loss_uniform": 0.0014, "loss_aug": 6.1426, "loss": -0.862, "group0_lr": 1.6771, "group1_lr": 1.6771}
{"mode": "train", "datatime": "1.705", "epoch": 271, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8812, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8622, "loss_uniform": 0.0013, "loss_aug": 6.1429, "loss": -0.8622, "group0_lr": 1.6757, "group1_lr": 1.6757}
{"mode": "train", "datatime": "0.001", "epoch": 271, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8826, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.0013, "loss_aug": 6.1414, "loss": -0.8655, "group0_lr": 1.6748, "group1_lr": 1.6748}
{"mode": "train", "datatime": "1.730", "epoch": 272, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.886, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8667, "loss_uniform": 0.0012, "loss_aug": 6.1405, "loss": -0.8667, "group0_lr": 1.6734, "group1_lr": 1.6734}
{"mode": "train", "datatime": "0.001", "epoch": 272, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8761, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8546, "loss_uniform": 0.0016, "loss_aug": 6.1468, "loss": -0.8546, "group0_lr": 1.6724, "group1_lr": 1.6724}
{"mode": "train", "datatime": "1.753", "epoch": 273, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8837, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8626, "loss_uniform": 0.0009, "loss_aug": 6.1423, "loss": -0.8626, "group0_lr": 1.671, "group1_lr": 1.671}
{"mode": "train", "datatime": "0.001", "epoch": 273, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8842, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.869, "loss_uniform": 0.0013, "loss_aug": 6.1391, "loss": -0.869, "group0_lr": 1.6701, "group1_lr": 1.6701}
{"mode": "train", "datatime": "1.716", "epoch": 274, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8789, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8625, "loss_uniform": 0.0012, "loss_aug": 6.143, "loss": -0.8625, "group0_lr": 1.6687, "group1_lr": 1.6687}
{"mode": "train", "datatime": "0.001", "epoch": 274, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8788, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8613, "loss_uniform": 0.0014, "loss_aug": 6.1431, "loss": -0.8613, "group0_lr": 1.6677, "group1_lr": 1.6677}
{"mode": "train", "datatime": "1.746", "epoch": 275, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8831, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8669, "loss_uniform": 0.001, "loss_aug": 6.1407, "loss": -0.8669, "group0_lr": 1.6663, "group1_lr": 1.6663}
{"mode": "train", "datatime": "0.001", "epoch": 275, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8838, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0012, "loss_aug": 6.1406, "loss": -0.8668, "group0_lr": 1.6654, "group1_lr": 1.6654}
{"mode": "train", "datatime": "1.774", "epoch": 276, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8826, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8681, "loss_uniform": 0.0011, "loss_aug": 6.1401, "loss": -0.8681, "group0_lr": 1.664, "group1_lr": 1.664}
{"mode": "train", "datatime": "0.001", "epoch": 276, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8789, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.0011, "loss_aug": 6.1422, "loss": -0.8639, "group0_lr": 1.663, "group1_lr": 1.663}
{"mode": "train", "datatime": "1.671", "epoch": 277, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8804, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8601, "loss_uniform": 0.0013, "loss_aug": 6.1438, "loss": -0.8601, "group0_lr": 1.6616, "group1_lr": 1.6616}
{"mode": "train", "datatime": "0.001", "epoch": 277, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8787, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.0015, "loss_aug": 6.1423, "loss": -0.8637, "group0_lr": 1.6606, "group1_lr": 1.6606}
{"mode": "train", "datatime": "1.744", "epoch": 278, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8804, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.861, "loss_uniform": 0.001, "loss_aug": 6.1435, "loss": -0.861, "group0_lr": 1.6592, "group1_lr": 1.6592}
{"mode": "train", "datatime": "0.001", "epoch": 278, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8777, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8595, "loss_uniform": 0.0012, "loss_aug": 6.1444, "loss": -0.8595, "group0_lr": 1.6582, "group1_lr": 1.6582}
{"mode": "train", "datatime": "1.712", "epoch": 279, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8793, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8683, "loss_uniform": 0.0009, "loss_aug": 6.1397, "loss": -0.8683, "group0_lr": 1.6568, "group1_lr": 1.6568}
{"mode": "train", "datatime": "0.001", "epoch": 279, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8762, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8622, "loss_uniform": 0.0011, "loss_aug": 6.1429, "loss": -0.8622, "group0_lr": 1.6558, "group1_lr": 1.6558}
{"mode": "train", "datatime": "1.701", "epoch": 280, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8785, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8645, "loss_uniform": 0.0016, "loss_aug": 6.1416, "loss": -0.8645, "group0_lr": 1.6544, "group1_lr": 1.6544}
{"mode": "train", "datatime": "0.001", "epoch": 280, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8776, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8606, "loss_uniform": 0.0015, "loss_aug": 6.1439, "loss": -0.8606, "group0_lr": 1.6534, "group1_lr": 1.6534}
{"mode": "train", "datatime": "1.690", "epoch": 281, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.878, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.865, "loss_uniform": 0.0012, "loss_aug": 6.1418, "loss": -0.865, "group0_lr": 1.652, "group1_lr": 1.652}
{"mode": "train", "datatime": "0.001", "epoch": 281, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8759, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8582, "loss_uniform": 0.0014, "loss_aug": 6.1449, "loss": -0.8582, "group0_lr": 1.651, "group1_lr": 1.651}
{"mode": "train", "datatime": "1.699", "epoch": 282, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8774, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8642, "loss_uniform": 0.0011, "loss_aug": 6.1419, "loss": -0.8642, "group0_lr": 1.6496, "group1_lr": 1.6496}
{"mode": "train", "datatime": "0.001", "epoch": 282, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8791, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8669, "loss_uniform": 0.0014, "loss_aug": 6.1407, "loss": -0.8669, "group0_lr": 1.6486, "group1_lr": 1.6486}
{"mode": "train", "datatime": "1.688", "epoch": 283, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.878, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.001, "loss_aug": 6.1412, "loss": -0.8655, "group0_lr": 1.6472, "group1_lr": 1.6472}
{"mode": "train", "datatime": "0.001", "epoch": 283, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8775, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0013, "loss_aug": 6.1406, "loss": -0.8668, "group0_lr": 1.6462, "group1_lr": 1.6462}
{"mode": "train", "datatime": "1.697", "epoch": 284, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8796, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8669, "loss_uniform": 0.0013, "loss_aug": 6.1403, "loss": -0.8669, "group0_lr": 1.6448, "group1_lr": 1.6448}
{"mode": "train", "datatime": "0.001", "epoch": 284, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8749, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.863, "loss_uniform": 0.0012, "loss_aug": 6.1421, "loss": -0.863, "group0_lr": 1.6438, "group1_lr": 1.6438}
{"mode": "train", "datatime": "1.678", "epoch": 285, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8761, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8686, "loss_uniform": 0.0011, "loss_aug": 6.1391, "loss": -0.8686, "group0_lr": 1.6423, "group1_lr": 1.6423}
{"mode": "train", "datatime": "0.001", "epoch": 285, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8807, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8739, "loss_uniform": 0.0013, "loss_aug": 6.1363, "loss": -0.8739, "group0_lr": 1.6413, "group1_lr": 1.6413}
{"mode": "train", "datatime": "1.756", "epoch": 286, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8769, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8672, "loss_uniform": 0.0012, "loss_aug": 6.1399, "loss": -0.8672, "group0_lr": 1.6399, "group1_lr": 1.6399}
{"mode": "train", "datatime": "0.001", "epoch": 286, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8742, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8638, "loss_uniform": 0.0012, "loss_aug": 6.1415, "loss": -0.8638, "group0_lr": 1.6389, "group1_lr": 1.6389}
{"mode": "train", "datatime": "1.651", "epoch": 287, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8752, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0014, "loss_aug": 6.1404, "loss": -0.8668, "group0_lr": 1.6375, "group1_lr": 1.6375}
{"mode": "train", "datatime": "0.001", "epoch": 287, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8754, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8635, "loss_uniform": 0.0013, "loss_aug": 6.1423, "loss": -0.8635, "group0_lr": 1.6365, "group1_lr": 1.6365}
{"mode": "train", "datatime": "1.642", "epoch": 288, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.043", "pre-sim": 0.8746, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0011, "loss_aug": 6.1403, "loss": -0.8668, "group0_lr": 1.635, "group1_lr": 1.635}
{"mode": "train", "datatime": "0.001", "epoch": 288, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8741, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8625, "loss_uniform": 0.0013, "loss_aug": 6.1426, "loss": -0.8625, "group0_lr": 1.634, "group1_lr": 1.634}
{"mode": "train", "datatime": "1.701", "epoch": 289, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8769, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.0012, "loss_aug": 6.1403, "loss": -0.8668, "group0_lr": 1.6325, "group1_lr": 1.6325}
{"mode": "train", "datatime": "0.001", "epoch": 289, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8742, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.0015, "loss_aug": 6.1435, "loss": -0.8615, "group0_lr": 1.6316, "group1_lr": 1.6316}
{"mode": "train", "datatime": "1.759", "epoch": 290, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8746, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.861, "loss_uniform": 0.0011, "loss_aug": 6.1434, "loss": -0.861, "group0_lr": 1.6301, "group1_lr": 1.6301}
{"mode": "train", "datatime": "0.001", "epoch": 290, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8765, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8672, "loss_uniform": 0.0011, "loss_aug": 6.1401, "loss": -0.8672, "group0_lr": 1.6291, "group1_lr": 1.6291}
{"mode": "train", "datatime": "1.736", "epoch": 291, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8765, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8671, "loss_uniform": 0.0014, "loss_aug": 6.1405, "loss": -0.8671, "group0_lr": 1.6276, "group1_lr": 1.6276}
{"mode": "train", "datatime": "0.001", "epoch": 291, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8791, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8685, "loss_uniform": 0.0015, "loss_aug": 6.1399, "loss": -0.8685, "group0_lr": 1.6266, "group1_lr": 1.6266}
{"mode": "train", "datatime": "1.669", "epoch": 292, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8753, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8664, "loss_uniform": 0.0012, "loss_aug": 6.1407, "loss": -0.8664, "group0_lr": 1.6251, "group1_lr": 1.6251}
{"mode": "train", "datatime": "0.001", "epoch": 292, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8771, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8684, "loss_uniform": 0.0013, "loss_aug": 6.1398, "loss": -0.8684, "group0_lr": 1.6241, "group1_lr": 1.6241}
{"mode": "train", "datatime": "1.687", "epoch": 293, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8764, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8664, "loss_uniform": 0.0012, "loss_aug": 6.141, "loss": -0.8664, "group0_lr": 1.6227, "group1_lr": 1.6227}
{"mode": "train", "datatime": "0.001", "epoch": 293, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8737, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8618, "loss_uniform": 0.0013, "loss_aug": 6.1431, "loss": -0.8618, "group0_lr": 1.6217, "group1_lr": 1.6217}
{"mode": "train", "datatime": "1.769", "epoch": 294, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8768, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8657, "loss_uniform": 0.0013, "loss_aug": 6.1409, "loss": -0.8657, "group0_lr": 1.6202, "group1_lr": 1.6202}
{"mode": "train", "datatime": "0.001", "epoch": 294, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8735, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8649, "loss_uniform": 0.0013, "loss_aug": 6.1416, "loss": -0.8649, "group0_lr": 1.6192, "group1_lr": 1.6192}
{"mode": "train", "datatime": "1.727", "epoch": 295, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8717, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8689, "loss_uniform": 0.0012, "loss_aug": 6.1393, "loss": -0.8689, "group0_lr": 1.6177, "group1_lr": 1.6177}
{"mode": "train", "datatime": "0.001", "epoch": 295, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8742, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8669, "loss_uniform": 0.0011, "loss_aug": 6.1405, "loss": -0.8669, "group0_lr": 1.6167, "group1_lr": 1.6167}
{"mode": "train", "datatime": "1.732", "epoch": 296, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8758, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8683, "loss_uniform": 0.0011, "loss_aug": 6.1399, "loss": -0.8683, "group0_lr": 1.6152, "group1_lr": 1.6152}
{"mode": "train", "datatime": "0.001", "epoch": 296, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8734, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8629, "loss_uniform": 0.0014, "loss_aug": 6.1427, "loss": -0.8629, "group0_lr": 1.6142, "group1_lr": 1.6142}
{"mode": "train", "datatime": "1.654", "epoch": 297, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.044", "pre-sim": 0.8731, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8659, "loss_uniform": 0.0016, "loss_aug": 6.141, "loss": -0.8659, "group0_lr": 1.6127, "group1_lr": 1.6127}
{"mode": "train", "datatime": "0.001", "epoch": 297, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8716, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8628, "loss_uniform": 0.0014, "loss_aug": 6.1428, "loss": -0.8628, "group0_lr": 1.6117, "group1_lr": 1.6117}
{"mode": "train", "datatime": "1.650", "epoch": 298, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.039", "pre-sim": 0.876, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8685, "loss_uniform": 0.0013, "loss_aug": 6.1398, "loss": -0.8685, "group0_lr": 1.6102, "group1_lr": 1.6102}
{"mode": "train", "datatime": "0.001", "epoch": 298, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8756, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8687, "loss_uniform": 0.0012, "loss_aug": 6.1396, "loss": -0.8687, "group0_lr": 1.6092, "group1_lr": 1.6092}
{"mode": "train", "datatime": "1.697", "epoch": 299, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8742, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8664, "loss_uniform": 0.0013, "loss_aug": 6.141, "loss": -0.8664, "group0_lr": 1.6077, "group1_lr": 1.6077}
{"mode": "train", "datatime": "0.001", "epoch": 299, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8709, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8626, "loss_uniform": 0.0012, "loss_aug": 6.1427, "loss": -0.8626, "group0_lr": 1.6066, "group1_lr": 1.6066}
{"mode": "val", "epoch": 299, "KNN-5": 63.775796178343946}
{"mode": "train", "datatime": "1.660", "epoch": 300, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8743, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.0012, "loss_aug": 6.1393, "loss": -0.8692, "group0_lr": 1.6051, "group1_lr": 1.6051}
{"mode": "train", "datatime": "0.001", "epoch": 300, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8798, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8762, "loss_uniform": 0.0015, "loss_aug": 6.1361, "loss": -0.8762, "group0_lr": 1.6041, "group1_lr": 1.6041}
{"mode": "train", "datatime": "1.695", "epoch": 301, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8675, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8579, "loss_uniform": 0.0016, "loss_aug": 6.1453, "loss": -0.8579, "group0_lr": 1.6026, "group1_lr": 1.6026}
{"mode": "train", "datatime": "0.001", "epoch": 301, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8726, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8701, "loss_uniform": 0.0013, "loss_aug": 6.139, "loss": -0.8701, "group0_lr": 1.6016, "group1_lr": 1.6016}
{"mode": "train", "datatime": "1.661", "epoch": 302, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.055", "pre-sim": 0.8733, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8694, "loss_uniform": 0.0012, "loss_aug": 6.1394, "loss": -0.8694, "group0_lr": 1.6001, "group1_lr": 1.6001}
{"mode": "train", "datatime": "0.001", "epoch": 302, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8758, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8741, "loss_uniform": 0.001, "loss_aug": 6.1369, "loss": -0.8741, "group0_lr": 1.599, "group1_lr": 1.599}
{"mode": "train", "datatime": "1.609", "epoch": 303, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "2.013", "pre-sim": 0.8751, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.867, "loss_uniform": 0.0014, "loss_aug": 6.1407, "loss": -0.867, "group0_lr": 1.5975, "group1_lr": 1.5975}
{"mode": "train", "datatime": "0.001", "epoch": 303, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8736, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8674, "loss_uniform": 0.0013, "loss_aug": 6.1404, "loss": -0.8674, "group0_lr": 1.5965, "group1_lr": 1.5965}
{"mode": "train", "datatime": "1.731", "epoch": 304, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8717, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8647, "loss_uniform": 0.0014, "loss_aug": 6.1418, "loss": -0.8647, "group0_lr": 1.595, "group1_lr": 1.595}
{"mode": "train", "datatime": "0.001", "epoch": 304, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8703, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8663, "loss_uniform": 0.0011, "loss_aug": 6.1408, "loss": -0.8663, "group0_lr": 1.5939, "group1_lr": 1.5939}
{"mode": "train", "datatime": "1.678", "epoch": 305, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.8707, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.0012, "loss_aug": 6.139, "loss": -0.8692, "group0_lr": 1.5924, "group1_lr": 1.5924}
{"mode": "train", "datatime": "0.001", "epoch": 305, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8702, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8643, "loss_uniform": 0.0015, "loss_aug": 6.1417, "loss": -0.8643, "group0_lr": 1.5914, "group1_lr": 1.5914}
{"mode": "train", "datatime": "1.737", "epoch": 306, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8713, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8663, "loss_uniform": 0.0015, "loss_aug": 6.1407, "loss": -0.8663, "group0_lr": 1.5899, "group1_lr": 1.5899}
{"mode": "train", "datatime": "0.001", "epoch": 306, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.872, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8674, "loss_uniform": 0.001, "loss_aug": 6.1398, "loss": -0.8674, "group0_lr": 1.5888, "group1_lr": 1.5888}
{"mode": "train", "datatime": "1.686", "epoch": 307, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8703, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.864, "loss_uniform": 0.001, "loss_aug": 6.142, "loss": -0.864, "group0_lr": 1.5873, "group1_lr": 1.5873}
{"mode": "train", "datatime": "0.001", "epoch": 307, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8706, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8697, "loss_uniform": 0.0014, "loss_aug": 6.1391, "loss": -0.8697, "group0_lr": 1.5863, "group1_lr": 1.5863}
{"mode": "train", "datatime": "1.674", "epoch": 308, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8708, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8686, "loss_uniform": 0.001, "loss_aug": 6.1393, "loss": -0.8686, "group0_lr": 1.5847, "group1_lr": 1.5847}
{"mode": "train", "datatime": "0.001", "epoch": 308, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8725, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.87, "loss_uniform": 0.001, "loss_aug": 6.1388, "loss": -0.87, "group0_lr": 1.5837, "group1_lr": 1.5837}
{"mode": "train", "datatime": "1.654", "epoch": 309, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.050", "pre-sim": 0.8681, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8689, "loss_uniform": 0.0012, "loss_aug": 6.1395, "loss": -0.8689, "group0_lr": 1.5822, "group1_lr": 1.5822}
{"mode": "train", "datatime": "0.001", "epoch": 309, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8719, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8716, "loss_uniform": 0.0009, "loss_aug": 6.138, "loss": -0.8716, "group0_lr": 1.5811, "group1_lr": 1.5811}
{"mode": "train", "datatime": "1.724", "epoch": 310, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8677, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8672, "loss_uniform": 0.0009, "loss_aug": 6.1403, "loss": -0.8672, "group0_lr": 1.5796, "group1_lr": 1.5796}
{"mode": "train", "datatime": "0.001", "epoch": 310, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.872, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8721, "loss_uniform": 0.001, "loss_aug": 6.138, "loss": -0.8721, "group0_lr": 1.5785, "group1_lr": 1.5785}
{"mode": "train", "datatime": "1.678", "epoch": 311, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.8741, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8775, "loss_uniform": 0.0013, "loss_aug": 6.135, "loss": -0.8775, "group0_lr": 1.577, "group1_lr": 1.577}
{"mode": "train", "datatime": "0.001", "epoch": 311, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8718, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8738, "loss_uniform": 0.0009, "loss_aug": 6.1367, "loss": -0.8738, "group0_lr": 1.5759, "group1_lr": 1.5759}
{"mode": "train", "datatime": "1.702", "epoch": 312, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8687, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8703, "loss_uniform": 0.0014, "loss_aug": 6.139, "loss": -0.8703, "group0_lr": 1.5744, "group1_lr": 1.5744}
{"mode": "train", "datatime": "0.001", "epoch": 312, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8688, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8678, "loss_uniform": 0.0013, "loss_aug": 6.1402, "loss": -0.8678, "group0_lr": 1.5733, "group1_lr": 1.5733}
{"mode": "train", "datatime": "1.688", "epoch": 313, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.8725, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.001, "loss_aug": 6.1367, "loss": -0.8746, "group0_lr": 1.5718, "group1_lr": 1.5718}
{"mode": "train", "datatime": "0.001", "epoch": 313, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8743, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8744, "loss_uniform": 0.0009, "loss_aug": 6.137, "loss": -0.8744, "group0_lr": 1.5707, "group1_lr": 1.5707}
{"mode": "train", "datatime": "1.710", "epoch": 314, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8701, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.867, "loss_uniform": 0.001, "loss_aug": 6.1407, "loss": -0.867, "group0_lr": 1.5692, "group1_lr": 1.5692}
{"mode": "train", "datatime": "0.001", "epoch": 314, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8687, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8703, "loss_uniform": 0.0009, "loss_aug": 6.139, "loss": -0.8703, "group0_lr": 1.5681, "group1_lr": 1.5681}
{"mode": "train", "datatime": "1.740", "epoch": 315, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.873, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8733, "loss_uniform": 0.0012, "loss_aug": 6.1376, "loss": -0.8733, "group0_lr": 1.5666, "group1_lr": 1.5666}
{"mode": "train", "datatime": "0.001", "epoch": 315, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8738, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0012, "loss_aug": 6.1354, "loss": -0.8773, "group0_lr": 1.5655, "group1_lr": 1.5655}
{"mode": "train", "datatime": "1.710", "epoch": 316, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8719, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8744, "loss_uniform": 0.0012, "loss_aug": 6.1368, "loss": -0.8744, "group0_lr": 1.5639, "group1_lr": 1.5639}
{"mode": "train", "datatime": "0.001", "epoch": 316, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8708, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8727, "loss_uniform": 0.0012, "loss_aug": 6.1378, "loss": -0.8727, "group0_lr": 1.5629, "group1_lr": 1.5629}
{"mode": "train", "datatime": "1.738", "epoch": 317, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8724, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.877, "loss_uniform": 0.0012, "loss_aug": 6.1357, "loss": -0.877, "group0_lr": 1.5613, "group1_lr": 1.5613}
{"mode": "train", "datatime": "0.001", "epoch": 317, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8699, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8724, "loss_uniform": 0.0012, "loss_aug": 6.1379, "loss": -0.8724, "group0_lr": 1.5603, "group1_lr": 1.5603}
{"mode": "train", "datatime": "1.733", "epoch": 318, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.111", "pre-sim": 0.8702, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8686, "loss_uniform": 0.0012, "loss_aug": 6.1399, "loss": -0.8686, "group0_lr": 1.5587, "group1_lr": 1.5587}
{"mode": "train", "datatime": "0.001", "epoch": 318, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8699, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.0012, "loss_aug": 6.1379, "loss": -0.8729, "group0_lr": 1.5576, "group1_lr": 1.5576}
{"mode": "train", "datatime": "1.672", "epoch": 319, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8738, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0015, "loss_aug": 6.136, "loss": -0.8764, "group0_lr": 1.5561, "group1_lr": 1.5561}
{"mode": "train", "datatime": "0.001", "epoch": 319, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8727, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.0016, "loss_aug": 6.1359, "loss": -0.8764, "group0_lr": 1.555, "group1_lr": 1.555}
{"mode": "train", "datatime": "1.710", "epoch": 320, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8694, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8725, "loss_uniform": 0.0013, "loss_aug": 6.1378, "loss": -0.8725, "group0_lr": 1.5534, "group1_lr": 1.5534}
{"mode": "train", "datatime": "0.001", "epoch": 320, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8695, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0012, "loss_aug": 6.1353, "loss": -0.8771, "group0_lr": 1.5523, "group1_lr": 1.5523}
{"mode": "train", "datatime": "1.623", "epoch": 321, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.031", "pre-sim": 0.8689, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8718, "loss_uniform": 0.0009, "loss_aug": 6.138, "loss": -0.8718, "group0_lr": 1.5508, "group1_lr": 1.5508}
{"mode": "train", "datatime": "0.001", "epoch": 321, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.868, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.871, "loss_uniform": 0.0011, "loss_aug": 6.1384, "loss": -0.871, "group0_lr": 1.5497, "group1_lr": 1.5497}
{"mode": "train", "datatime": "1.691", "epoch": 322, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8708, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.0013, "loss_aug": 6.1353, "loss": -0.8779, "group0_lr": 1.5481, "group1_lr": 1.5481}
{"mode": "train", "datatime": "0.001", "epoch": 322, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8716, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.877, "loss_uniform": 0.001, "loss_aug": 6.1358, "loss": -0.877, "group0_lr": 1.547, "group1_lr": 1.547}
{"mode": "train", "datatime": "1.763", "epoch": 323, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8712, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8777, "loss_uniform": 0.0013, "loss_aug": 6.1352, "loss": -0.8777, "group0_lr": 1.5455, "group1_lr": 1.5455}
{"mode": "train", "datatime": "0.001", "epoch": 323, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8661, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8697, "loss_uniform": 0.0013, "loss_aug": 6.1395, "loss": -0.8697, "group0_lr": 1.5444, "group1_lr": 1.5444}
{"mode": "train", "datatime": "1.764", "epoch": 324, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8682, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8699, "loss_uniform": 0.0011, "loss_aug": 6.1394, "loss": -0.8699, "group0_lr": 1.5428, "group1_lr": 1.5428}
{"mode": "train", "datatime": "0.001", "epoch": 324, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8713, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.876, "loss_uniform": 0.0011, "loss_aug": 6.1365, "loss": -0.876, "group0_lr": 1.5417, "group1_lr": 1.5417}
{"mode": "train", "datatime": "1.740", "epoch": 325, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8728, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8796, "loss_uniform": 0.0012, "loss_aug": 6.1345, "loss": -0.8796, "group0_lr": 1.5401, "group1_lr": 1.5401}
{"mode": "train", "datatime": "0.001", "epoch": 325, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.868, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8701, "loss_uniform": 0.0011, "loss_aug": 6.1393, "loss": -0.8701, "group0_lr": 1.5391, "group1_lr": 1.5391}
{"mode": "train", "datatime": "1.763", "epoch": 326, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.869, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0009, "loss_aug": 6.1355, "loss": -0.8773, "group0_lr": 1.5375, "group1_lr": 1.5375}
{"mode": "train", "datatime": "0.001", "epoch": 326, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8682, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8725, "loss_uniform": 0.001, "loss_aug": 6.1378, "loss": -0.8725, "group0_lr": 1.5364, "group1_lr": 1.5364}
{"mode": "train", "datatime": "1.658", "epoch": 327, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.050", "pre-sim": 0.8692, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8772, "loss_uniform": 0.0013, "loss_aug": 6.1357, "loss": -0.8772, "group0_lr": 1.5348, "group1_lr": 1.5348}
{"mode": "train", "datatime": "0.001", "epoch": 327, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8656, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8682, "loss_uniform": 0.0013, "loss_aug": 6.1402, "loss": -0.8682, "group0_lr": 1.5337, "group1_lr": 1.5337}
{"mode": "train", "datatime": "1.682", "epoch": 328, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.867, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8745, "loss_uniform": 0.0012, "loss_aug": 6.1371, "loss": -0.8745, "group0_lr": 1.5321, "group1_lr": 1.5321}
{"mode": "train", "datatime": "0.001", "epoch": 328, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8651, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.869, "loss_uniform": 0.001, "loss_aug": 6.1397, "loss": -0.869, "group0_lr": 1.531, "group1_lr": 1.531}
{"mode": "train", "datatime": "1.705", "epoch": 329, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8669, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.872, "loss_uniform": 0.0013, "loss_aug": 6.1382, "loss": -0.872, "group0_lr": 1.5294, "group1_lr": 1.5294}
{"mode": "train", "datatime": "0.001", "epoch": 329, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8644, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.869, "loss_uniform": 0.0011, "loss_aug": 6.1394, "loss": -0.869, "group0_lr": 1.5283, "group1_lr": 1.5283}
{"mode": "train", "datatime": "1.653", "epoch": 330, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "2.043", "pre-sim": 0.869, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8743, "loss_uniform": 0.0011, "loss_aug": 6.1371, "loss": -0.8743, "group0_lr": 1.5267, "group1_lr": 1.5267}
{"mode": "train", "datatime": "0.001", "epoch": 330, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8721, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8748, "loss_uniform": 0.0013, "loss_aug": 6.1369, "loss": -0.8748, "group0_lr": 1.5256, "group1_lr": 1.5256}
{"mode": "train", "datatime": "1.680", "epoch": 331, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8728, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.001, "loss_aug": 6.136, "loss": -0.8763, "group0_lr": 1.524, "group1_lr": 1.524}
{"mode": "train", "datatime": "0.001", "epoch": 331, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8702, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8781, "loss_uniform": 0.0012, "loss_aug": 6.1352, "loss": -0.8781, "group0_lr": 1.5229, "group1_lr": 1.5229}
{"mode": "train", "datatime": "1.705", "epoch": 332, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8676, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8774, "loss_uniform": 0.0011, "loss_aug": 6.1358, "loss": -0.8774, "group0_lr": 1.5213, "group1_lr": 1.5213}
{"mode": "train", "datatime": "0.001", "epoch": 332, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8693, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8754, "loss_uniform": 0.0012, "loss_aug": 6.1366, "loss": -0.8754, "group0_lr": 1.5202, "group1_lr": 1.5202}
{"mode": "train", "datatime": "1.701", "epoch": 333, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8698, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.88, "loss_uniform": 0.0011, "loss_aug": 6.1341, "loss": -0.88, "group0_lr": 1.5186, "group1_lr": 1.5186}
{"mode": "train", "datatime": "0.001", "epoch": 333, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8663, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.0014, "loss_aug": 6.1375, "loss": -0.8729, "group0_lr": 1.5175, "group1_lr": 1.5175}
{"mode": "train", "datatime": "1.654", "epoch": 334, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "2.050", "pre-sim": 0.8634, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.001, "loss_aug": 6.1389, "loss": -0.8696, "group0_lr": 1.5159, "group1_lr": 1.5159}
{"mode": "train", "datatime": "0.001", "epoch": 334, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8687, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0013, "loss_aug": 6.1353, "loss": -0.8771, "group0_lr": 1.5148, "group1_lr": 1.5148}
{"mode": "train", "datatime": "1.711", "epoch": 335, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8661, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8716, "loss_uniform": 0.0012, "loss_aug": 6.1383, "loss": -0.8716, "group0_lr": 1.5132, "group1_lr": 1.5132}
{"mode": "train", "datatime": "0.001", "epoch": 335, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8661, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8742, "loss_uniform": 0.0012, "loss_aug": 6.137, "loss": -0.8742, "group0_lr": 1.5121, "group1_lr": 1.5121}
{"mode": "train", "datatime": "1.681", "epoch": 336, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8666, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8739, "loss_uniform": 0.0013, "loss_aug": 6.1375, "loss": -0.8739, "group0_lr": 1.5104, "group1_lr": 1.5104}
{"mode": "train", "datatime": "0.001", "epoch": 336, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8684, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8767, "loss_uniform": 0.0014, "loss_aug": 6.136, "loss": -0.8767, "group0_lr": 1.5093, "group1_lr": 1.5093}
{"mode": "train", "datatime": "1.748", "epoch": 337, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8642, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.874, "loss_uniform": 0.0012, "loss_aug": 6.1374, "loss": -0.874, "group0_lr": 1.5077, "group1_lr": 1.5077}
{"mode": "train", "datatime": "0.001", "epoch": 337, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8679, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8784, "loss_uniform": 0.0013, "loss_aug": 6.1349, "loss": -0.8784, "group0_lr": 1.5066, "group1_lr": 1.5066}
{"mode": "train", "datatime": "1.709", "epoch": 338, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8645, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8712, "loss_uniform": 0.0013, "loss_aug": 6.1386, "loss": -0.8712, "group0_lr": 1.505, "group1_lr": 1.505}
{"mode": "train", "datatime": "0.001", "epoch": 338, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8664, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0011, "loss_aug": 6.1355, "loss": -0.8773, "group0_lr": 1.5039, "group1_lr": 1.5039}
{"mode": "train", "datatime": "1.715", "epoch": 339, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8669, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0014, "loss_aug": 6.1358, "loss": -0.8771, "group0_lr": 1.5022, "group1_lr": 1.5022}
{"mode": "train", "datatime": "0.001", "epoch": 339, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8648, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8708, "loss_uniform": 0.0012, "loss_aug": 6.1391, "loss": -0.8708, "group0_lr": 1.5011, "group1_lr": 1.5011}
{"mode": "train", "datatime": "1.767", "epoch": 340, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8657, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.874, "loss_uniform": 0.0013, "loss_aug": 6.1374, "loss": -0.874, "group0_lr": 1.4995, "group1_lr": 1.4995}
{"mode": "train", "datatime": "0.001", "epoch": 340, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8652, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8751, "loss_uniform": 0.0012, "loss_aug": 6.1364, "loss": -0.8751, "group0_lr": 1.4984, "group1_lr": 1.4984}
{"mode": "train", "datatime": "1.675", "epoch": 341, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8633, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8733, "loss_uniform": 0.0013, "loss_aug": 6.1373, "loss": -0.8733, "group0_lr": 1.4967, "group1_lr": 1.4967}
{"mode": "train", "datatime": "0.001", "epoch": 341, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8635, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8755, "loss_uniform": 0.0012, "loss_aug": 6.1361, "loss": -0.8755, "group0_lr": 1.4956, "group1_lr": 1.4956}
{"mode": "train", "datatime": "1.777", "epoch": 342, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8616, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.873, "loss_uniform": 0.0009, "loss_aug": 6.1378, "loss": -0.873, "group0_lr": 1.494, "group1_lr": 1.494}
{"mode": "train", "datatime": "0.001", "epoch": 342, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8647, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8719, "loss_uniform": 0.0012, "loss_aug": 6.1386, "loss": -0.8719, "group0_lr": 1.4929, "group1_lr": 1.4929}
{"mode": "train", "datatime": "1.722", "epoch": 343, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8612, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8677, "loss_uniform": 0.0015, "loss_aug": 6.1404, "loss": -0.8677, "group0_lr": 1.4912, "group1_lr": 1.4912}
{"mode": "train", "datatime": "0.001", "epoch": 343, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.867, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8755, "loss_uniform": 0.0015, "loss_aug": 6.1364, "loss": -0.8755, "group0_lr": 1.4901, "group1_lr": 1.4901}
{"mode": "train", "datatime": "1.668", "epoch": 344, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.061", "pre-sim": 0.8649, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8753, "loss_uniform": 0.0012, "loss_aug": 6.1364, "loss": -0.8753, "group0_lr": 1.4884, "group1_lr": 1.4884}
{"mode": "train", "datatime": "0.001", "epoch": 344, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8654, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8754, "loss_uniform": 0.0012, "loss_aug": 6.1363, "loss": -0.8754, "group0_lr": 1.4873, "group1_lr": 1.4873}
{"mode": "train", "datatime": "1.612", "epoch": 345, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "2.030", "pre-sim": 0.8637, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8688, "loss_uniform": 0.0011, "loss_aug": 6.1395, "loss": -0.8688, "group0_lr": 1.4857, "group1_lr": 1.4857}
{"mode": "train", "datatime": "0.001", "epoch": 345, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8641, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8702, "loss_uniform": 0.001, "loss_aug": 6.1388, "loss": -0.8702, "group0_lr": 1.4845, "group1_lr": 1.4845}
{"mode": "train", "datatime": "1.764", "epoch": 346, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8646, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8702, "loss_uniform": 0.0013, "loss_aug": 6.1384, "loss": -0.8702, "group0_lr": 1.4829, "group1_lr": 1.4829}
{"mode": "train", "datatime": "0.001", "epoch": 346, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8661, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8736, "loss_uniform": 0.0013, "loss_aug": 6.1365, "loss": -0.8736, "group0_lr": 1.4818, "group1_lr": 1.4818}
{"mode": "train", "datatime": "1.741", "epoch": 347, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8664, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.0013, "loss_aug": 6.1363, "loss": -0.8737, "group0_lr": 1.4801, "group1_lr": 1.4801}
{"mode": "train", "datatime": "0.001", "epoch": 347, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8652, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8718, "loss_uniform": 0.0012, "loss_aug": 6.1372, "loss": -0.8718, "group0_lr": 1.479, "group1_lr": 1.479}
{"mode": "train", "datatime": "1.659", "epoch": 348, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "2.060", "pre-sim": 0.867, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8753, "loss_uniform": 0.0012, "loss_aug": 6.1354, "loss": -0.8753, "group0_lr": 1.4773, "group1_lr": 1.4773}
{"mode": "train", "datatime": "0.001", "epoch": 348, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8657, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8714, "loss_uniform": 0.0011, "loss_aug": 6.1372, "loss": -0.8714, "group0_lr": 1.4762, "group1_lr": 1.4762}
{"mode": "train", "datatime": "1.720", "epoch": 349, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8664, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8717, "loss_uniform": 0.0011, "loss_aug": 6.137, "loss": -0.8717, "group0_lr": 1.4745, "group1_lr": 1.4745}
{"mode": "train", "datatime": "0.001", "epoch": 349, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8651, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8688, "loss_uniform": 0.0016, "loss_aug": 6.1384, "loss": -0.8688, "group0_lr": 1.4734, "group1_lr": 1.4734}
{"mode": "val", "epoch": 349, "KNN-5": 64.87133757961783}
{"mode": "train", "datatime": "1.690", "epoch": 350, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8687, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8765, "loss_uniform": 0.0013, "loss_aug": 6.1346, "loss": -0.8765, "group0_lr": 1.4717, "group1_lr": 1.4717}
{"mode": "train", "datatime": "0.001", "epoch": 350, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8651, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8684, "loss_uniform": 0.0015, "loss_aug": 6.1386, "loss": -0.8684, "group0_lr": 1.4706, "group1_lr": 1.4706}
{"mode": "train", "datatime": "1.722", "epoch": 351, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8677, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8748, "loss_uniform": 0.0016, "loss_aug": 6.1349, "loss": -0.8748, "group0_lr": 1.4689, "group1_lr": 1.4689}
{"mode": "train", "datatime": "0.001", "epoch": 351, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8664, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8706, "loss_uniform": 0.0018, "loss_aug": 6.1369, "loss": -0.8706, "group0_lr": 1.4678, "group1_lr": 1.4678}
{"mode": "train", "datatime": "1.693", "epoch": 352, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.8646, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8709, "loss_uniform": 0.002, "loss_aug": 6.1368, "loss": -0.8709, "group0_lr": 1.4661, "group1_lr": 1.4661}
{"mode": "train", "datatime": "0.001", "epoch": 352, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.865, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8728, "loss_uniform": 0.0018, "loss_aug": 6.1355, "loss": -0.8728, "group0_lr": 1.465, "group1_lr": 1.465}
{"mode": "train", "datatime": "1.673", "epoch": 353, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8653, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8716, "loss_uniform": 0.0022, "loss_aug": 6.1364, "loss": -0.8716, "group0_lr": 1.4633, "group1_lr": 1.4633}
{"mode": "train", "datatime": "0.001", "epoch": 353, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8656, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8733, "loss_uniform": 0.002, "loss_aug": 6.1353, "loss": -0.8733, "group0_lr": 1.4622, "group1_lr": 1.4622}
{"mode": "train", "datatime": "1.744", "epoch": 354, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8654, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.879, "loss_uniform": 0.0017, "loss_aug": 6.1324, "loss": -0.879, "group0_lr": 1.4605, "group1_lr": 1.4605}
{"mode": "train", "datatime": "0.001", "epoch": 354, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8632, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.0018, "loss_aug": 6.1351, "loss": -0.8746, "group0_lr": 1.4594, "group1_lr": 1.4594}
{"mode": "train", "datatime": "1.693", "epoch": 355, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8653, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.878, "loss_uniform": 0.0016, "loss_aug": 6.1333, "loss": -0.878, "group0_lr": 1.4577, "group1_lr": 1.4577}
{"mode": "train", "datatime": "0.001", "epoch": 355, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8634, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.871, "loss_uniform": 0.0019, "loss_aug": 6.1368, "loss": -0.871, "group0_lr": 1.4565, "group1_lr": 1.4565}
{"mode": "train", "datatime": "1.788", "epoch": 356, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8637, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.0018, "loss_aug": 6.1353, "loss": -0.8737, "group0_lr": 1.4549, "group1_lr": 1.4549}
{"mode": "train", "datatime": "0.001", "epoch": 356, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8608, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.87, "loss_uniform": 0.0017, "loss_aug": 6.1371, "loss": -0.87, "group0_lr": 1.4537, "group1_lr": 1.4537}
{"mode": "train", "datatime": "1.667", "epoch": 357, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8627, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.002, "loss_aug": 6.1349, "loss": -0.8746, "group0_lr": 1.452, "group1_lr": 1.452}
{"mode": "train", "datatime": "0.001", "epoch": 357, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8646, "tau_norm": 0.0525, "scale": 0.0, "loss_sim": -0.8747, "loss_uniform": 0.0017, "loss_aug": 6.135, "loss": -0.8747, "group0_lr": 1.4509, "group1_lr": 1.4509}
{"mode": "train", "datatime": "1.729", "epoch": 358, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8642, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8727, "loss_uniform": 0.0019, "loss_aug": 6.1363, "loss": -0.8727, "group0_lr": 1.4492, "group1_lr": 1.4492}
{"mode": "train", "datatime": "0.001", "epoch": 358, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8649, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0017, "loss_aug": 6.1343, "loss": -0.8763, "group0_lr": 1.4481, "group1_lr": 1.4481}
{"mode": "train", "datatime": "1.727", "epoch": 359, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8652, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.876, "loss_uniform": 0.002, "loss_aug": 6.1346, "loss": -0.876, "group0_lr": 1.4464, "group1_lr": 1.4464}
{"mode": "train", "datatime": "0.001", "epoch": 359, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.867, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8806, "loss_uniform": 0.0017, "loss_aug": 6.1323, "loss": -0.8806, "group0_lr": 1.4452, "group1_lr": 1.4452}
{"mode": "train", "datatime": "1.705", "epoch": 360, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8616, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8722, "loss_uniform": 0.002, "loss_aug": 6.1367, "loss": -0.8722, "group0_lr": 1.4435, "group1_lr": 1.4435}
{"mode": "train", "datatime": "0.001", "epoch": 360, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8624, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.0019, "loss_aug": 6.1337, "loss": -0.8779, "group0_lr": 1.4424, "group1_lr": 1.4424}
{"mode": "train", "datatime": "1.678", "epoch": 361, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8656, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.879, "loss_uniform": 0.0022, "loss_aug": 6.1329, "loss": -0.879, "group0_lr": 1.4407, "group1_lr": 1.4407}
{"mode": "train", "datatime": "0.001", "epoch": 361, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8637, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.875, "loss_uniform": 0.0018, "loss_aug": 6.1353, "loss": -0.875, "group0_lr": 1.4395, "group1_lr": 1.4395}
{"mode": "train", "datatime": "1.690", "epoch": 362, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8616, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8751, "loss_uniform": 0.0017, "loss_aug": 6.1353, "loss": -0.8751, "group0_lr": 1.4378, "group1_lr": 1.4378}
{"mode": "train", "datatime": "0.001", "epoch": 362, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8666, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8843, "loss_uniform": 0.0016, "loss_aug": 6.1305, "loss": -0.8843, "group0_lr": 1.4367, "group1_lr": 1.4367}
{"mode": "train", "datatime": "1.742", "epoch": 363, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8638, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8792, "loss_uniform": 0.0017, "loss_aug": 6.1331, "loss": -0.8792, "group0_lr": 1.435, "group1_lr": 1.435}
{"mode": "train", "datatime": "0.001", "epoch": 363, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8646, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8793, "loss_uniform": 0.0018, "loss_aug": 6.1331, "loss": -0.8793, "group0_lr": 1.4338, "group1_lr": 1.4338}
{"mode": "train", "datatime": "1.638", "epoch": 364, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.039", "pre-sim": 0.8626, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8795, "loss_uniform": 0.0017, "loss_aug": 6.1334, "loss": -0.8795, "group0_lr": 1.4321, "group1_lr": 1.4321}
{"mode": "train", "datatime": "0.001", "epoch": 364, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8621, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8757, "loss_uniform": 0.0014, "loss_aug": 6.1351, "loss": -0.8757, "group0_lr": 1.431, "group1_lr": 1.431}
{"mode": "train", "datatime": "1.769", "epoch": 365, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8645, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.881, "loss_uniform": 0.0017, "loss_aug": 6.1321, "loss": -0.881, "group0_lr": 1.4293, "group1_lr": 1.4293}
{"mode": "train", "datatime": "0.001", "epoch": 365, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8642, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8801, "loss_uniform": 0.0018, "loss_aug": 6.1326, "loss": -0.8801, "group0_lr": 1.4281, "group1_lr": 1.4281}
{"mode": "train", "datatime": "1.676", "epoch": 366, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.863, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8778, "loss_uniform": 0.002, "loss_aug": 6.1339, "loss": -0.8778, "group0_lr": 1.4264, "group1_lr": 1.4264}
{"mode": "train", "datatime": "0.001", "epoch": 366, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8627, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0016, "loss_aug": 6.1329, "loss": -0.8803, "group0_lr": 1.4252, "group1_lr": 1.4252}
{"mode": "train", "datatime": "1.712", "epoch": 367, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8613, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.0017, "loss_aug": 6.1348, "loss": -0.8773, "group0_lr": 1.4235, "group1_lr": 1.4235}
{"mode": "train", "datatime": "0.001", "epoch": 367, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8602, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8761, "loss_uniform": 0.0018, "loss_aug": 6.1354, "loss": -0.8761, "group0_lr": 1.4223, "group1_lr": 1.4223}
{"mode": "train", "datatime": "1.682", "epoch": 368, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8616, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8799, "loss_uniform": 0.0017, "loss_aug": 6.1334, "loss": -0.8799, "group0_lr": 1.4206, "group1_lr": 1.4206}
{"mode": "train", "datatime": "0.001", "epoch": 368, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8595, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8748, "loss_uniform": 0.0016, "loss_aug": 6.1356, "loss": -0.8748, "group0_lr": 1.4195, "group1_lr": 1.4195}
{"mode": "train", "datatime": "1.746", "epoch": 369, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8588, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8702, "loss_uniform": 0.0018, "loss_aug": 6.1379, "loss": -0.8702, "group0_lr": 1.4178, "group1_lr": 1.4178}
{"mode": "train", "datatime": "0.001", "epoch": 369, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8599, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8786, "loss_uniform": 0.0019, "loss_aug": 6.1339, "loss": -0.8786, "group0_lr": 1.4166, "group1_lr": 1.4166}
{"mode": "train", "datatime": "1.756", "epoch": 370, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.8613, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0019, "loss_aug": 6.1332, "loss": -0.8803, "group0_lr": 1.4149, "group1_lr": 1.4149}
{"mode": "train", "datatime": "0.001", "epoch": 370, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8608, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8787, "loss_uniform": 0.0019, "loss_aug": 6.134, "loss": -0.8787, "group0_lr": 1.4137, "group1_lr": 1.4137}
{"mode": "train", "datatime": "1.735", "epoch": 371, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8585, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8734, "loss_uniform": 0.0018, "loss_aug": 6.1366, "loss": -0.8734, "group0_lr": 1.412, "group1_lr": 1.412}
{"mode": "train", "datatime": "0.001", "epoch": 371, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.86, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8757, "loss_uniform": 0.0018, "loss_aug": 6.1353, "loss": -0.8757, "group0_lr": 1.4108, "group1_lr": 1.4108}
{"mode": "train", "datatime": "1.673", "epoch": 372, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.8624, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.0017, "loss_aug": 6.1338, "loss": -0.8788, "group0_lr": 1.4091, "group1_lr": 1.4091}
{"mode": "train", "datatime": "0.001", "epoch": 372, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8606, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8767, "loss_uniform": 0.0017, "loss_aug": 6.1347, "loss": -0.8767, "group0_lr": 1.4079, "group1_lr": 1.4079}
{"mode": "train", "datatime": "1.737", "epoch": 373, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8581, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8783, "loss_uniform": 0.0018, "loss_aug": 6.134, "loss": -0.8783, "group0_lr": 1.4062, "group1_lr": 1.4062}
{"mode": "train", "datatime": "0.001", "epoch": 373, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8595, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8843, "loss_uniform": 0.0016, "loss_aug": 6.1305, "loss": -0.8843, "group0_lr": 1.405, "group1_lr": 1.405}
{"mode": "train", "datatime": "1.727", "epoch": 374, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8585, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0017, "loss_aug": 6.1348, "loss": -0.8763, "group0_lr": 1.4033, "group1_lr": 1.4033}
{"mode": "train", "datatime": "0.001", "epoch": 374, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8588, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8811, "loss_uniform": 0.0015, "loss_aug": 6.1324, "loss": -0.8811, "group0_lr": 1.4021, "group1_lr": 1.4021}
{"mode": "train", "datatime": "1.697", "epoch": 375, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.858, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8836, "loss_uniform": 0.0015, "loss_aug": 6.1311, "loss": -0.8836, "group0_lr": 1.4004, "group1_lr": 1.4004}
{"mode": "train", "datatime": "0.001", "epoch": 375, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8569, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.0018, "loss_aug": 6.1339, "loss": -0.8788, "group0_lr": 1.3992, "group1_lr": 1.3992}
{"mode": "train", "datatime": "1.665", "epoch": 376, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8581, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8767, "loss_uniform": 0.0017, "loss_aug": 6.1355, "loss": -0.8767, "group0_lr": 1.3975, "group1_lr": 1.3975}
{"mode": "train", "datatime": "0.001", "epoch": 376, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8563, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8728, "loss_uniform": 0.0017, "loss_aug": 6.1373, "loss": -0.8728, "group0_lr": 1.3963, "group1_lr": 1.3963}
{"mode": "train", "datatime": "1.671", "epoch": 377, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8597, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8825, "loss_uniform": 0.0015, "loss_aug": 6.1323, "loss": -0.8825, "group0_lr": 1.3946, "group1_lr": 1.3946}
{"mode": "train", "datatime": "0.001", "epoch": 377, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8568, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8738, "loss_uniform": 0.0018, "loss_aug": 6.1367, "loss": -0.8738, "group0_lr": 1.3934, "group1_lr": 1.3934}
{"mode": "train", "datatime": "1.689", "epoch": 378, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8601, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8836, "loss_uniform": 0.0014, "loss_aug": 6.1315, "loss": -0.8836, "group0_lr": 1.3916, "group1_lr": 1.3916}
{"mode": "train", "datatime": "0.001", "epoch": 378, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8598, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8818, "loss_uniform": 0.0014, "loss_aug": 6.1323, "loss": -0.8818, "group0_lr": 1.3905, "group1_lr": 1.3905}
{"mode": "train", "datatime": "1.750", "epoch": 379, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8576, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.0016, "loss_aug": 6.1332, "loss": -0.8803, "group0_lr": 1.3887, "group1_lr": 1.3887}
{"mode": "train", "datatime": "0.001", "epoch": 379, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8572, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8805, "loss_uniform": 0.0014, "loss_aug": 6.133, "loss": -0.8805, "group0_lr": 1.3875, "group1_lr": 1.3875}
{"mode": "train", "datatime": "1.744", "epoch": 380, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8565, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8797, "loss_uniform": 0.0014, "loss_aug": 6.1339, "loss": -0.8797, "group0_lr": 1.3858, "group1_lr": 1.3858}
{"mode": "train", "datatime": "0.001", "epoch": 380, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8575, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.878, "loss_uniform": 0.0018, "loss_aug": 6.1345, "loss": -0.878, "group0_lr": 1.3846, "group1_lr": 1.3846}
{"mode": "train", "datatime": "1.698", "epoch": 381, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8573, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8782, "loss_uniform": 0.0017, "loss_aug": 6.1343, "loss": -0.8782, "group0_lr": 1.3829, "group1_lr": 1.3829}
{"mode": "train", "datatime": "0.001", "epoch": 381, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8554, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0015, "loss_aug": 6.1342, "loss": -0.8789, "group0_lr": 1.3817, "group1_lr": 1.3817}
{"mode": "train", "datatime": "1.680", "epoch": 382, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8575, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.0013, "loss_aug": 6.132, "loss": -0.8827, "group0_lr": 1.3799, "group1_lr": 1.3799}
{"mode": "train", "datatime": "0.001", "epoch": 382, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8559, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8793, "loss_uniform": 0.0013, "loss_aug": 6.1335, "loss": -0.8793, "group0_lr": 1.3787, "group1_lr": 1.3787}
{"mode": "train", "datatime": "1.661", "epoch": 383, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8561, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.879, "loss_uniform": 0.0017, "loss_aug": 6.1335, "loss": -0.879, "group0_lr": 1.377, "group1_lr": 1.377}
{"mode": "train", "datatime": "0.001", "epoch": 383, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8541, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.0015, "loss_aug": 6.1348, "loss": -0.8763, "group0_lr": 1.3758, "group1_lr": 1.3758}
{"mode": "train", "datatime": "1.715", "epoch": 384, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8551, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8805, "loss_uniform": 0.0018, "loss_aug": 6.1325, "loss": -0.8805, "group0_lr": 1.374, "group1_lr": 1.374}
{"mode": "train", "datatime": "0.001", "epoch": 384, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8553, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8833, "loss_uniform": 0.0014, "loss_aug": 6.1309, "loss": -0.8833, "group0_lr": 1.3729, "group1_lr": 1.3729}
{"mode": "train", "datatime": "1.735", "epoch": 385, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8539, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.0014, "loss_aug": 6.1338, "loss": -0.8779, "group0_lr": 1.3711, "group1_lr": 1.3711}
{"mode": "train", "datatime": "0.001", "epoch": 385, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8562, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8805, "loss_uniform": 0.0017, "loss_aug": 6.1327, "loss": -0.8805, "group0_lr": 1.3699, "group1_lr": 1.3699}
{"mode": "train", "datatime": "1.707", "epoch": 386, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8543, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8846, "loss_uniform": 0.0013, "loss_aug": 6.1308, "loss": -0.8846, "group0_lr": 1.3682, "group1_lr": 1.3682}
{"mode": "train", "datatime": "0.001", "epoch": 386, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8497, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8733, "loss_uniform": 0.0016, "loss_aug": 6.1365, "loss": -0.8733, "group0_lr": 1.367, "group1_lr": 1.367}
{"mode": "train", "datatime": "1.746", "epoch": 387, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8556, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.0016, "loss_aug": 6.1298, "loss": -0.8865, "group0_lr": 1.3652, "group1_lr": 1.3652}
{"mode": "train", "datatime": "0.001", "epoch": 387, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8561, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.0015, "loss_aug": 6.1315, "loss": -0.8834, "group0_lr": 1.364, "group1_lr": 1.364}
{"mode": "train", "datatime": "1.752", "epoch": 388, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.131", "pre-sim": 0.854, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.883, "loss_uniform": 0.0015, "loss_aug": 6.1317, "loss": -0.883, "group0_lr": 1.3622, "group1_lr": 1.3622}
{"mode": "train", "datatime": "0.001", "epoch": 388, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8559, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8828, "loss_uniform": 0.0016, "loss_aug": 6.132, "loss": -0.8828, "group0_lr": 1.361, "group1_lr": 1.361}
{"mode": "train", "datatime": "1.775", "epoch": 389, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8555, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8812, "loss_uniform": 0.0016, "loss_aug": 6.133, "loss": -0.8812, "group0_lr": 1.3593, "group1_lr": 1.3593}
{"mode": "train", "datatime": "0.001", "epoch": 389, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8551, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.88, "loss_uniform": 0.0017, "loss_aug": 6.1336, "loss": -0.88, "group0_lr": 1.3581, "group1_lr": 1.3581}
{"mode": "train", "datatime": "1.747", "epoch": 390, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8548, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8837, "loss_uniform": 0.0016, "loss_aug": 6.1318, "loss": -0.8837, "group0_lr": 1.3563, "group1_lr": 1.3563}
{"mode": "train", "datatime": "0.001", "epoch": 390, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8505, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8795, "loss_uniform": 0.0017, "loss_aug": 6.1337, "loss": -0.8795, "group0_lr": 1.3551, "group1_lr": 1.3551}
{"mode": "train", "datatime": "1.689", "epoch": 391, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8577, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8845, "loss_uniform": 0.0012, "loss_aug": 6.131, "loss": -0.8845, "group0_lr": 1.3534, "group1_lr": 1.3534}
{"mode": "train", "datatime": "0.001", "epoch": 391, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8569, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8801, "loss_uniform": 0.0017, "loss_aug": 6.1334, "loss": -0.8801, "group0_lr": 1.3522, "group1_lr": 1.3522}
{"mode": "train", "datatime": "1.686", "epoch": 392, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8558, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8831, "loss_uniform": 0.0014, "loss_aug": 6.1317, "loss": -0.8831, "group0_lr": 1.3504, "group1_lr": 1.3504}
{"mode": "train", "datatime": "0.001", "epoch": 392, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8536, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8815, "loss_uniform": 0.0015, "loss_aug": 6.1329, "loss": -0.8815, "group0_lr": 1.3492, "group1_lr": 1.3492}
{"mode": "train", "datatime": "1.775", "epoch": 393, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8541, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.0015, "loss_aug": 6.1329, "loss": -0.8817, "group0_lr": 1.3474, "group1_lr": 1.3474}
{"mode": "train", "datatime": "0.001", "epoch": 393, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.858, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8847, "loss_uniform": 0.0016, "loss_aug": 6.1313, "loss": -0.8847, "group0_lr": 1.3462, "group1_lr": 1.3462}
{"mode": "train", "datatime": "1.663", "epoch": 394, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.059", "pre-sim": 0.851, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8767, "loss_uniform": 0.0014, "loss_aug": 6.1352, "loss": -0.8767, "group0_lr": 1.3444, "group1_lr": 1.3444}
{"mode": "train", "datatime": "0.001", "epoch": 394, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8545, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8836, "loss_uniform": 0.0014, "loss_aug": 6.1318, "loss": -0.8836, "group0_lr": 1.3432, "group1_lr": 1.3432}
{"mode": "train", "datatime": "1.737", "epoch": 395, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8534, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.0013, "loss_aug": 6.1321, "loss": -0.8827, "group0_lr": 1.3415, "group1_lr": 1.3415}
{"mode": "train", "datatime": "0.001", "epoch": 395, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8529, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8793, "loss_uniform": 0.0014, "loss_aug": 6.1337, "loss": -0.8793, "group0_lr": 1.3402, "group1_lr": 1.3402}
{"mode": "train", "datatime": "1.664", "epoch": 396, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "2.055", "pre-sim": 0.8584, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8907, "loss_uniform": 0.0014, "loss_aug": 6.1282, "loss": -0.8907, "group0_lr": 1.3385, "group1_lr": 1.3385}
{"mode": "train", "datatime": "0.001", "epoch": 396, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8525, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.0014, "loss_aug": 6.1343, "loss": -0.8789, "group0_lr": 1.3373, "group1_lr": 1.3373}
{"mode": "train", "datatime": "1.729", "epoch": 397, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8547, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8821, "loss_uniform": 0.0015, "loss_aug": 6.1324, "loss": -0.8821, "group0_lr": 1.3355, "group1_lr": 1.3355}
{"mode": "train", "datatime": "0.001", "epoch": 397, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.852, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.0016, "loss_aug": 6.1343, "loss": -0.8779, "group0_lr": 1.3343, "group1_lr": 1.3343}
{"mode": "train", "datatime": "1.708", "epoch": 398, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8491, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.0017, "loss_aug": 6.1347, "loss": -0.8771, "group0_lr": 1.3325, "group1_lr": 1.3325}
{"mode": "train", "datatime": "0.001", "epoch": 398, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.852, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8825, "loss_uniform": 0.0015, "loss_aug": 6.1319, "loss": -0.8825, "group0_lr": 1.3313, "group1_lr": 1.3313}
{"mode": "train", "datatime": "1.680", "epoch": 399, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.854, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8863, "loss_uniform": 0.0013, "loss_aug": 6.1299, "loss": -0.8863, "group0_lr": 1.3295, "group1_lr": 1.3295}
{"mode": "train", "datatime": "0.001", "epoch": 399, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8526, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.0015, "loss_aug": 6.1325, "loss": -0.8817, "group0_lr": 1.3283, "group1_lr": 1.3283}
{"mode": "val", "epoch": 399, "KNN-5": 65.6203821656051}
{"mode": "train", "datatime": "1.655", "epoch": 400, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "2.056", "pre-sim": 0.8568, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8855, "loss_uniform": 0.0015, "loss_aug": 6.1307, "loss": -0.8855, "group0_lr": 1.3265, "group1_lr": 1.3265}
{"mode": "train", "datatime": "0.001", "epoch": 400, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8489, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8804, "loss_uniform": 0.0016, "loss_aug": 6.1332, "loss": -0.8804, "group0_lr": 1.3253, "group1_lr": 1.3253}
{"mode": "train", "datatime": "1.707", "epoch": 401, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8511, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.0014, "loss_aug": 6.1327, "loss": -0.8814, "group0_lr": 1.3235, "group1_lr": 1.3235}
{"mode": "train", "datatime": "0.001", "epoch": 401, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8506, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8804, "loss_uniform": 0.0018, "loss_aug": 6.1334, "loss": -0.8804, "group0_lr": 1.3223, "group1_lr": 1.3223}
{"mode": "train", "datatime": "1.687", "epoch": 402, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8527, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.0014, "loss_aug": 6.1303, "loss": -0.8866, "group0_lr": 1.3205, "group1_lr": 1.3205}
{"mode": "train", "datatime": "0.001", "epoch": 402, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8505, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.885, "loss_uniform": 0.0015, "loss_aug": 6.1313, "loss": -0.885, "group0_lr": 1.3193, "group1_lr": 1.3193}
{"mode": "train", "datatime": "1.723", "epoch": 403, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8506, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0014, "loss_aug": 6.1303, "loss": -0.8868, "group0_lr": 1.3175, "group1_lr": 1.3175}
{"mode": "train", "datatime": "0.001", "epoch": 403, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8528, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8877, "loss_uniform": 0.0016, "loss_aug": 6.1298, "loss": -0.8877, "group0_lr": 1.3163, "group1_lr": 1.3163}
{"mode": "train", "datatime": "1.687", "epoch": 404, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8514, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8826, "loss_uniform": 0.0014, "loss_aug": 6.1321, "loss": -0.8826, "group0_lr": 1.3145, "group1_lr": 1.3145}
{"mode": "train", "datatime": "0.001", "epoch": 404, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8513, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8828, "loss_uniform": 0.0015, "loss_aug": 6.1318, "loss": -0.8828, "group0_lr": 1.3133, "group1_lr": 1.3133}
{"mode": "train", "datatime": "1.754", "epoch": 405, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.848, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8794, "loss_uniform": 0.0016, "loss_aug": 6.1335, "loss": -0.8794, "group0_lr": 1.3115, "group1_lr": 1.3115}
{"mode": "train", "datatime": "0.001", "epoch": 405, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8499, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8825, "loss_uniform": 0.0015, "loss_aug": 6.1319, "loss": -0.8825, "group0_lr": 1.3102, "group1_lr": 1.3102}
{"mode": "train", "datatime": "1.709", "epoch": 406, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8495, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8852, "loss_uniform": 0.0014, "loss_aug": 6.1306, "loss": -0.8852, "group0_lr": 1.3084, "group1_lr": 1.3084}
{"mode": "train", "datatime": "0.001", "epoch": 406, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.849, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.0015, "loss_aug": 6.1313, "loss": -0.8834, "group0_lr": 1.3072, "group1_lr": 1.3072}
{"mode": "train", "datatime": "1.728", "epoch": 407, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8479, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8796, "loss_uniform": 0.0014, "loss_aug": 6.1338, "loss": -0.8796, "group0_lr": 1.3054, "group1_lr": 1.3054}
{"mode": "train", "datatime": "0.001", "epoch": 407, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8505, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8847, "loss_uniform": 0.0015, "loss_aug": 6.1307, "loss": -0.8847, "group0_lr": 1.3042, "group1_lr": 1.3042}
{"mode": "train", "datatime": "1.763", "epoch": 408, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8503, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0015, "loss_aug": 6.1286, "loss": -0.8879, "group0_lr": 1.3024, "group1_lr": 1.3024}
{"mode": "train", "datatime": "0.001", "epoch": 408, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8504, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0014, "loss_aug": 6.129, "loss": -0.8879, "group0_lr": 1.3012, "group1_lr": 1.3012}
{"mode": "train", "datatime": "1.703", "epoch": 409, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8533, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8894, "loss_uniform": 0.0014, "loss_aug": 6.1284, "loss": -0.8894, "group0_lr": 1.2994, "group1_lr": 1.2994}
{"mode": "train", "datatime": "0.001", "epoch": 409, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8475, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.878, "loss_uniform": 0.0017, "loss_aug": 6.1341, "loss": -0.878, "group0_lr": 1.2981, "group1_lr": 1.2981}
{"mode": "train", "datatime": "1.732", "epoch": 410, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8489, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.0016, "loss_aug": 6.1294, "loss": -0.8871, "group0_lr": 1.2963, "group1_lr": 1.2963}
{"mode": "train", "datatime": "0.001", "epoch": 410, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8464, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8857, "loss_uniform": 0.0013, "loss_aug": 6.1304, "loss": -0.8857, "group0_lr": 1.2951, "group1_lr": 1.2951}
{"mode": "train", "datatime": "1.702", "epoch": 411, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8516, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0012, "loss_aug": 6.1296, "loss": -0.8875, "group0_lr": 1.2933, "group1_lr": 1.2933}
{"mode": "train", "datatime": "0.001", "epoch": 411, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8495, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.0014, "loss_aug": 6.1311, "loss": -0.8844, "group0_lr": 1.2921, "group1_lr": 1.2921}
{"mode": "train", "datatime": "1.681", "epoch": 412, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8463, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.0012, "loss_aug": 6.1295, "loss": -0.8871, "group0_lr": 1.2903, "group1_lr": 1.2903}
{"mode": "train", "datatime": "0.001", "epoch": 412, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8466, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8856, "loss_uniform": 0.0013, "loss_aug": 6.1306, "loss": -0.8856, "group0_lr": 1.289, "group1_lr": 1.289}
{"mode": "train", "datatime": "1.744", "epoch": 413, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8486, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.884, "loss_uniform": 0.0017, "loss_aug": 6.1316, "loss": -0.884, "group0_lr": 1.2872, "group1_lr": 1.2872}
{"mode": "train", "datatime": "0.001", "epoch": 413, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8476, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.0015, "loss_aug": 6.1302, "loss": -0.8871, "group0_lr": 1.286, "group1_lr": 1.286}
{"mode": "train", "datatime": "1.675", "epoch": 414, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8443, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.0013, "loss_aug": 6.1312, "loss": -0.8851, "group0_lr": 1.2842, "group1_lr": 1.2842}
{"mode": "train", "datatime": "0.001", "epoch": 414, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8479, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8884, "loss_uniform": 0.0016, "loss_aug": 6.1296, "loss": -0.8884, "group0_lr": 1.283, "group1_lr": 1.283}
{"mode": "train", "datatime": "1.713", "epoch": 415, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8449, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8835, "loss_uniform": 0.0014, "loss_aug": 6.132, "loss": -0.8835, "group0_lr": 1.2812, "group1_lr": 1.2812}
{"mode": "train", "datatime": "0.001", "epoch": 415, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8496, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8867, "loss_uniform": 0.0016, "loss_aug": 6.1304, "loss": -0.8867, "group0_lr": 1.2799, "group1_lr": 1.2799}
{"mode": "train", "datatime": "1.795", "epoch": 416, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8456, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8809, "loss_uniform": 0.0014, "loss_aug": 6.1336, "loss": -0.8809, "group0_lr": 1.2781, "group1_lr": 1.2781}
{"mode": "train", "datatime": "0.001", "epoch": 416, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8497, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8904, "loss_uniform": 0.0013, "loss_aug": 6.1284, "loss": -0.8904, "group0_lr": 1.2769, "group1_lr": 1.2769}
{"mode": "train", "datatime": "1.722", "epoch": 417, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8456, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.0013, "loss_aug": 6.1308, "loss": -0.8851, "group0_lr": 1.2751, "group1_lr": 1.2751}
{"mode": "train", "datatime": "0.001", "epoch": 417, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8537, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.892, "loss_uniform": 0.0012, "loss_aug": 6.1271, "loss": -0.892, "group0_lr": 1.2738, "group1_lr": 1.2738}
{"mode": "train", "datatime": "1.656", "epoch": 418, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.051", "pre-sim": 0.8456, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8862, "loss_uniform": 0.0013, "loss_aug": 6.1302, "loss": -0.8862, "group0_lr": 1.272, "group1_lr": 1.272}
{"mode": "train", "datatime": "0.001", "epoch": 418, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8494, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0011, "loss_aug": 6.1294, "loss": -0.8875, "group0_lr": 1.2708, "group1_lr": 1.2708}
{"mode": "train", "datatime": "1.761", "epoch": 419, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8508, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8918, "loss_uniform": 0.0016, "loss_aug": 6.1273, "loss": -0.8918, "group0_lr": 1.269, "group1_lr": 1.269}
{"mode": "train", "datatime": "0.001", "epoch": 419, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.848, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8873, "loss_uniform": 0.0012, "loss_aug": 6.1291, "loss": -0.8873, "group0_lr": 1.2677, "group1_lr": 1.2677}
{"mode": "train", "datatime": "1.701", "epoch": 420, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.8475, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8868, "loss_uniform": 0.0013, "loss_aug": 6.1297, "loss": -0.8868, "group0_lr": 1.2659, "group1_lr": 1.2659}
{"mode": "train", "datatime": "0.001", "epoch": 420, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8486, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.0015, "loss_aug": 6.13, "loss": -0.8865, "group0_lr": 1.2647, "group1_lr": 1.2647}
{"mode": "train", "datatime": "1.701", "epoch": 421, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.846, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0013, "loss_aug": 6.1291, "loss": -0.8879, "group0_lr": 1.2628, "group1_lr": 1.2628}
{"mode": "train", "datatime": "0.001", "epoch": 421, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8458, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.0018, "loss_aug": 6.1317, "loss": -0.8834, "group0_lr": 1.2616, "group1_lr": 1.2616}
{"mode": "train", "datatime": "1.701", "epoch": 422, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8489, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8881, "loss_uniform": 0.0013, "loss_aug": 6.1294, "loss": -0.8881, "group0_lr": 1.2598, "group1_lr": 1.2598}
{"mode": "train", "datatime": "0.001", "epoch": 422, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8494, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8893, "loss_uniform": 0.0015, "loss_aug": 6.1286, "loss": -0.8893, "group0_lr": 1.2585, "group1_lr": 1.2585}
{"mode": "train", "datatime": "1.707", "epoch": 423, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8495, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8874, "loss_uniform": 0.0014, "loss_aug": 6.1297, "loss": -0.8874, "group0_lr": 1.2567, "group1_lr": 1.2567}
{"mode": "train", "datatime": "0.001", "epoch": 423, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8498, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.0015, "loss_aug": 6.1286, "loss": -0.8899, "group0_lr": 1.2555, "group1_lr": 1.2555}
{"mode": "train", "datatime": "1.645", "epoch": 424, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.041", "pre-sim": 0.8504, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8918, "loss_uniform": 0.0012, "loss_aug": 6.1274, "loss": -0.8918, "group0_lr": 1.2536, "group1_lr": 1.2536}
{"mode": "train", "datatime": "0.001", "epoch": 424, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8489, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8892, "loss_uniform": 0.0013, "loss_aug": 6.1288, "loss": -0.8892, "group0_lr": 1.2524, "group1_lr": 1.2524}
{"mode": "train", "datatime": "1.668", "epoch": 425, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.062", "pre-sim": 0.848, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8912, "loss_uniform": 0.0013, "loss_aug": 6.1275, "loss": -0.8912, "group0_lr": 1.2506, "group1_lr": 1.2506}
{"mode": "train", "datatime": "0.001", "epoch": 425, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8478, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8883, "loss_uniform": 0.0013, "loss_aug": 6.1291, "loss": -0.8883, "group0_lr": 1.2493, "group1_lr": 1.2493}
{"mode": "train", "datatime": "1.708", "epoch": 426, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8474, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.0013, "loss_aug": 6.1297, "loss": -0.8875, "group0_lr": 1.2475, "group1_lr": 1.2475}
{"mode": "train", "datatime": "0.001", "epoch": 426, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.848, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.0014, "loss_aug": 6.1272, "loss": -0.8919, "group0_lr": 1.2462, "group1_lr": 1.2462}
{"mode": "train", "datatime": "1.682", "epoch": 427, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8477, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.89, "loss_uniform": 0.0017, "loss_aug": 6.1282, "loss": -0.89, "group0_lr": 1.2444, "group1_lr": 1.2444}
{"mode": "train", "datatime": "0.001", "epoch": 427, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8456, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.0017, "loss_aug": 6.13, "loss": -0.8866, "group0_lr": 1.2432, "group1_lr": 1.2432}
{"mode": "train", "datatime": "1.769", "epoch": 428, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8492, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.89, "loss_uniform": 0.0013, "loss_aug": 6.1284, "loss": -0.89, "group0_lr": 1.2413, "group1_lr": 1.2413}
{"mode": "train", "datatime": "0.001", "epoch": 428, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8477, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8891, "loss_uniform": 0.0015, "loss_aug": 6.129, "loss": -0.8891, "group0_lr": 1.2401, "group1_lr": 1.2401}
{"mode": "train", "datatime": "1.746", "epoch": 429, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8492, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.0013, "loss_aug": 6.1279, "loss": -0.8909, "group0_lr": 1.2383, "group1_lr": 1.2383}
{"mode": "train", "datatime": "0.001", "epoch": 429, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8471, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8853, "loss_uniform": 0.0013, "loss_aug": 6.1306, "loss": -0.8853, "group0_lr": 1.237, "group1_lr": 1.237}
{"mode": "train", "datatime": "1.718", "epoch": 430, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.841, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8848, "loss_uniform": 0.0013, "loss_aug": 6.1314, "loss": -0.8848, "group0_lr": 1.2352, "group1_lr": 1.2352}
{"mode": "train", "datatime": "0.001", "epoch": 430, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.844, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8883, "loss_uniform": 0.0011, "loss_aug": 6.1296, "loss": -0.8883, "group0_lr": 1.2339, "group1_lr": 1.2339}
{"mode": "train", "datatime": "1.693", "epoch": 431, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8468, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.0014, "loss_aug": 6.1287, "loss": -0.8899, "group0_lr": 1.2321, "group1_lr": 1.2321}
{"mode": "train", "datatime": "0.001", "epoch": 431, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8425, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8876, "loss_uniform": 0.0014, "loss_aug": 6.1301, "loss": -0.8876, "group0_lr": 1.2308, "group1_lr": 1.2308}
{"mode": "train", "datatime": "1.752", "epoch": 432, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.849, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8948, "loss_uniform": 0.0012, "loss_aug": 6.1264, "loss": -0.8948, "group0_lr": 1.229, "group1_lr": 1.229}
{"mode": "train", "datatime": "0.001", "epoch": 432, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8447, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.884, "loss_uniform": 0.0013, "loss_aug": 6.1316, "loss": -0.884, "group0_lr": 1.2277, "group1_lr": 1.2277}
{"mode": "train", "datatime": "1.653", "epoch": 433, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "2.046", "pre-sim": 0.848, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8908, "loss_uniform": 0.0012, "loss_aug": 6.1283, "loss": -0.8908, "group0_lr": 1.2259, "group1_lr": 1.2259}
{"mode": "train", "datatime": "0.001", "epoch": 433, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.849, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8916, "loss_uniform": 0.0013, "loss_aug": 6.1277, "loss": -0.8916, "group0_lr": 1.2247, "group1_lr": 1.2247}
{"mode": "train", "datatime": "1.681", "epoch": 434, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.075", "pre-sim": 0.8457, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8902, "loss_uniform": 0.0014, "loss_aug": 6.1284, "loss": -0.8902, "group0_lr": 1.2228, "group1_lr": 1.2228}
{"mode": "train", "datatime": "0.001", "epoch": 434, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8488, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8928, "loss_uniform": 0.0013, "loss_aug": 6.1271, "loss": -0.8928, "group0_lr": 1.2216, "group1_lr": 1.2216}
{"mode": "train", "datatime": "1.745", "epoch": 435, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8449, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8894, "loss_uniform": 0.0015, "loss_aug": 6.1288, "loss": -0.8894, "group0_lr": 1.2197, "group1_lr": 1.2197}
{"mode": "train", "datatime": "0.001", "epoch": 435, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8464, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8911, "loss_uniform": 0.0013, "loss_aug": 6.1282, "loss": -0.8911, "group0_lr": 1.2185, "group1_lr": 1.2185}
{"mode": "train", "datatime": "1.702", "epoch": 436, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8465, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8907, "loss_uniform": 0.001, "loss_aug": 6.1282, "loss": -0.8907, "group0_lr": 1.2166, "group1_lr": 1.2166}
{"mode": "train", "datatime": "0.001", "epoch": 436, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8436, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8863, "loss_uniform": 0.0013, "loss_aug": 6.1304, "loss": -0.8863, "group0_lr": 1.2154, "group1_lr": 1.2154}
{"mode": "train", "datatime": "1.755", "epoch": 437, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8467, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.0014, "loss_aug": 6.1263, "loss": -0.8941, "group0_lr": 1.2135, "group1_lr": 1.2135}
{"mode": "train", "datatime": "0.001", "epoch": 437, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8465, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8903, "loss_uniform": 0.0014, "loss_aug": 6.1279, "loss": -0.8903, "group0_lr": 1.2123, "group1_lr": 1.2123}
{"mode": "train", "datatime": "1.646", "epoch": 438, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.039", "pre-sim": 0.8468, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8916, "loss_uniform": 0.0013, "loss_aug": 6.1272, "loss": -0.8916, "group0_lr": 1.2104, "group1_lr": 1.2104}
{"mode": "train", "datatime": "0.001", "epoch": 438, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8465, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8905, "loss_uniform": 0.0012, "loss_aug": 6.1276, "loss": -0.8905, "group0_lr": 1.2092, "group1_lr": 1.2092}
{"mode": "train", "datatime": "1.675", "epoch": 439, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.844, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.892, "loss_uniform": 0.0016, "loss_aug": 6.1269, "loss": -0.892, "group0_lr": 1.2073, "group1_lr": 1.2073}
{"mode": "train", "datatime": "0.001", "epoch": 439, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8464, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.0012, "loss_aug": 6.1272, "loss": -0.8909, "group0_lr": 1.2061, "group1_lr": 1.2061}
{"mode": "train", "datatime": "1.733", "epoch": 440, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8477, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0014, "loss_aug": 6.1268, "loss": -0.8922, "group0_lr": 1.2042, "group1_lr": 1.2042}
{"mode": "train", "datatime": "0.001", "epoch": 440, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8433, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8893, "loss_uniform": 0.0013, "loss_aug": 6.1285, "loss": -0.8893, "group0_lr": 1.203, "group1_lr": 1.203}
{"mode": "train", "datatime": "1.665", "epoch": 441, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8414, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8882, "loss_uniform": 0.0011, "loss_aug": 6.1293, "loss": -0.8882, "group0_lr": 1.2011, "group1_lr": 1.2011}
{"mode": "train", "datatime": "0.001", "epoch": 441, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8472, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8887, "loss_uniform": 0.0011, "loss_aug": 6.1291, "loss": -0.8887, "group0_lr": 1.1999, "group1_lr": 1.1999}
{"mode": "train", "datatime": "1.648", "epoch": 442, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "2.039", "pre-sim": 0.8452, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.0014, "loss_aug": 6.1273, "loss": -0.8923, "group0_lr": 1.198, "group1_lr": 1.198}
{"mode": "train", "datatime": "0.001", "epoch": 442, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8438, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8912, "loss_uniform": 0.0013, "loss_aug": 6.1278, "loss": -0.8912, "group0_lr": 1.1967, "group1_lr": 1.1967}
{"mode": "train", "datatime": "1.666", "epoch": 443, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.844, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.0013, "loss_aug": 6.1272, "loss": -0.8919, "group0_lr": 1.1949, "group1_lr": 1.1949}
{"mode": "train", "datatime": "0.001", "epoch": 443, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.842, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8918, "loss_uniform": 0.0012, "loss_aug": 6.1274, "loss": -0.8918, "group0_lr": 1.1936, "group1_lr": 1.1936}
{"mode": "train", "datatime": "1.703", "epoch": 444, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8436, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8955, "loss_uniform": 0.0013, "loss_aug": 6.1257, "loss": -0.8955, "group0_lr": 1.1918, "group1_lr": 1.1918}
{"mode": "train", "datatime": "0.001", "epoch": 444, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8466, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0017, "loss_aug": 6.1254, "loss": -0.8958, "group0_lr": 1.1905, "group1_lr": 1.1905}
{"mode": "train", "datatime": "1.701", "epoch": 445, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8445, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.0015, "loss_aug": 6.1284, "loss": -0.8899, "group0_lr": 1.1887, "group1_lr": 1.1887}
{"mode": "train", "datatime": "0.001", "epoch": 445, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8439, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8904, "loss_uniform": 0.0014, "loss_aug": 6.1281, "loss": -0.8904, "group0_lr": 1.1874, "group1_lr": 1.1874}
{"mode": "train", "datatime": "1.742", "epoch": 446, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8453, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8912, "loss_uniform": 0.0013, "loss_aug": 6.1277, "loss": -0.8912, "group0_lr": 1.1855, "group1_lr": 1.1855}
{"mode": "train", "datatime": "0.001", "epoch": 446, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8422, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.888, "loss_uniform": 0.0014, "loss_aug": 6.1295, "loss": -0.888, "group0_lr": 1.1843, "group1_lr": 1.1843}
{"mode": "train", "datatime": "1.698", "epoch": 447, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.845, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.0014, "loss_aug": 6.1271, "loss": -0.8923, "group0_lr": 1.1824, "group1_lr": 1.1824}
{"mode": "train", "datatime": "0.001", "epoch": 447, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8443, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.89, "loss_uniform": 0.0014, "loss_aug": 6.1284, "loss": -0.89, "group0_lr": 1.1812, "group1_lr": 1.1812}
{"mode": "train", "datatime": "1.733", "epoch": 448, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8423, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.0013, "loss_aug": 6.128, "loss": -0.8906, "group0_lr": 1.1793, "group1_lr": 1.1793}
{"mode": "train", "datatime": "0.001", "epoch": 448, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8422, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8893, "loss_uniform": 0.0014, "loss_aug": 6.1284, "loss": -0.8893, "group0_lr": 1.178, "group1_lr": 1.178}
{"mode": "train", "datatime": "1.728", "epoch": 449, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8427, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8894, "loss_uniform": 0.0017, "loss_aug": 6.1286, "loss": -0.8894, "group0_lr": 1.1762, "group1_lr": 1.1762}
{"mode": "train", "datatime": "0.001", "epoch": 449, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8412, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0014, "loss_aug": 6.1295, "loss": -0.8879, "group0_lr": 1.1749, "group1_lr": 1.1749}
{"mode": "val", "epoch": 449, "KNN-5": 66.66496815286624}
{"mode": "train", "datatime": "1.625", "epoch": 450, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.032", "pre-sim": 0.8397, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.0014, "loss_aug": 6.1293, "loss": -0.8879, "group0_lr": 1.1731, "group1_lr": 1.1731}
{"mode": "train", "datatime": "0.001", "epoch": 450, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8421, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.894, "loss_uniform": 0.0013, "loss_aug": 6.1261, "loss": -0.894, "group0_lr": 1.1718, "group1_lr": 1.1718}
{"mode": "train", "datatime": "1.660", "epoch": 451, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.056", "pre-sim": 0.8401, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.0011, "loss_aug": 6.1263, "loss": -0.8941, "group0_lr": 1.1699, "group1_lr": 1.1699}
{"mode": "train", "datatime": "0.001", "epoch": 451, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8393, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8896, "loss_uniform": 0.0013, "loss_aug": 6.1287, "loss": -0.8896, "group0_lr": 1.1687, "group1_lr": 1.1687}
{"mode": "train", "datatime": "1.718", "epoch": 452, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8427, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0015, "loss_aug": 6.1254, "loss": -0.8958, "group0_lr": 1.1668, "group1_lr": 1.1668}
{"mode": "train", "datatime": "0.001", "epoch": 452, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8379, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.0013, "loss_aug": 6.1265, "loss": -0.8936, "group0_lr": 1.1655, "group1_lr": 1.1655}
{"mode": "train", "datatime": "1.718", "epoch": 453, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.842, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.0016, "loss_aug": 6.126, "loss": -0.8941, "group0_lr": 1.1637, "group1_lr": 1.1637}
{"mode": "train", "datatime": "0.001", "epoch": 453, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8371, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8908, "loss_uniform": 0.0013, "loss_aug": 6.1279, "loss": -0.8908, "group0_lr": 1.1624, "group1_lr": 1.1624}
{"mode": "train", "datatime": "1.709", "epoch": 454, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8351, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8857, "loss_uniform": 0.0014, "loss_aug": 6.1303, "loss": -0.8857, "group0_lr": 1.1605, "group1_lr": 1.1605}
{"mode": "train", "datatime": "0.001", "epoch": 454, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8415, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.893, "loss_uniform": 0.0014, "loss_aug": 6.1269, "loss": -0.893, "group0_lr": 1.1593, "group1_lr": 1.1593}
{"mode": "train", "datatime": "1.709", "epoch": 455, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.844, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8928, "loss_uniform": 0.0014, "loss_aug": 6.1272, "loss": -0.8928, "group0_lr": 1.1574, "group1_lr": 1.1574}
{"mode": "train", "datatime": "0.001", "epoch": 455, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8468, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.9015, "loss_uniform": 0.0011, "loss_aug": 6.1229, "loss": -0.9015, "group0_lr": 1.1561, "group1_lr": 1.1561}
{"mode": "train", "datatime": "1.770", "epoch": 456, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8457, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8966, "loss_uniform": 0.0016, "loss_aug": 6.1256, "loss": -0.8966, "group0_lr": 1.1543, "group1_lr": 1.1543}
{"mode": "train", "datatime": "0.001", "epoch": 456, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8417, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8956, "loss_uniform": 0.0012, "loss_aug": 6.1258, "loss": -0.8956, "group0_lr": 1.153, "group1_lr": 1.153}
{"mode": "train", "datatime": "1.671", "epoch": 457, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.059", "pre-sim": 0.8431, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8975, "loss_uniform": 0.0015, "loss_aug": 6.1252, "loss": -0.8975, "group0_lr": 1.1511, "group1_lr": 1.1511}
{"mode": "train", "datatime": "0.001", "epoch": 457, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8423, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.0015, "loss_aug": 6.128, "loss": -0.8919, "group0_lr": 1.1499, "group1_lr": 1.1499}
{"mode": "train", "datatime": "1.688", "epoch": 458, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.843, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8977, "loss_uniform": 0.0013, "loss_aug": 6.1247, "loss": -0.8977, "group0_lr": 1.148, "group1_lr": 1.148}
{"mode": "train", "datatime": "0.001", "epoch": 458, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8402, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0014, "loss_aug": 6.1276, "loss": -0.8922, "group0_lr": 1.1467, "group1_lr": 1.1467}
{"mode": "train", "datatime": "1.706", "epoch": 459, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8394, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8887, "loss_uniform": 0.0012, "loss_aug": 6.129, "loss": -0.8887, "group0_lr": 1.1449, "group1_lr": 1.1449}
{"mode": "train", "datatime": "0.001", "epoch": 459, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8395, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0013, "loss_aug": 6.1271, "loss": -0.8929, "group0_lr": 1.1436, "group1_lr": 1.1436}
{"mode": "train", "datatime": "1.651", "epoch": 460, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.054", "pre-sim": 0.8437, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8948, "loss_uniform": 0.0011, "loss_aug": 6.1261, "loss": -0.8948, "group0_lr": 1.1417, "group1_lr": 1.1417}
{"mode": "train", "datatime": "0.001", "epoch": 460, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8437, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8989, "loss_uniform": 0.0012, "loss_aug": 6.1239, "loss": -0.8989, "group0_lr": 1.1404, "group1_lr": 1.1404}
{"mode": "train", "datatime": "1.713", "epoch": 461, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8428, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0012, "loss_aug": 6.1253, "loss": -0.8958, "group0_lr": 1.1386, "group1_lr": 1.1386}
{"mode": "train", "datatime": "0.001", "epoch": 461, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8376, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8913, "loss_uniform": 0.0012, "loss_aug": 6.1276, "loss": -0.8913, "group0_lr": 1.1373, "group1_lr": 1.1373}
{"mode": "train", "datatime": "1.744", "epoch": 462, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8371, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8867, "loss_uniform": 0.0014, "loss_aug": 6.1302, "loss": -0.8867, "group0_lr": 1.1354, "group1_lr": 1.1354}
{"mode": "train", "datatime": "0.001", "epoch": 462, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.837, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8916, "loss_uniform": 0.0012, "loss_aug": 6.1277, "loss": -0.8916, "group0_lr": 1.1342, "group1_lr": 1.1342}
{"mode": "train", "datatime": "1.700", "epoch": 463, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8427, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8982, "loss_uniform": 0.0013, "loss_aug": 6.1242, "loss": -0.8982, "group0_lr": 1.1323, "group1_lr": 1.1323}
{"mode": "train", "datatime": "0.001", "epoch": 463, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8394, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8966, "loss_uniform": 0.0011, "loss_aug": 6.125, "loss": -0.8966, "group0_lr": 1.131, "group1_lr": 1.131}
{"mode": "train", "datatime": "1.710", "epoch": 464, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8395, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8947, "loss_uniform": 0.0013, "loss_aug": 6.126, "loss": -0.8947, "group0_lr": 1.1291, "group1_lr": 1.1291}
{"mode": "train", "datatime": "0.001", "epoch": 464, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8386, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.896, "loss_uniform": 0.0013, "loss_aug": 6.1256, "loss": -0.896, "group0_lr": 1.1279, "group1_lr": 1.1279}
{"mode": "train", "datatime": "1.681", "epoch": 465, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8417, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8989, "loss_uniform": 0.0011, "loss_aug": 6.1244, "loss": -0.8989, "group0_lr": 1.126, "group1_lr": 1.126}
{"mode": "train", "datatime": "0.001", "epoch": 465, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8383, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8927, "loss_uniform": 0.001, "loss_aug": 6.1274, "loss": -0.8927, "group0_lr": 1.1247, "group1_lr": 1.1247}
{"mode": "train", "datatime": "1.724", "epoch": 466, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8386, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8952, "loss_uniform": 0.0012, "loss_aug": 6.1261, "loss": -0.8952, "group0_lr": 1.1228, "group1_lr": 1.1228}
{"mode": "train", "datatime": "0.001", "epoch": 466, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8349, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8934, "loss_uniform": 0.0013, "loss_aug": 6.127, "loss": -0.8934, "group0_lr": 1.1216, "group1_lr": 1.1216}
{"mode": "train", "datatime": "1.776", "epoch": 467, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8384, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8926, "loss_uniform": 0.0012, "loss_aug": 6.1275, "loss": -0.8926, "group0_lr": 1.1197, "group1_lr": 1.1197}
{"mode": "train", "datatime": "0.001", "epoch": 467, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8376, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8954, "loss_uniform": 0.0013, "loss_aug": 6.1262, "loss": -0.8954, "group0_lr": 1.1184, "group1_lr": 1.1184}
{"mode": "train", "datatime": "1.739", "epoch": 468, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8409, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8987, "loss_uniform": 0.0011, "loss_aug": 6.1243, "loss": -0.8987, "group0_lr": 1.1165, "group1_lr": 1.1165}
{"mode": "train", "datatime": "0.001", "epoch": 468, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8367, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.0013, "loss_aug": 6.1287, "loss": -0.8899, "group0_lr": 1.1153, "group1_lr": 1.1153}
{"mode": "train", "datatime": "1.739", "epoch": 469, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8412, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8967, "loss_uniform": 0.0012, "loss_aug": 6.1253, "loss": -0.8967, "group0_lr": 1.1134, "group1_lr": 1.1134}
{"mode": "train", "datatime": "0.001", "epoch": 469, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8354, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8874, "loss_uniform": 0.0013, "loss_aug": 6.1299, "loss": -0.8874, "group0_lr": 1.1121, "group1_lr": 1.1121}
{"mode": "train", "datatime": "1.714", "epoch": 470, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8402, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.894, "loss_uniform": 0.0013, "loss_aug": 6.1266, "loss": -0.894, "group0_lr": 1.1102, "group1_lr": 1.1102}
{"mode": "train", "datatime": "0.001", "epoch": 470, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8394, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8939, "loss_uniform": 0.0013, "loss_aug": 6.1265, "loss": -0.8939, "group0_lr": 1.109, "group1_lr": 1.109}
{"mode": "train", "datatime": "1.712", "epoch": 471, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8386, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8913, "loss_uniform": 0.0013, "loss_aug": 6.1275, "loss": -0.8913, "group0_lr": 1.1071, "group1_lr": 1.1071}
{"mode": "train", "datatime": "0.001", "epoch": 471, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8391, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8931, "loss_uniform": 0.0015, "loss_aug": 6.1265, "loss": -0.8931, "group0_lr": 1.1058, "group1_lr": 1.1058}
{"mode": "train", "datatime": "1.757", "epoch": 472, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8378, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8948, "loss_uniform": 0.0012, "loss_aug": 6.1256, "loss": -0.8948, "group0_lr": 1.1039, "group1_lr": 1.1039}
{"mode": "train", "datatime": "0.001", "epoch": 472, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8403, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.899, "loss_uniform": 0.0013, "loss_aug": 6.1236, "loss": -0.899, "group0_lr": 1.1027, "group1_lr": 1.1027}
{"mode": "train", "datatime": "1.693", "epoch": 473, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8401, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8999, "loss_uniform": 0.0012, "loss_aug": 6.1232, "loss": -0.8999, "group0_lr": 1.1008, "group1_lr": 1.1008}
{"mode": "train", "datatime": "0.001", "epoch": 473, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8342, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8924, "loss_uniform": 0.0014, "loss_aug": 6.127, "loss": -0.8924, "group0_lr": 1.0995, "group1_lr": 1.0995}
{"mode": "train", "datatime": "1.750", "epoch": 474, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8361, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8907, "loss_uniform": 0.0015, "loss_aug": 6.1277, "loss": -0.8907, "group0_lr": 1.0976, "group1_lr": 1.0976}
{"mode": "train", "datatime": "0.001", "epoch": 474, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8435, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9006, "loss_uniform": 0.0013, "loss_aug": 6.1227, "loss": -0.9006, "group0_lr": 1.0963, "group1_lr": 1.0963}
{"mode": "train", "datatime": "1.695", "epoch": 475, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.837, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8898, "loss_uniform": 0.0015, "loss_aug": 6.1284, "loss": -0.8898, "group0_lr": 1.0945, "group1_lr": 1.0945}
{"mode": "train", "datatime": "0.001", "epoch": 475, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8379, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8929, "loss_uniform": 0.0016, "loss_aug": 6.1273, "loss": -0.8929, "group0_lr": 1.0932, "group1_lr": 1.0932}
{"mode": "train", "datatime": "1.631", "epoch": 476, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.040", "pre-sim": 0.8372, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8955, "loss_uniform": 0.0014, "loss_aug": 6.1256, "loss": -0.8955, "group0_lr": 1.0913, "group1_lr": 1.0913}
{"mode": "train", "datatime": "0.001", "epoch": 476, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8398, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8937, "loss_uniform": 0.0014, "loss_aug": 6.1268, "loss": -0.8937, "group0_lr": 1.09, "group1_lr": 1.09}
{"mode": "train", "datatime": "1.736", "epoch": 477, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8358, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8901, "loss_uniform": 0.0016, "loss_aug": 6.1283, "loss": -0.8901, "group0_lr": 1.0881, "group1_lr": 1.0881}
{"mode": "train", "datatime": "0.001", "epoch": 477, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8374, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8973, "loss_uniform": 0.0015, "loss_aug": 6.125, "loss": -0.8973, "group0_lr": 1.0869, "group1_lr": 1.0869}
{"mode": "train", "datatime": "1.733", "epoch": 478, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.836, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8931, "loss_uniform": 0.0016, "loss_aug": 6.1268, "loss": -0.8931, "group0_lr": 1.085, "group1_lr": 1.085}
{"mode": "train", "datatime": "0.001", "epoch": 478, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8352, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8917, "loss_uniform": 0.0015, "loss_aug": 6.1273, "loss": -0.8917, "group0_lr": 1.0837, "group1_lr": 1.0837}
{"mode": "train", "datatime": "1.686", "epoch": 479, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8402, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9005, "loss_uniform": 0.0014, "loss_aug": 6.123, "loss": -0.9005, "group0_lr": 1.0818, "group1_lr": 1.0818}
{"mode": "train", "datatime": "0.001", "epoch": 479, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8386, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8962, "loss_uniform": 0.0013, "loss_aug": 6.1254, "loss": -0.8962, "group0_lr": 1.0805, "group1_lr": 1.0805}
{"mode": "train", "datatime": "1.703", "epoch": 480, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8378, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0013, "loss_aug": 6.1253, "loss": -0.8958, "group0_lr": 1.0787, "group1_lr": 1.0787}
{"mode": "train", "datatime": "0.001", "epoch": 480, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8348, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.0014, "loss_aug": 6.1272, "loss": -0.8919, "group0_lr": 1.0774, "group1_lr": 1.0774}
{"mode": "train", "datatime": "1.722", "epoch": 481, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8309, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8908, "loss_uniform": 0.0013, "loss_aug": 6.1281, "loss": -0.8908, "group0_lr": 1.0755, "group1_lr": 1.0755}
{"mode": "train", "datatime": "0.001", "epoch": 481, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8328, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8925, "loss_uniform": 0.0012, "loss_aug": 6.1269, "loss": -0.8925, "group0_lr": 1.0742, "group1_lr": 1.0742}
{"mode": "train", "datatime": "1.734", "epoch": 482, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8346, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8968, "loss_uniform": 0.0014, "loss_aug": 6.125, "loss": -0.8968, "group0_lr": 1.0723, "group1_lr": 1.0723}
{"mode": "train", "datatime": "0.001", "epoch": 482, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.833, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8901, "loss_uniform": 0.0013, "loss_aug": 6.1281, "loss": -0.8901, "group0_lr": 1.071, "group1_lr": 1.071}
{"mode": "train", "datatime": "1.705", "epoch": 483, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8355, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8991, "loss_uniform": 0.0015, "loss_aug": 6.1238, "loss": -0.8991, "group0_lr": 1.0692, "group1_lr": 1.0692}
{"mode": "train", "datatime": "0.001", "epoch": 483, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8358, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8971, "loss_uniform": 0.0012, "loss_aug": 6.1246, "loss": -0.8971, "group0_lr": 1.0679, "group1_lr": 1.0679}
{"mode": "train", "datatime": "1.708", "epoch": 484, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8341, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8953, "loss_uniform": 0.0016, "loss_aug": 6.1257, "loss": -0.8953, "group0_lr": 1.066, "group1_lr": 1.066}
{"mode": "train", "datatime": "0.001", "epoch": 484, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8362, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8968, "loss_uniform": 0.0014, "loss_aug": 6.1248, "loss": -0.8968, "group0_lr": 1.0647, "group1_lr": 1.0647}
{"mode": "train", "datatime": "1.644", "epoch": 485, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.049", "pre-sim": 0.8378, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.899, "loss_uniform": 0.0013, "loss_aug": 6.1241, "loss": -0.899, "group0_lr": 1.0628, "group1_lr": 1.0628}
{"mode": "train", "datatime": "0.001", "epoch": 485, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8371, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8962, "loss_uniform": 0.0013, "loss_aug": 6.1252, "loss": -0.8962, "group0_lr": 1.0615, "group1_lr": 1.0615}
{"mode": "train", "datatime": "1.727", "epoch": 486, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8346, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8974, "loss_uniform": 0.0014, "loss_aug": 6.1245, "loss": -0.8974, "group0_lr": 1.0597, "group1_lr": 1.0597}
{"mode": "train", "datatime": "0.001", "epoch": 486, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8356, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8948, "loss_uniform": 0.0012, "loss_aug": 6.1259, "loss": -0.8948, "group0_lr": 1.0584, "group1_lr": 1.0584}
{"mode": "train", "datatime": "1.722", "epoch": 487, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8345, "tau_norm": 0.0523, "scale": 0.0, "loss_sim": -0.8958, "loss_uniform": 0.0014, "loss_aug": 6.1257, "loss": -0.8958, "group0_lr": 1.0565, "group1_lr": 1.0565}
{"mode": "train", "datatime": "0.001", "epoch": 487, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.838, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8992, "loss_uniform": 0.0012, "loss_aug": 6.1237, "loss": -0.8992, "group0_lr": 1.0552, "group1_lr": 1.0552}
{"mode": "train", "datatime": "1.686", "epoch": 488, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.8327, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.892, "loss_uniform": 0.0017, "loss_aug": 6.1273, "loss": -0.892, "group0_lr": 1.0533, "group1_lr": 1.0533}
{"mode": "train", "datatime": "0.001", "epoch": 488, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8327, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8938, "loss_uniform": 0.0013, "loss_aug": 6.1264, "loss": -0.8938, "group0_lr": 1.052, "group1_lr": 1.052}
{"mode": "train", "datatime": "1.715", "epoch": 489, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8351, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.895, "loss_uniform": 0.0016, "loss_aug": 6.1258, "loss": -0.895, "group0_lr": 1.0502, "group1_lr": 1.0502}
{"mode": "train", "datatime": "0.001", "epoch": 489, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8347, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.901, "loss_uniform": 0.0013, "loss_aug": 6.1226, "loss": -0.901, "group0_lr": 1.0489, "group1_lr": 1.0489}
{"mode": "train", "datatime": "1.714", "epoch": 490, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8378, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.904, "loss_uniform": 0.0014, "loss_aug": 6.1209, "loss": -0.904, "group0_lr": 1.047, "group1_lr": 1.047}
{"mode": "train", "datatime": "0.001", "epoch": 490, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8322, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8964, "loss_uniform": 0.0015, "loss_aug": 6.1245, "loss": -0.8964, "group0_lr": 1.0457, "group1_lr": 1.0457}
{"mode": "train", "datatime": "1.676", "epoch": 491, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8328, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8981, "loss_uniform": 0.0012, "loss_aug": 6.1236, "loss": -0.8981, "group0_lr": 1.0438, "group1_lr": 1.0438}
{"mode": "train", "datatime": "0.001", "epoch": 491, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8345, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8984, "loss_uniform": 0.0011, "loss_aug": 6.1235, "loss": -0.8984, "group0_lr": 1.0425, "group1_lr": 1.0425}
{"mode": "train", "datatime": "1.667", "epoch": 492, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.054", "pre-sim": 0.8339, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8972, "loss_uniform": 0.0016, "loss_aug": 6.1247, "loss": -0.8972, "group0_lr": 1.0406, "group1_lr": 1.0406}
{"mode": "train", "datatime": "0.001", "epoch": 492, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8376, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9041, "loss_uniform": 0.0013, "loss_aug": 6.121, "loss": -0.9041, "group0_lr": 1.0394, "group1_lr": 1.0394}
{"mode": "train", "datatime": "1.661", "epoch": 493, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "2.068", "pre-sim": 0.8301, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8974, "loss_uniform": 0.0012, "loss_aug": 6.1243, "loss": -0.8974, "group0_lr": 1.0375, "group1_lr": 1.0375}
{"mode": "train", "datatime": "0.001", "epoch": 493, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8292, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8922, "loss_uniform": 0.0012, "loss_aug": 6.1269, "loss": -0.8922, "group0_lr": 1.0362, "group1_lr": 1.0362}
{"mode": "train", "datatime": "1.728", "epoch": 494, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8378, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.902, "loss_uniform": 0.0013, "loss_aug": 6.1223, "loss": -0.902, "group0_lr": 1.0343, "group1_lr": 1.0343}
{"mode": "train", "datatime": "0.001", "epoch": 494, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8327, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8964, "loss_uniform": 0.0015, "loss_aug": 6.125, "loss": -0.8964, "group0_lr": 1.033, "group1_lr": 1.033}
{"mode": "train", "datatime": "1.683", "epoch": 495, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.8322, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8982, "loss_uniform": 0.0012, "loss_aug": 6.1238, "loss": -0.8982, "group0_lr": 1.0311, "group1_lr": 1.0311}
{"mode": "train", "datatime": "0.001", "epoch": 495, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8298, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8949, "loss_uniform": 0.0015, "loss_aug": 6.1256, "loss": -0.8949, "group0_lr": 1.0298, "group1_lr": 1.0298}
{"mode": "train", "datatime": "1.703", "epoch": 496, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.834, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9, "loss_uniform": 0.0012, "loss_aug": 6.1232, "loss": -0.9, "group0_lr": 1.028, "group1_lr": 1.028}
{"mode": "train", "datatime": "0.001", "epoch": 496, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8319, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8999, "loss_uniform": 0.0012, "loss_aug": 6.1229, "loss": -0.8999, "group0_lr": 1.0267, "group1_lr": 1.0267}
{"mode": "train", "datatime": "1.728", "epoch": 497, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8325, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.898, "loss_uniform": 0.0014, "loss_aug": 6.1238, "loss": -0.898, "group0_lr": 1.0248, "group1_lr": 1.0248}
{"mode": "train", "datatime": "0.001", "epoch": 497, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8336, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9023, "loss_uniform": 0.0014, "loss_aug": 6.1216, "loss": -0.9023, "group0_lr": 1.0235, "group1_lr": 1.0235}
{"mode": "train", "datatime": "1.746", "epoch": 498, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8279, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8934, "loss_uniform": 0.0013, "loss_aug": 6.1261, "loss": -0.8934, "group0_lr": 1.0216, "group1_lr": 1.0216}
{"mode": "train", "datatime": "0.001", "epoch": 498, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8341, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9028, "loss_uniform": 0.0013, "loss_aug": 6.1215, "loss": -0.9028, "group0_lr": 1.0203, "group1_lr": 1.0203}
{"mode": "train", "datatime": "1.715", "epoch": 499, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8338, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.9002, "loss_uniform": 0.0014, "loss_aug": 6.1229, "loss": -0.9002, "group0_lr": 1.0184, "group1_lr": 1.0184}
{"mode": "train", "datatime": "0.001", "epoch": 499, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8314, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8976, "loss_uniform": 0.0014, "loss_aug": 6.1242, "loss": -0.8976, "group0_lr": 1.0172, "group1_lr": 1.0172}
{"mode": "val", "epoch": 499, "KNN-5": 67.67898089171975}
{"mode": "train", "datatime": "1.729", "epoch": 500, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8309, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8942, "loss_uniform": 0.0013, "loss_aug": 6.126, "loss": -0.8942, "group0_lr": 1.0153, "group1_lr": 1.0153}
{"mode": "train", "datatime": "0.001", "epoch": 500, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8296, "tau_norm": 0.0524, "scale": 0.0, "loss_sim": -0.8983, "loss_uniform": 0.0013, "loss_aug": 6.1241, "loss": -0.8983, "group0_lr": 1.014, "group1_lr": 1.014}
{"mode": "train", "datatime": "1.730", "epoch": 501, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8348, "tau_norm": 0.0524, "scale": 0.01, "loss_sim": -0.9063, "loss_uniform": 0.0011, "loss_aug": 6.1201, "loss": -0.836, "group0_lr": 1.0121, "group1_lr": 1.0121}
{"mode": "train", "datatime": "0.001", "epoch": 501, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8322, "tau_norm": 0.0524, "scale": 0.01, "loss_sim": -0.9011, "loss_uniform": 0.0012, "loss_aug": 6.1225, "loss": -0.8309, "group0_lr": 1.0108, "group1_lr": 1.0108}
{"mode": "train", "datatime": "1.624", "epoch": 502, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.030", "pre-sim": 0.8299, "tau_norm": 0.0524, "scale": 0.02, "loss_sim": -0.8983, "loss_uniform": 0.0013, "loss_aug": 6.1238, "loss": -0.7579, "group0_lr": 1.0089, "group1_lr": 1.0089}
{"mode": "train", "datatime": "0.001", "epoch": 502, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8331, "tau_norm": 0.0524, "scale": 0.02, "loss_sim": -0.8995, "loss_uniform": 0.0015, "loss_aug": 6.1231, "loss": -0.7591, "group0_lr": 1.0076, "group1_lr": 1.0076}
{"mode": "train", "datatime": "1.732", "epoch": 503, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8308, "tau_norm": 0.0524, "scale": 0.03, "loss_sim": -0.8996, "loss_uniform": 0.0013, "loss_aug": 6.123, "loss": -0.6889, "group0_lr": 1.0057, "group1_lr": 1.0057}
{"mode": "train", "datatime": "0.001", "epoch": 503, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.833, "tau_norm": 0.0524, "scale": 0.03, "loss_sim": -0.9, "loss_uniform": 0.0015, "loss_aug": 6.1225, "loss": -0.6893, "group0_lr": 1.0045, "group1_lr": 1.0045}
{"mode": "train", "datatime": "1.658", "epoch": 504, "iter": 15, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "2.060", "pre-sim": 0.8319, "tau_norm": 0.0524, "scale": 0.04, "loss_sim": -0.9026, "loss_uniform": 0.0013, "loss_aug": 6.1212, "loss": -0.6216, "group0_lr": 1.0026, "group1_lr": 1.0026}
{"mode": "train", "datatime": "0.001", "epoch": 504, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8346, "tau_norm": 0.0524, "scale": 0.04, "loss_sim": -0.904, "loss_uniform": 0.0013, "loss_aug": 6.1206, "loss": -0.6229, "group0_lr": 1.0013, "group1_lr": 1.0013}
{"mode": "train", "datatime": "1.695", "epoch": 505, "iter": 15, "lr": "9.99e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8317, "tau_norm": 0.0524, "scale": 0.05, "loss_sim": -0.9011, "loss_uniform": 0.0013, "loss_aug": 6.1218, "loss": -0.5499, "group0_lr": 0.9994, "group1_lr": 0.9994}
{"mode": "train", "datatime": "0.001", "epoch": 505, "iter": 30, "lr": "9.98e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.833, "tau_norm": 0.0524, "scale": 0.05, "loss_sim": -0.9042, "loss_uniform": 0.0014, "loss_aug": 6.1201, "loss": -0.5529, "group0_lr": 0.9981, "group1_lr": 0.9981}
{"mode": "train", "datatime": "1.702", "epoch": 506, "iter": 15, "lr": "9.96e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8345, "tau_norm": 0.0524, "scale": 0.06, "loss_sim": -0.8982, "loss_uniform": 0.0013, "loss_aug": 6.1229, "loss": -0.4768, "group0_lr": 0.9962, "group1_lr": 0.9962}
{"mode": "train", "datatime": "0.001", "epoch": 506, "iter": 30, "lr": "9.94e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8303, "tau_norm": 0.0524, "scale": 0.06, "loss_sim": -0.8988, "loss_uniform": 0.0012, "loss_aug": 6.1226, "loss": -0.4775, "group0_lr": 0.9949, "group1_lr": 0.9949}
{"mode": "train", "datatime": "1.731", "epoch": 507, "iter": 15, "lr": "9.92e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8345, "tau_norm": 0.0524, "scale": 0.07, "loss_sim": -0.9009, "loss_uniform": 0.0013, "loss_aug": 6.1215, "loss": -0.4093, "group0_lr": 0.9931, "group1_lr": 0.9931}
{"mode": "train", "datatime": "0.001", "epoch": 507, "iter": 30, "lr": "9.91e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8326, "tau_norm": 0.0524, "scale": 0.07, "loss_sim": -0.8987, "loss_uniform": 0.0013, "loss_aug": 6.1227, "loss": -0.4071, "group0_lr": 0.9918, "group1_lr": 0.9918}
{"mode": "train", "datatime": "1.705", "epoch": 508, "iter": 15, "lr": "9.89e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8313, "tau_norm": 0.0524, "scale": 0.08, "loss_sim": -0.8973, "loss_uniform": 0.0013, "loss_aug": 6.1233, "loss": -0.3356, "group0_lr": 0.9899, "group1_lr": 0.9899}
{"mode": "train", "datatime": "0.001", "epoch": 508, "iter": 30, "lr": "9.88e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8309, "tau_norm": 0.0524, "scale": 0.08, "loss_sim": -0.8954, "loss_uniform": 0.0013, "loss_aug": 6.124, "loss": -0.3337, "group0_lr": 0.9886, "group1_lr": 0.9886}
{"mode": "train", "datatime": "1.691", "epoch": 509, "iter": 15, "lr": "9.86e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8303, "tau_norm": 0.0524, "scale": 0.09, "loss_sim": -0.9007, "loss_uniform": 0.001, "loss_aug": 6.1216, "loss": -0.2686, "group0_lr": 0.9867, "group1_lr": 0.9867}
{"mode": "train", "datatime": "0.001", "epoch": 509, "iter": 30, "lr": "9.85e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8287, "tau_norm": 0.0524, "scale": 0.09, "loss_sim": -0.8983, "loss_uniform": 0.0012, "loss_aug": 6.1225, "loss": -0.2664, "group0_lr": 0.9854, "group1_lr": 0.9854}
{"mode": "train", "datatime": "1.710", "epoch": 510, "iter": 15, "lr": "9.83e-01", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8268, "tau_norm": 0.0524, "scale": 0.1, "loss_sim": -0.8984, "loss_uniform": 0.0011, "loss_aug": 6.1223, "loss": -0.1962, "group0_lr": 0.9835, "group1_lr": 0.9835}
{"mode": "train", "datatime": "0.001", "epoch": 510, "iter": 30, "lr": "9.82e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.83, "tau_norm": 0.0524, "scale": 0.1, "loss_sim": -0.9052, "loss_uniform": 0.0011, "loss_aug": 6.1187, "loss": -0.2027, "group0_lr": 0.9822, "group1_lr": 0.9822}
{"mode": "train", "datatime": "1.675", "epoch": 511, "iter": 15, "lr": "9.80e-01", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.83, "tau_norm": 0.0524, "scale": 0.11, "loss_sim": -0.9042, "loss_uniform": 0.0012, "loss_aug": 6.1193, "loss": -0.1314, "group0_lr": 0.9804, "group1_lr": 0.9804}
{"mode": "train", "datatime": "0.001", "epoch": 511, "iter": 30, "lr": "9.78e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.832, "tau_norm": 0.0524, "scale": 0.11, "loss_sim": -0.905, "loss_uniform": 0.0013, "loss_aug": 6.1186, "loss": -0.1323, "group0_lr": 0.9791, "group1_lr": 0.9791}
{"mode": "train", "datatime": "1.691", "epoch": 512, "iter": 15, "lr": "9.77e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8287, "tau_norm": 0.0524, "scale": 0.12, "loss_sim": -0.8993, "loss_uniform": 0.0013, "loss_aug": 6.1214, "loss": -0.0567, "group0_lr": 0.9772, "group1_lr": 0.9772}
{"mode": "train", "datatime": "0.001", "epoch": 512, "iter": 30, "lr": "9.75e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8292, "tau_norm": 0.0524, "scale": 0.12, "loss_sim": -0.8968, "loss_uniform": 0.0012, "loss_aug": 6.1225, "loss": -0.0543, "group0_lr": 0.9759, "group1_lr": 0.9759}
{"mode": "train", "datatime": "1.643", "epoch": 513, "iter": 15, "lr": "9.73e-01", "total": 37, "batchsize": 256, "time": "2.046", "pre-sim": 0.8286, "tau_norm": 0.0524, "scale": 0.13, "loss_sim": -0.9015, "loss_uniform": 0.0012, "loss_aug": 6.1202, "loss": 0.0115, "group0_lr": 0.974, "group1_lr": 0.974}
{"mode": "train", "datatime": "0.001", "epoch": 513, "iter": 30, "lr": "9.72e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8311, "tau_norm": 0.0524, "scale": 0.13, "loss_sim": -0.9046, "loss_uniform": 0.0011, "loss_aug": 6.1188, "loss": 0.0086, "group0_lr": 0.9727, "group1_lr": 0.9727}
{"mode": "train", "datatime": "1.681", "epoch": 514, "iter": 15, "lr": "9.70e-01", "total": 37, "batchsize": 256, "time": "2.070", "pre-sim": 0.829, "tau_norm": 0.0524, "scale": 0.14, "loss_sim": -0.8992, "loss_uniform": 0.0011, "loss_aug": 6.1214, "loss": 0.0839, "group0_lr": 0.9708, "group1_lr": 0.9708}
{"mode": "train", "datatime": "0.001", "epoch": 514, "iter": 30, "lr": "9.69e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8235, "tau_norm": 0.0524, "scale": 0.14, "loss_sim": -0.8924, "loss_uniform": 0.0012, "loss_aug": 6.1246, "loss": 0.0901, "group0_lr": 0.9696, "group1_lr": 0.9696}
{"mode": "train", "datatime": "1.724", "epoch": 515, "iter": 15, "lr": "9.67e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8321, "tau_norm": 0.0524, "scale": 0.15, "loss_sim": -0.9034, "loss_uniform": 0.0011, "loss_aug": 6.1193, "loss": 0.1501, "group0_lr": 0.9677, "group1_lr": 0.9677}
{"mode": "train", "datatime": "0.001", "epoch": 515, "iter": 30, "lr": "9.66e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8315, "tau_norm": 0.0524, "scale": 0.15, "loss_sim": -0.8985, "loss_uniform": 0.0012, "loss_aug": 6.1212, "loss": 0.1546, "group0_lr": 0.9664, "group1_lr": 0.9664}
{"mode": "train", "datatime": "1.685", "epoch": 516, "iter": 15, "lr": "9.64e-01", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.8311, "tau_norm": 0.0524, "scale": 0.16, "loss_sim": -0.9028, "loss_uniform": 0.001, "loss_aug": 6.1188, "loss": 0.2208, "group0_lr": 0.9645, "group1_lr": 0.9645}
{"mode": "train", "datatime": "0.001", "epoch": 516, "iter": 30, "lr": "9.63e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8329, "tau_norm": 0.0524, "scale": 0.16, "loss_sim": -0.9012, "loss_uniform": 0.0009, "loss_aug": 6.1197, "loss": 0.2223, "group0_lr": 0.9632, "group1_lr": 0.9632}
{"mode": "train", "datatime": "1.774", "epoch": 517, "iter": 15, "lr": "9.61e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.834, "tau_norm": 0.0524, "scale": 0.17, "loss_sim": -0.9023, "loss_uniform": 0.0009, "loss_aug": 6.1189, "loss": 0.2915, "group0_lr": 0.9613, "group1_lr": 0.9613}
{"mode": "train", "datatime": "0.001", "epoch": 517, "iter": 30, "lr": "9.59e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8307, "tau_norm": 0.0524, "scale": 0.17, "loss_sim": -0.9019, "loss_uniform": 0.001, "loss_aug": 6.1188, "loss": 0.2918, "group0_lr": 0.96, "group1_lr": 0.96}
{"mode": "train", "datatime": "1.730", "epoch": 518, "iter": 15, "lr": "9.58e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8316, "tau_norm": 0.0524, "scale": 0.18, "loss_sim": -0.9029, "loss_uniform": 0.0008, "loss_aug": 6.1181, "loss": 0.361, "group0_lr": 0.9582, "group1_lr": 0.9582}
{"mode": "train", "datatime": "0.001", "epoch": 518, "iter": 30, "lr": "9.56e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8313, "tau_norm": 0.0524, "scale": 0.18, "loss_sim": -0.9013, "loss_uniform": 0.001, "loss_aug": 6.1187, "loss": 0.3625, "group0_lr": 0.9569, "group1_lr": 0.9569}
{"mode": "train", "datatime": "1.711", "epoch": 519, "iter": 15, "lr": "9.54e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8272, "tau_norm": 0.0524, "scale": 0.19, "loss_sim": -0.8991, "loss_uniform": 0.0008, "loss_aug": 6.12, "loss": 0.4347, "group0_lr": 0.955, "group1_lr": 0.955}
{"mode": "train", "datatime": "0.001", "epoch": 519, "iter": 30, "lr": "9.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8309, "tau_norm": 0.0524, "scale": 0.19, "loss_sim": -0.9013, "loss_uniform": 0.0009, "loss_aug": 6.1187, "loss": 0.4327, "group0_lr": 0.9537, "group1_lr": 0.9537}
{"mode": "train", "datatime": "1.723", "epoch": 520, "iter": 15, "lr": "9.51e-01", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8255, "tau_norm": 0.0524, "scale": 0.2, "loss_sim": -0.8931, "loss_uniform": 0.0007, "loss_aug": 6.1228, "loss": 0.5103, "group0_lr": 0.9518, "group1_lr": 0.9518}
{"mode": "train", "datatime": "0.001", "epoch": 520, "iter": 30, "lr": "9.50e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8325, "tau_norm": 0.0524, "scale": 0.2, "loss_sim": -0.9001, "loss_uniform": 0.0008, "loss_aug": 6.119, "loss": 0.5038, "group0_lr": 0.9505, "group1_lr": 0.9505}
{"mode": "train", "datatime": "1.736", "epoch": 521, "iter": 15, "lr": "9.48e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8308, "tau_norm": 0.0524, "scale": 0.21, "loss_sim": -0.8969, "loss_uniform": 0.0008, "loss_aug": 6.1206, "loss": 0.5769, "group0_lr": 0.9486, "group1_lr": 0.9486}
{"mode": "train", "datatime": "0.001", "epoch": 521, "iter": 30, "lr": "9.47e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8329, "tau_norm": 0.0524, "scale": 0.21, "loss_sim": -0.8996, "loss_uniform": 0.0008, "loss_aug": 6.1192, "loss": 0.5745, "group0_lr": 0.9474, "group1_lr": 0.9474}
{"mode": "train", "datatime": "1.736", "epoch": 522, "iter": 15, "lr": "9.45e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8329, "tau_norm": 0.0524, "scale": 0.22, "loss_sim": -0.9013, "loss_uniform": 0.0008, "loss_aug": 6.1183, "loss": 0.6432, "group0_lr": 0.9455, "group1_lr": 0.9455}
{"mode": "train", "datatime": "0.001", "epoch": 522, "iter": 30, "lr": "9.44e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.832, "tau_norm": 0.0524, "scale": 0.22, "loss_sim": -0.9028, "loss_uniform": 0.0007, "loss_aug": 6.1172, "loss": 0.6418, "group0_lr": 0.9442, "group1_lr": 0.9442}
{"mode": "train", "datatime": "1.709", "epoch": 523, "iter": 15, "lr": "9.42e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8319, "tau_norm": 0.0525, "scale": 0.23, "loss_sim": -0.9023, "loss_uniform": 0.0008, "loss_aug": 6.1173, "loss": 0.7124, "group0_lr": 0.9423, "group1_lr": 0.9423}
{"mode": "train", "datatime": "0.001", "epoch": 523, "iter": 30, "lr": "9.40e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8343, "tau_norm": 0.0525, "scale": 0.23, "loss_sim": -0.903, "loss_uniform": 0.0008, "loss_aug": 6.1166, "loss": 0.7117, "group0_lr": 0.941, "group1_lr": 0.941}
{"mode": "train", "datatime": "1.717", "epoch": 524, "iter": 15, "lr": "9.39e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8312, "tau_norm": 0.0525, "scale": 0.24, "loss_sim": -0.9018, "loss_uniform": 0.0008, "loss_aug": 6.117, "loss": 0.7829, "group0_lr": 0.9391, "group1_lr": 0.9391}
{"mode": "train", "datatime": "0.001", "epoch": 524, "iter": 30, "lr": "9.37e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8306, "tau_norm": 0.0526, "scale": 0.24, "loss_sim": -0.8991, "loss_uniform": 0.0007, "loss_aug": 6.1182, "loss": 0.7852, "group0_lr": 0.9379, "group1_lr": 0.9379}
{"mode": "train", "datatime": "1.748", "epoch": 525, "iter": 15, "lr": "9.35e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8253, "tau_norm": 0.0525, "scale": 0.25, "loss_sim": -0.8931, "loss_uniform": 0.0007, "loss_aug": 6.1212, "loss": 0.8606, "group0_lr": 0.936, "group1_lr": 0.936}
{"mode": "train", "datatime": "0.001", "epoch": 525, "iter": 30, "lr": "9.34e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8315, "tau_norm": 0.0525, "scale": 0.25, "loss_sim": -0.9022, "loss_uniform": 0.0007, "loss_aug": 6.117, "loss": 0.8528, "group0_lr": 0.9347, "group1_lr": 0.9347}
{"mode": "train", "datatime": "1.750", "epoch": 526, "iter": 15, "lr": "9.32e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8331, "tau_norm": 0.0524, "scale": 0.26, "loss_sim": -0.9049, "loss_uniform": 0.0007, "loss_aug": 6.1155, "loss": 0.9206, "group0_lr": 0.9328, "group1_lr": 0.9328}
{"mode": "train", "datatime": "0.001", "epoch": 526, "iter": 30, "lr": "9.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8274, "tau_norm": 0.0525, "scale": 0.26, "loss_sim": -0.8988, "loss_uniform": 0.0009, "loss_aug": 6.1181, "loss": 0.9258, "group0_lr": 0.9315, "group1_lr": 0.9315}
{"mode": "train", "datatime": "1.707", "epoch": 527, "iter": 15, "lr": "9.29e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8287, "tau_norm": 0.0524, "scale": 0.27, "loss_sim": -0.902, "loss_uniform": 0.0008, "loss_aug": 6.1167, "loss": 0.9933, "group0_lr": 0.9296, "group1_lr": 0.9296}
{"mode": "train", "datatime": "0.001", "epoch": 527, "iter": 30, "lr": "9.28e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.83, "tau_norm": 0.0524, "scale": 0.27, "loss_sim": -0.9008, "loss_uniform": 0.0008, "loss_aug": 6.1173, "loss": 0.9943, "group0_lr": 0.9284, "group1_lr": 0.9284}
{"mode": "train", "datatime": "1.705", "epoch": 528, "iter": 15, "lr": "9.26e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.827, "tau_norm": 0.0524, "scale": 0.28, "loss_sim": -0.8994, "loss_uniform": 0.0008, "loss_aug": 6.1181, "loss": 1.0657, "group0_lr": 0.9265, "group1_lr": 0.9265}
{"mode": "train", "datatime": "0.001", "epoch": 528, "iter": 30, "lr": "9.25e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.828, "tau_norm": 0.0524, "scale": 0.28, "loss_sim": -0.8987, "loss_uniform": 0.0006, "loss_aug": 6.1183, "loss": 1.0662, "group0_lr": 0.9252, "group1_lr": 0.9252}
{"mode": "train", "datatime": "1.716", "epoch": 529, "iter": 15, "lr": "9.23e-01", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8337, "tau_norm": 0.0524, "scale": 0.29, "loss_sim": -0.9056, "loss_uniform": 0.0006, "loss_aug": 6.1148, "loss": 1.1305, "group0_lr": 0.9233, "group1_lr": 0.9233}
{"mode": "train", "datatime": "0.001", "epoch": 529, "iter": 30, "lr": "9.21e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8281, "tau_norm": 0.0524, "scale": 0.29, "loss_sim": -0.899, "loss_uniform": 0.0008, "loss_aug": 6.1178, "loss": 1.1361, "group0_lr": 0.922, "group1_lr": 0.922}
{"mode": "train", "datatime": "1.717", "epoch": 530, "iter": 15, "lr": "9.20e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.825, "tau_norm": 0.0525, "scale": 0.3, "loss_sim": -0.8941, "loss_uniform": 0.0009, "loss_aug": 6.1198, "loss": 1.2103, "group0_lr": 0.9202, "group1_lr": 0.9202}
{"mode": "train", "datatime": "0.001", "epoch": 530, "iter": 30, "lr": "9.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8285, "tau_norm": 0.0525, "scale": 0.3, "loss_sim": -0.9021, "loss_uniform": 0.0007, "loss_aug": 6.1156, "loss": 1.2034, "group0_lr": 0.9189, "group1_lr": 0.9189}
{"mode": "train", "datatime": "1.770", "epoch": 531, "iter": 15, "lr": "9.16e-01", "total": 37, "batchsize": 256, "time": "2.150", "pre-sim": 0.8272, "tau_norm": 0.0524, "scale": 0.31, "loss_sim": -0.8973, "loss_uniform": 0.0007, "loss_aug": 6.1178, "loss": 1.2776, "group0_lr": 0.917, "group1_lr": 0.917}
{"mode": "train", "datatime": "0.001", "epoch": 531, "iter": 30, "lr": "9.15e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8317, "tau_norm": 0.0525, "scale": 0.31, "loss_sim": -0.9032, "loss_uniform": 0.0006, "loss_aug": 6.115, "loss": 1.2726, "group0_lr": 0.9157, "group1_lr": 0.9157}
{"mode": "train", "datatime": "1.700", "epoch": 532, "iter": 15, "lr": "9.13e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8295, "tau_norm": 0.0525, "scale": 0.32, "loss_sim": -0.9019, "loss_uniform": 0.0008, "loss_aug": 6.1154, "loss": 1.3439, "group0_lr": 0.9138, "group1_lr": 0.9138}
{"mode": "train", "datatime": "0.001", "epoch": 532, "iter": 30, "lr": "9.12e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8269, "tau_norm": 0.0525, "scale": 0.32, "loss_sim": -0.9017, "loss_uniform": 0.0008, "loss_aug": 6.1152, "loss": 1.3439, "group0_lr": 0.9125, "group1_lr": 0.9125}
{"mode": "train", "datatime": "1.694", "epoch": 533, "iter": 15, "lr": "9.10e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.828, "tau_norm": 0.0525, "scale": 0.33, "loss_sim": -0.8992, "loss_uniform": 0.0008, "loss_aug": 6.1165, "loss": 1.4162, "group0_lr": 0.9107, "group1_lr": 0.9107}
{"mode": "train", "datatime": "0.001", "epoch": 533, "iter": 30, "lr": "9.09e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8245, "tau_norm": 0.0524, "scale": 0.33, "loss_sim": -0.8969, "loss_uniform": 0.0007, "loss_aug": 6.1175, "loss": 1.4181, "group0_lr": 0.9094, "group1_lr": 0.9094}
{"mode": "train", "datatime": "1.716", "epoch": 534, "iter": 15, "lr": "9.07e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8263, "tau_norm": 0.0524, "scale": 0.34, "loss_sim": -0.9009, "loss_uniform": 0.0007, "loss_aug": 6.1157, "loss": 1.485, "group0_lr": 0.9075, "group1_lr": 0.9075}
{"mode": "train", "datatime": "0.001", "epoch": 534, "iter": 30, "lr": "9.06e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8251, "tau_norm": 0.0525, "scale": 0.34, "loss_sim": -0.9004, "loss_uniform": 0.0007, "loss_aug": 6.1155, "loss": 1.4852, "group0_lr": 0.9062, "group1_lr": 0.9062}
{"mode": "train", "datatime": "1.657", "epoch": 535, "iter": 15, "lr": "9.04e-01", "total": 37, "batchsize": 256, "time": "2.061", "pre-sim": 0.8245, "tau_norm": 0.0525, "scale": 0.35, "loss_sim": -0.8977, "loss_uniform": 0.0007, "loss_aug": 6.1169, "loss": 1.5577, "group0_lr": 0.9043, "group1_lr": 0.9043}
{"mode": "train", "datatime": "0.001", "epoch": 535, "iter": 30, "lr": "9.02e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8223, "tau_norm": 0.0524, "scale": 0.35, "loss_sim": -0.8999, "loss_uniform": 0.0006, "loss_aug": 6.1158, "loss": 1.5558, "group0_lr": 0.9031, "group1_lr": 0.9031}
{"mode": "train", "datatime": "1.749", "epoch": 536, "iter": 15, "lr": "9.01e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8279, "tau_norm": 0.0524, "scale": 0.36, "loss_sim": -0.9059, "loss_uniform": 0.0006, "loss_aug": 6.1128, "loss": 1.6211, "group0_lr": 0.9012, "group1_lr": 0.9012}
{"mode": "train", "datatime": "0.001", "epoch": 536, "iter": 30, "lr": "8.99e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8273, "tau_norm": 0.0524, "scale": 0.36, "loss_sim": -0.907, "loss_uniform": 0.0006, "loss_aug": 6.112, "loss": 1.62, "group0_lr": 0.8999, "group1_lr": 0.8999}
{"mode": "train", "datatime": "1.713", "epoch": 537, "iter": 15, "lr": "8.97e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8306, "tau_norm": 0.0524, "scale": 0.37, "loss_sim": -0.9084, "loss_uniform": 0.0006, "loss_aug": 6.1111, "loss": 1.689, "group0_lr": 0.898, "group1_lr": 0.898}
{"mode": "train", "datatime": "0.001", "epoch": 537, "iter": 30, "lr": "8.96e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8232, "tau_norm": 0.0524, "scale": 0.37, "loss_sim": -0.8999, "loss_uniform": 0.0007, "loss_aug": 6.1152, "loss": 1.6959, "group0_lr": 0.8968, "group1_lr": 0.8968}
{"mode": "train", "datatime": "1.687", "epoch": 538, "iter": 15, "lr": "8.94e-01", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.8244, "tau_norm": 0.0524, "scale": 0.38, "loss_sim": -0.9034, "loss_uniform": 0.0006, "loss_aug": 6.1136, "loss": 1.7633, "group0_lr": 0.8949, "group1_lr": 0.8949}
{"mode": "train", "datatime": "0.001", "epoch": 538, "iter": 30, "lr": "8.93e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.82, "tau_norm": 0.0524, "scale": 0.38, "loss_sim": -0.8977, "loss_uniform": 0.0006, "loss_aug": 6.1163, "loss": 1.7678, "group0_lr": 0.8936, "group1_lr": 0.8936}
{"mode": "train", "datatime": "1.682", "epoch": 539, "iter": 15, "lr": "8.91e-01", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.83, "tau_norm": 0.0524, "scale": 0.39, "loss_sim": -0.9075, "loss_uniform": 0.0006, "loss_aug": 6.1113, "loss": 1.8301, "group0_lr": 0.8917, "group1_lr": 0.8917}
{"mode": "train", "datatime": "0.001", "epoch": 539, "iter": 30, "lr": "8.90e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8294, "tau_norm": 0.0524, "scale": 0.39, "loss_sim": -0.9047, "loss_uniform": 0.0006, "loss_aug": 6.1122, "loss": 1.8322, "group0_lr": 0.8904, "group1_lr": 0.8904}
{"mode": "train", "datatime": "1.653", "epoch": 540, "iter": 15, "lr": "8.88e-01", "total": 37, "batchsize": 256, "time": "2.059", "pre-sim": 0.8233, "tau_norm": 0.0524, "scale": 0.4, "loss_sim": -0.9041, "loss_uniform": 0.0006, "loss_aug": 6.1125, "loss": 1.9028, "group0_lr": 0.8886, "group1_lr": 0.8886}
{"mode": "train", "datatime": "0.001", "epoch": 540, "iter": 30, "lr": "8.87e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8232, "tau_norm": 0.0524, "scale": 0.4, "loss_sim": -0.8994, "loss_uniform": 0.0006, "loss_aug": 6.1149, "loss": 1.9065, "group0_lr": 0.8873, "group1_lr": 0.8873}
{"mode": "train", "datatime": "1.664", "epoch": 541, "iter": 15, "lr": "8.85e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8251, "tau_norm": 0.0524, "scale": 0.41, "loss_sim": -0.9025, "loss_uniform": 0.0005, "loss_aug": 6.1133, "loss": 1.9742, "group0_lr": 0.8854, "group1_lr": 0.8854}
{"mode": "train", "datatime": "0.001", "epoch": 541, "iter": 30, "lr": "8.84e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8269, "tau_norm": 0.0524, "scale": 0.41, "loss_sim": -0.9043, "loss_uniform": 0.0005, "loss_aug": 6.1124, "loss": 1.9728, "group0_lr": 0.8841, "group1_lr": 0.8841}
{"mode": "train", "datatime": "1.749", "epoch": 542, "iter": 15, "lr": "8.82e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8267, "tau_norm": 0.0524, "scale": 0.42, "loss_sim": -0.9056, "loss_uniform": 0.0005, "loss_aug": 6.1116, "loss": 2.0419, "group0_lr": 0.8823, "group1_lr": 0.8823}
{"mode": "train", "datatime": "0.001", "epoch": 542, "iter": 30, "lr": "8.80e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8277, "tau_norm": 0.0524, "scale": 0.42, "loss_sim": -0.9027, "loss_uniform": 0.0005, "loss_aug": 6.1132, "loss": 2.0442, "group0_lr": 0.881, "group1_lr": 0.881}
{"mode": "train", "datatime": "1.696", "epoch": 543, "iter": 15, "lr": "8.79e-01", "total": 37, "batchsize": 256, "time": "2.090", "pre-sim": 0.8247, "tau_norm": 0.0524, "scale": 0.43, "loss_sim": -0.9014, "loss_uniform": 0.0004, "loss_aug": 6.1137, "loss": 2.1152, "group0_lr": 0.8791, "group1_lr": 0.8791}
{"mode": "train", "datatime": "0.001", "epoch": 543, "iter": 30, "lr": "8.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8234, "tau_norm": 0.0524, "scale": 0.43, "loss_sim": -0.8993, "loss_uniform": 0.0005, "loss_aug": 6.1144, "loss": 2.1168, "group0_lr": 0.8778, "group1_lr": 0.8778}
{"mode": "train", "datatime": "1.642", "epoch": 544, "iter": 15, "lr": "8.75e-01", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8235, "tau_norm": 0.0524, "scale": 0.44, "loss_sim": -0.9038, "loss_uniform": 0.0004, "loss_aug": 6.1121, "loss": 2.1834, "group0_lr": 0.876, "group1_lr": 0.876}
{"mode": "train", "datatime": "0.001", "epoch": 544, "iter": 30, "lr": "8.74e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8237, "tau_norm": 0.0524, "scale": 0.44, "loss_sim": -0.9022, "loss_uniform": 0.0005, "loss_aug": 6.1129, "loss": 2.1846, "group0_lr": 0.8747, "group1_lr": 0.8747}
{"mode": "train", "datatime": "1.713", "epoch": 545, "iter": 15, "lr": "8.72e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8259, "tau_norm": 0.0524, "scale": 0.45, "loss_sim": -0.9033, "loss_uniform": 0.0005, "loss_aug": 6.1124, "loss": 2.254, "group0_lr": 0.8728, "group1_lr": 0.8728}
{"mode": "train", "datatime": "0.001", "epoch": 545, "iter": 30, "lr": "8.71e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8257, "tau_norm": 0.0524, "scale": 0.45, "loss_sim": -0.9044, "loss_uniform": 0.0006, "loss_aug": 6.1116, "loss": 2.253, "group0_lr": 0.8715, "group1_lr": 0.8715}
{"mode": "train", "datatime": "1.660", "epoch": 546, "iter": 15, "lr": "8.69e-01", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8223, "tau_norm": 0.0524, "scale": 0.46, "loss_sim": -0.901, "loss_uniform": 0.0005, "loss_aug": 6.1132, "loss": 2.3258, "group0_lr": 0.8697, "group1_lr": 0.8697}
{"mode": "train", "datatime": "0.001", "epoch": 546, "iter": 30, "lr": "8.68e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8297, "tau_norm": 0.0524, "scale": 0.46, "loss_sim": -0.9058, "loss_uniform": 0.0005, "loss_aug": 6.1108, "loss": 2.3221, "group0_lr": 0.8684, "group1_lr": 0.8684}
{"mode": "train", "datatime": "1.800", "epoch": 547, "iter": 15, "lr": "8.66e-01", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8291, "tau_norm": 0.0524, "scale": 0.47, "loss_sim": -0.9064, "loss_uniform": 0.0004, "loss_aug": 6.1102, "loss": 2.3916, "group0_lr": 0.8665, "group1_lr": 0.8665}
{"mode": "train", "datatime": "0.001", "epoch": 547, "iter": 30, "lr": "8.65e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.827, "tau_norm": 0.0524, "scale": 0.47, "loss_sim": -0.9034, "loss_uniform": 0.0005, "loss_aug": 6.1119, "loss": 2.394, "group0_lr": 0.8652, "group1_lr": 0.8652}
{"mode": "train", "datatime": "1.648", "epoch": 548, "iter": 15, "lr": "8.63e-01", "total": 37, "batchsize": 256, "time": "2.058", "pre-sim": 0.8252, "tau_norm": 0.0524, "scale": 0.48, "loss_sim": -0.9043, "loss_uniform": 0.0005, "loss_aug": 6.1113, "loss": 2.4635, "group0_lr": 0.8634, "group1_lr": 0.8634}
{"mode": "train", "datatime": "0.001", "epoch": 548, "iter": 30, "lr": "8.62e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8235, "tau_norm": 0.0524, "scale": 0.48, "loss_sim": -0.9063, "loss_uniform": 0.0005, "loss_aug": 6.1102, "loss": 2.4619, "group0_lr": 0.8621, "group1_lr": 0.8621}
{"mode": "train", "datatime": "1.731", "epoch": 549, "iter": 15, "lr": "8.60e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.824, "tau_norm": 0.0524, "scale": 0.49, "loss_sim": -0.9024, "loss_uniform": 0.0005, "loss_aug": 6.1119, "loss": 2.5349, "group0_lr": 0.8602, "group1_lr": 0.8602}
{"mode": "train", "datatime": "0.001", "epoch": 549, "iter": 30, "lr": "8.58e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8264, "tau_norm": 0.0524, "scale": 0.49, "loss_sim": -0.9026, "loss_uniform": 0.0005, "loss_aug": 6.1119, "loss": 2.5347, "group0_lr": 0.859, "group1_lr": 0.859}
{"mode": "val", "epoch": 549, "KNN-5": 68.5656050955414}
{"mode": "train", "datatime": "1.646", "epoch": 550, "iter": 15, "lr": "8.56e-01", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8229, "tau_norm": 0.0524, "scale": 0.5, "loss_sim": -0.9001, "loss_uniform": 0.0005, "loss_aug": 6.1128, "loss": 2.6066, "group0_lr": 0.8571, "group1_lr": 0.8571}
{"mode": "train", "datatime": "0.001", "epoch": 550, "iter": 30, "lr": "8.55e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8274, "tau_norm": 0.0524, "scale": 0.5, "loss_sim": -0.9037, "loss_uniform": 0.0006, "loss_aug": 6.1109, "loss": 2.6039, "group0_lr": 0.8558, "group1_lr": 0.8558}
{"mode": "train", "datatime": "1.681", "epoch": 551, "iter": 15, "lr": "8.53e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8252, "tau_norm": 0.0524, "scale": 0.51, "loss_sim": -0.9016, "loss_uniform": 0.0005, "loss_aug": 6.112, "loss": 2.6756, "group0_lr": 0.854, "group1_lr": 0.854}
{"mode": "train", "datatime": "0.001", "epoch": 551, "iter": 30, "lr": "8.52e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8225, "tau_norm": 0.0524, "scale": 0.51, "loss_sim": -0.899, "loss_uniform": 0.0005, "loss_aug": 6.113, "loss": 2.6774, "group0_lr": 0.8527, "group1_lr": 0.8527}
{"mode": "train", "datatime": "1.670", "epoch": 552, "iter": 15, "lr": "8.50e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8246, "tau_norm": 0.0524, "scale": 0.52, "loss_sim": -0.9048, "loss_uniform": 0.0005, "loss_aug": 6.1101, "loss": 2.7432, "group0_lr": 0.8508, "group1_lr": 0.8508}
{"mode": "train", "datatime": "0.001", "epoch": 552, "iter": 30, "lr": "8.49e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8267, "tau_norm": 0.0524, "scale": 0.52, "loss_sim": -0.9051, "loss_uniform": 0.0005, "loss_aug": 6.1098, "loss": 2.7429, "group0_lr": 0.8495, "group1_lr": 0.8495}
{"mode": "train", "datatime": "1.780", "epoch": 553, "iter": 15, "lr": "8.47e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8229, "tau_norm": 0.0524, "scale": 0.53, "loss_sim": -0.9023, "loss_uniform": 0.0004, "loss_aug": 6.111, "loss": 2.815, "group0_lr": 0.8477, "group1_lr": 0.8477}
{"mode": "train", "datatime": "0.001", "epoch": 553, "iter": 30, "lr": "8.46e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8211, "tau_norm": 0.0524, "scale": 0.53, "loss_sim": -0.8996, "loss_uniform": 0.0005, "loss_aug": 6.1124, "loss": 2.817, "group0_lr": 0.8464, "group1_lr": 0.8464}
{"mode": "train", "datatime": "1.652", "epoch": 554, "iter": 15, "lr": "8.44e-01", "total": 37, "batchsize": 256, "time": "2.048", "pre-sim": 0.8225, "tau_norm": 0.0524, "scale": 0.54, "loss_sim": -0.9048, "loss_uniform": 0.0005, "loss_aug": 6.1096, "loss": 2.8833, "group0_lr": 0.8445, "group1_lr": 0.8445}
{"mode": "train", "datatime": "0.001", "epoch": 554, "iter": 30, "lr": "8.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8215, "tau_norm": 0.0524, "scale": 0.54, "loss_sim": -0.8994, "loss_uniform": 0.0004, "loss_aug": 6.1121, "loss": 2.8871, "group0_lr": 0.8433, "group1_lr": 0.8433}
{"mode": "train", "datatime": "1.706", "epoch": 555, "iter": 15, "lr": "8.41e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8225, "tau_norm": 0.0524, "scale": 0.55, "loss_sim": -0.9026, "loss_uniform": 0.0004, "loss_aug": 6.1106, "loss": 2.9549, "group0_lr": 0.8414, "group1_lr": 0.8414}
{"mode": "train", "datatime": "0.001", "epoch": 555, "iter": 30, "lr": "8.40e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8248, "tau_norm": 0.0524, "scale": 0.55, "loss_sim": -0.9023, "loss_uniform": 0.0005, "loss_aug": 6.1105, "loss": 2.955, "group0_lr": 0.8401, "group1_lr": 0.8401}
{"mode": "train", "datatime": "1.706", "epoch": 556, "iter": 15, "lr": "8.38e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.824, "tau_norm": 0.0524, "scale": 0.56, "loss_sim": -0.906, "loss_uniform": 0.0004, "loss_aug": 6.1085, "loss": 3.0223, "group0_lr": 0.8383, "group1_lr": 0.8383}
{"mode": "train", "datatime": "0.001", "epoch": 556, "iter": 30, "lr": "8.36e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8185, "tau_norm": 0.0524, "scale": 0.56, "loss_sim": -0.8975, "loss_uniform": 0.0005, "loss_aug": 6.1125, "loss": 3.0284, "group0_lr": 0.837, "group1_lr": 0.837}
{"mode": "train", "datatime": "1.675", "epoch": 557, "iter": 15, "lr": "8.35e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8236, "tau_norm": 0.0524, "scale": 0.57, "loss_sim": -0.8993, "loss_uniform": 0.0004, "loss_aug": 6.1115, "loss": 3.0971, "group0_lr": 0.8351, "group1_lr": 0.8351}
{"mode": "train", "datatime": "0.001", "epoch": 557, "iter": 30, "lr": "8.33e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8209, "tau_norm": 0.0524, "scale": 0.57, "loss_sim": -0.8989, "loss_uniform": 0.0004, "loss_aug": 6.1116, "loss": 3.0974, "group0_lr": 0.8339, "group1_lr": 0.8339}
{"mode": "train", "datatime": "1.657", "epoch": 558, "iter": 15, "lr": "8.31e-01", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8241, "tau_norm": 0.0524, "scale": 0.58, "loss_sim": -0.9035, "loss_uniform": 0.0005, "loss_aug": 6.1092, "loss": 3.1642, "group0_lr": 0.832, "group1_lr": 0.832}
{"mode": "train", "datatime": "0.001", "epoch": 558, "iter": 30, "lr": "8.30e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8246, "tau_norm": 0.0524, "scale": 0.58, "loss_sim": -0.9018, "loss_uniform": 0.0004, "loss_aug": 6.1102, "loss": 3.1654, "group0_lr": 0.8307, "group1_lr": 0.8307}
{"mode": "train", "datatime": "1.732", "epoch": 559, "iter": 15, "lr": "8.28e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8286, "tau_norm": 0.0524, "scale": 0.59, "loss_sim": -0.9052, "loss_uniform": 0.0004, "loss_aug": 6.1086, "loss": 3.2332, "group0_lr": 0.8289, "group1_lr": 0.8289}
{"mode": "train", "datatime": "0.001", "epoch": 559, "iter": 30, "lr": "8.27e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8257, "tau_norm": 0.0524, "scale": 0.59, "loss_sim": -0.9028, "loss_uniform": 0.0005, "loss_aug": 6.1095, "loss": 3.2347, "group0_lr": 0.8276, "group1_lr": 0.8276}
{"mode": "train", "datatime": "1.753", "epoch": 560, "iter": 15, "lr": "8.25e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8222, "tau_norm": 0.0524, "scale": 0.6, "loss_sim": -0.8976, "loss_uniform": 0.0004, "loss_aug": 6.1119, "loss": 3.3084, "group0_lr": 0.8258, "group1_lr": 0.8258}
{"mode": "train", "datatime": "0.001", "epoch": 560, "iter": 30, "lr": "8.24e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8262, "tau_norm": 0.0524, "scale": 0.6, "loss_sim": -0.9028, "loss_uniform": 0.0005, "loss_aug": 6.1088, "loss": 3.3044, "group0_lr": 0.8245, "group1_lr": 0.8245}
{"mode": "train", "datatime": "1.653", "epoch": 561, "iter": 15, "lr": "8.22e-01", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8263, "tau_norm": 0.0524, "scale": 0.61, "loss_sim": -0.9021, "loss_uniform": 0.0005, "loss_aug": 6.1096, "loss": 3.3753, "group0_lr": 0.8226, "group1_lr": 0.8226}
{"mode": "train", "datatime": "0.001", "epoch": 561, "iter": 30, "lr": "8.21e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.826, "tau_norm": 0.0524, "scale": 0.61, "loss_sim": -0.904, "loss_uniform": 0.0004, "loss_aug": 6.1087, "loss": 3.374, "group0_lr": 0.8214, "group1_lr": 0.8214}
{"mode": "train", "datatime": "1.682", "epoch": 562, "iter": 15, "lr": "8.19e-01", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8227, "tau_norm": 0.0524, "scale": 0.62, "loss_sim": -0.8992, "loss_uniform": 0.0004, "loss_aug": 6.1108, "loss": 3.4473, "group0_lr": 0.8195, "group1_lr": 0.8195}
{"mode": "train", "datatime": "0.001", "epoch": 562, "iter": 30, "lr": "8.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.828, "tau_norm": 0.0524, "scale": 0.62, "loss_sim": -0.9056, "loss_uniform": 0.0005, "loss_aug": 6.1077, "loss": 3.443, "group0_lr": 0.8182, "group1_lr": 0.8182}
{"mode": "train", "datatime": "1.720", "epoch": 563, "iter": 15, "lr": "8.16e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8251, "tau_norm": 0.0524, "scale": 0.63, "loss_sim": -0.9036, "loss_uniform": 0.0005, "loss_aug": 6.1086, "loss": 3.5144, "group0_lr": 0.8164, "group1_lr": 0.8164}
{"mode": "train", "datatime": "0.001", "epoch": 563, "iter": 30, "lr": "8.15e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8224, "tau_norm": 0.0524, "scale": 0.63, "loss_sim": -0.9024, "loss_uniform": 0.0005, "loss_aug": 6.1087, "loss": 3.5149, "group0_lr": 0.8151, "group1_lr": 0.8151}
{"mode": "train", "datatime": "1.698", "epoch": 564, "iter": 15, "lr": "8.13e-01", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8226, "tau_norm": 0.0524, "scale": 0.64, "loss_sim": -0.9041, "loss_uniform": 0.0005, "loss_aug": 6.108, "loss": 3.5839, "group0_lr": 0.8133, "group1_lr": 0.8133}
{"mode": "train", "datatime": "0.001", "epoch": 564, "iter": 30, "lr": "8.11e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8225, "tau_norm": 0.0524, "scale": 0.64, "loss_sim": -0.9064, "loss_uniform": 0.0005, "loss_aug": 6.1069, "loss": 3.5824, "group0_lr": 0.812, "group1_lr": 0.812}
{"mode": "train", "datatime": "1.701", "epoch": 565, "iter": 15, "lr": "8.10e-01", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8227, "tau_norm": 0.0524, "scale": 0.65, "loss_sim": -0.905, "loss_uniform": 0.0004, "loss_aug": 6.1074, "loss": 3.6533, "group0_lr": 0.8102, "group1_lr": 0.8102}
{"mode": "train", "datatime": "0.001", "epoch": 565, "iter": 30, "lr": "8.08e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8184, "tau_norm": 0.0524, "scale": 0.65, "loss_sim": -0.9003, "loss_uniform": 0.0005, "loss_aug": 6.1096, "loss": 3.6564, "group0_lr": 0.8089, "group1_lr": 0.8089}
{"mode": "train", "datatime": "1.656", "epoch": 566, "iter": 15, "lr": "8.06e-01", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8226, "tau_norm": 0.0524, "scale": 0.66, "loss_sim": -0.9042, "loss_uniform": 0.0004, "loss_aug": 6.1076, "loss": 3.7239, "group0_lr": 0.807, "group1_lr": 0.807}
{"mode": "train", "datatime": "0.001", "epoch": 566, "iter": 30, "lr": "8.05e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.819, "tau_norm": 0.0524, "scale": 0.66, "loss_sim": -0.8988, "loss_uniform": 0.0004, "loss_aug": 6.1101, "loss": 3.7273, "group0_lr": 0.8058, "group1_lr": 0.8058}
{"mode": "train", "datatime": "1.699", "epoch": 567, "iter": 15, "lr": "8.03e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8231, "tau_norm": 0.0524, "scale": 0.67, "loss_sim": -0.9021, "loss_uniform": 0.0004, "loss_aug": 6.1084, "loss": 3.7952, "group0_lr": 0.8039, "group1_lr": 0.8039}
{"mode": "train", "datatime": "0.001", "epoch": 567, "iter": 30, "lr": "8.02e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8231, "tau_norm": 0.0524, "scale": 0.67, "loss_sim": -0.9046, "loss_uniform": 0.0004, "loss_aug": 6.1068, "loss": 3.7933, "group0_lr": 0.8027, "group1_lr": 0.8027}
{"mode": "train", "datatime": "1.657", "epoch": 568, "iter": 15, "lr": "8.00e-01", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8189, "tau_norm": 0.0524, "scale": 0.68, "loss_sim": -0.8996, "loss_uniform": 0.0004, "loss_aug": 6.1092, "loss": 3.8666, "group0_lr": 0.8008, "group1_lr": 0.8008}
{"mode": "train", "datatime": "0.001", "epoch": 568, "iter": 30, "lr": "7.99e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8241, "tau_norm": 0.0524, "scale": 0.68, "loss_sim": -0.9032, "loss_uniform": 0.0004, "loss_aug": 6.1075, "loss": 3.8643, "group0_lr": 0.7996, "group1_lr": 0.7996}
{"mode": "train", "datatime": "1.739", "epoch": 569, "iter": 15, "lr": "7.97e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8185, "tau_norm": 0.0524, "scale": 0.69, "loss_sim": -0.9016, "loss_uniform": 0.0005, "loss_aug": 6.108, "loss": 3.9354, "group0_lr": 0.7977, "group1_lr": 0.7977}
{"mode": "train", "datatime": "0.001", "epoch": 569, "iter": 30, "lr": "7.96e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8237, "tau_norm": 0.0524, "scale": 0.69, "loss_sim": -0.9037, "loss_uniform": 0.0004, "loss_aug": 6.1068, "loss": 3.9338, "group0_lr": 0.7965, "group1_lr": 0.7965}
{"mode": "train", "datatime": "1.707", "epoch": 570, "iter": 15, "lr": "7.94e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8163, "tau_norm": 0.0524, "scale": 0.7, "loss_sim": -0.8963, "loss_uniform": 0.0005, "loss_aug": 6.1101, "loss": 4.0085, "group0_lr": 0.7946, "group1_lr": 0.7946}
{"mode": "train", "datatime": "0.001", "epoch": 570, "iter": 30, "lr": "7.93e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.822, "tau_norm": 0.0524, "scale": 0.7, "loss_sim": -0.9008, "loss_uniform": 0.0004, "loss_aug": 6.1075, "loss": 4.0053, "group0_lr": 0.7933, "group1_lr": 0.7933}
{"mode": "train", "datatime": "1.733", "epoch": 571, "iter": 15, "lr": "7.91e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8255, "tau_norm": 0.0524, "scale": 0.71, "loss_sim": -0.9059, "loss_uniform": 0.0004, "loss_aug": 6.105, "loss": 4.0722, "group0_lr": 0.7915, "group1_lr": 0.7915}
{"mode": "train", "datatime": "0.001", "epoch": 571, "iter": 30, "lr": "7.90e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8218, "tau_norm": 0.0524, "scale": 0.71, "loss_sim": -0.9008, "loss_uniform": 0.0004, "loss_aug": 6.1076, "loss": 4.0754, "group0_lr": 0.7902, "group1_lr": 0.7902}
{"mode": "train", "datatime": "1.696", "epoch": 572, "iter": 15, "lr": "7.88e-01", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8238, "tau_norm": 0.0524, "scale": 0.72, "loss_sim": -0.9042, "loss_uniform": 0.0004, "loss_aug": 6.1061, "loss": 4.1435, "group0_lr": 0.7884, "group1_lr": 0.7884}
{"mode": "train", "datatime": "0.001", "epoch": 572, "iter": 30, "lr": "7.87e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.818, "tau_norm": 0.0524, "scale": 0.72, "loss_sim": -0.9002, "loss_uniform": 0.0004, "loss_aug": 6.1078, "loss": 4.1458, "group0_lr": 0.7871, "group1_lr": 0.7871}
{"mode": "train", "datatime": "1.732", "epoch": 573, "iter": 15, "lr": "7.85e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8238, "tau_norm": 0.0524, "scale": 0.73, "loss_sim": -0.9029, "loss_uniform": 0.0004, "loss_aug": 6.106, "loss": 4.2139, "group0_lr": 0.7853, "group1_lr": 0.7853}
{"mode": "train", "datatime": "0.001", "epoch": 573, "iter": 30, "lr": "7.83e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.823, "tau_norm": 0.0524, "scale": 0.73, "loss_sim": -0.9021, "loss_uniform": 0.0004, "loss_aug": 6.1063, "loss": 4.2143, "group0_lr": 0.784, "group1_lr": 0.784}
{"mode": "train", "datatime": "1.716", "epoch": 574, "iter": 15, "lr": "7.82e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8234, "tau_norm": 0.0524, "scale": 0.74, "loss_sim": -0.9053, "loss_uniform": 0.0004, "loss_aug": 6.1047, "loss": 4.2824, "group0_lr": 0.7822, "group1_lr": 0.7822}
{"mode": "train", "datatime": "0.001", "epoch": 574, "iter": 30, "lr": "7.80e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8181, "tau_norm": 0.0524, "scale": 0.74, "loss_sim": -0.8961, "loss_uniform": 0.0004, "loss_aug": 6.1089, "loss": 4.2879, "group0_lr": 0.7809, "group1_lr": 0.7809}
{"mode": "train", "datatime": "1.690", "epoch": 575, "iter": 15, "lr": "7.79e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.821, "tau_norm": 0.0524, "scale": 0.75, "loss_sim": -0.8997, "loss_uniform": 0.0003, "loss_aug": 6.107, "loss": 4.3556, "group0_lr": 0.7791, "group1_lr": 0.7791}
{"mode": "train", "datatime": "0.001", "epoch": 575, "iter": 30, "lr": "7.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8222, "tau_norm": 0.0524, "scale": 0.75, "loss_sim": -0.9016, "loss_uniform": 0.0004, "loss_aug": 6.106, "loss": 4.3544, "group0_lr": 0.7778, "group1_lr": 0.7778}
{"mode": "train", "datatime": "1.664", "epoch": 576, "iter": 15, "lr": "7.75e-01", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8229, "tau_norm": 0.0524, "scale": 0.76, "loss_sim": -0.9029, "loss_uniform": 0.0004, "loss_aug": 6.1052, "loss": 4.4235, "group0_lr": 0.776, "group1_lr": 0.776}
{"mode": "train", "datatime": "0.001", "epoch": 576, "iter": 30, "lr": "7.74e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8237, "tau_norm": 0.0524, "scale": 0.76, "loss_sim": -0.9056, "loss_uniform": 0.0004, "loss_aug": 6.1041, "loss": 4.4221, "group0_lr": 0.7748, "group1_lr": 0.7748}
{"mode": "train", "datatime": "1.699", "epoch": 577, "iter": 15, "lr": "7.72e-01", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.824, "tau_norm": 0.0524, "scale": 0.77, "loss_sim": -0.902, "loss_uniform": 0.0004, "loss_aug": 6.1054, "loss": 4.4941, "group0_lr": 0.7729, "group1_lr": 0.7729}
{"mode": "train", "datatime": "0.001", "epoch": 577, "iter": 30, "lr": "7.71e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8245, "tau_norm": 0.0524, "scale": 0.77, "loss_sim": -0.9024, "loss_uniform": 0.0004, "loss_aug": 6.1051, "loss": 4.4937, "group0_lr": 0.7717, "group1_lr": 0.7717}
{"mode": "train", "datatime": "1.717", "epoch": 578, "iter": 15, "lr": "7.69e-01", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8226, "tau_norm": 0.0524, "scale": 0.78, "loss_sim": -0.9027, "loss_uniform": 0.0004, "loss_aug": 6.105, "loss": 4.5636, "group0_lr": 0.7698, "group1_lr": 0.7698}
{"mode": "train", "datatime": "0.001", "epoch": 578, "iter": 30, "lr": "7.68e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8225, "tau_norm": 0.0524, "scale": 0.78, "loss_sim": -0.9015, "loss_uniform": 0.0004, "loss_aug": 6.1051, "loss": 4.564, "group0_lr": 0.7686, "group1_lr": 0.7686}
{"mode": "train", "datatime": "1.712", "epoch": 579, "iter": 15, "lr": "7.66e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.823, "tau_norm": 0.0524, "scale": 0.79, "loss_sim": -0.8981, "loss_uniform": 0.0005, "loss_aug": 6.1064, "loss": 4.6358, "group0_lr": 0.7667, "group1_lr": 0.7667}
{"mode": "train", "datatime": "0.001", "epoch": 579, "iter": 30, "lr": "7.65e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8245, "tau_norm": 0.0524, "scale": 0.79, "loss_sim": -0.9011, "loss_uniform": 0.0005, "loss_aug": 6.1049, "loss": 4.634, "group0_lr": 0.7655, "group1_lr": 0.7655}
{"mode": "train", "datatime": "1.734", "epoch": 580, "iter": 15, "lr": "7.63e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8238, "tau_norm": 0.0524, "scale": 0.8, "loss_sim": -0.9022, "loss_uniform": 0.0005, "loss_aug": 6.1044, "loss": 4.7035, "group0_lr": 0.7637, "group1_lr": 0.7637}
{"mode": "train", "datatime": "0.001", "epoch": 580, "iter": 30, "lr": "7.62e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8192, "tau_norm": 0.0524, "scale": 0.8, "loss_sim": -0.9002, "loss_uniform": 0.0004, "loss_aug": 6.105, "loss": 4.7043, "group0_lr": 0.7624, "group1_lr": 0.7624}
{"mode": "train", "datatime": "1.711", "epoch": 581, "iter": 15, "lr": "7.60e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8194, "tau_norm": 0.0524, "scale": 0.81, "loss_sim": -0.8988, "loss_uniform": 0.0004, "loss_aug": 6.1056, "loss": 4.7751, "group0_lr": 0.7606, "group1_lr": 0.7606}
{"mode": "train", "datatime": "0.001", "epoch": 581, "iter": 30, "lr": "7.59e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8208, "tau_norm": 0.0524, "scale": 0.81, "loss_sim": -0.8959, "loss_uniform": 0.0005, "loss_aug": 6.1067, "loss": 4.7766, "group0_lr": 0.7593, "group1_lr": 0.7593}
{"mode": "train", "datatime": "1.676", "epoch": 582, "iter": 15, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8189, "tau_norm": 0.0524, "scale": 0.82, "loss_sim": -0.8996, "loss_uniform": 0.0005, "loss_aug": 6.1051, "loss": 4.8446, "group0_lr": 0.7575, "group1_lr": 0.7575}
{"mode": "train", "datatime": "0.001", "epoch": 582, "iter": 30, "lr": "7.56e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8217, "tau_norm": 0.0524, "scale": 0.82, "loss_sim": -0.8989, "loss_uniform": 0.0005, "loss_aug": 6.1049, "loss": 4.8446, "group0_lr": 0.7562, "group1_lr": 0.7562}
{"mode": "train", "datatime": "1.664", "epoch": 583, "iter": 15, "lr": "7.54e-01", "total": 37, "batchsize": 256, "time": "2.061", "pre-sim": 0.8207, "tau_norm": 0.0524, "scale": 0.83, "loss_sim": -0.8997, "loss_uniform": 0.0004, "loss_aug": 6.1041, "loss": 4.9138, "group0_lr": 0.7544, "group1_lr": 0.7544}
{"mode": "train", "datatime": "0.001", "epoch": 583, "iter": 30, "lr": "7.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.822, "tau_norm": 0.0524, "scale": 0.83, "loss_sim": -0.9004, "loss_uniform": 0.0005, "loss_aug": 6.1035, "loss": 4.9132, "group0_lr": 0.7532, "group1_lr": 0.7532}
{"mode": "train", "datatime": "1.713", "epoch": 584, "iter": 15, "lr": "7.51e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8195, "tau_norm": 0.0524, "scale": 0.84, "loss_sim": -0.8929, "loss_uniform": 0.0005, "loss_aug": 6.1066, "loss": 4.9871, "group0_lr": 0.7513, "group1_lr": 0.7513}
{"mode": "train", "datatime": "0.001", "epoch": 584, "iter": 30, "lr": "7.50e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.821, "tau_norm": 0.0524, "scale": 0.84, "loss_sim": -0.8971, "loss_uniform": 0.0004, "loss_aug": 6.1047, "loss": 4.9848, "group0_lr": 0.7501, "group1_lr": 0.7501}
{"mode": "train", "datatime": "1.715", "epoch": 585, "iter": 15, "lr": "7.48e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8195, "tau_norm": 0.0524, "scale": 0.85, "loss_sim": -0.8955, "loss_uniform": 0.0004, "loss_aug": 6.1052, "loss": 5.0554, "group0_lr": 0.7483, "group1_lr": 0.7483}
{"mode": "train", "datatime": "0.001", "epoch": 585, "iter": 30, "lr": "7.46e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8234, "tau_norm": 0.0524, "scale": 0.85, "loss_sim": -0.8968, "loss_uniform": 0.0004, "loss_aug": 6.1045, "loss": 5.0546, "group0_lr": 0.747, "group1_lr": 0.747}
{"mode": "train", "datatime": "1.715", "epoch": 586, "iter": 15, "lr": "7.45e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8209, "tau_norm": 0.0524, "scale": 0.86, "loss_sim": -0.8996, "loss_uniform": 0.0004, "loss_aug": 6.1029, "loss": 5.1228, "group0_lr": 0.7452, "group1_lr": 0.7452}
{"mode": "train", "datatime": "0.001", "epoch": 586, "iter": 30, "lr": "7.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8193, "tau_norm": 0.0524, "scale": 0.86, "loss_sim": -0.8962, "loss_uniform": 0.0004, "loss_aug": 6.104, "loss": 5.1243, "group0_lr": 0.744, "group1_lr": 0.744}
{"mode": "train", "datatime": "1.724", "epoch": 587, "iter": 15, "lr": "7.42e-01", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8203, "tau_norm": 0.0524, "scale": 0.87, "loss_sim": -0.8958, "loss_uniform": 0.0004, "loss_aug": 6.1034, "loss": 5.1939, "group0_lr": 0.7421, "group1_lr": 0.7421}
{"mode": "train", "datatime": "0.001", "epoch": 587, "iter": 30, "lr": "7.40e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8171, "tau_norm": 0.0524, "scale": 0.87, "loss_sim": -0.896, "loss_uniform": 0.0004, "loss_aug": 6.103, "loss": 5.1935, "group0_lr": 0.7409, "group1_lr": 0.7409}
{"mode": "train", "datatime": "1.666", "epoch": 588, "iter": 15, "lr": "7.38e-01", "total": 37, "batchsize": 256, "time": "2.060", "pre-sim": 0.8207, "tau_norm": 0.0524, "scale": 0.88, "loss_sim": -0.8964, "loss_uniform": 0.0004, "loss_aug": 6.1028, "loss": 5.2632, "group0_lr": 0.7391, "group1_lr": 0.7391}
{"mode": "train", "datatime": "0.001", "epoch": 588, "iter": 30, "lr": "7.37e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8185, "tau_norm": 0.0524, "scale": 0.88, "loss_sim": -0.8917, "loss_uniform": 0.0004, "loss_aug": 6.1042, "loss": 5.265, "group0_lr": 0.7378, "group1_lr": 0.7378}
{"mode": "train", "datatime": "1.697", "epoch": 589, "iter": 15, "lr": "7.35e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8169, "tau_norm": 0.0524, "scale": 0.89, "loss_sim": -0.8874, "loss_uniform": 0.0004, "loss_aug": 6.1048, "loss": 5.336, "group0_lr": 0.736, "group1_lr": 0.736}
{"mode": "train", "datatime": "0.001", "epoch": 589, "iter": 30, "lr": "7.34e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8164, "tau_norm": 0.0524, "scale": 0.89, "loss_sim": -0.8902, "loss_uniform": 0.0004, "loss_aug": 6.1028, "loss": 5.3339, "group0_lr": 0.7348, "group1_lr": 0.7348}
{"mode": "train", "datatime": "1.654", "epoch": 590, "iter": 15, "lr": "7.32e-01", "total": 37, "batchsize": 256, "time": "2.047", "pre-sim": 0.8206, "tau_norm": 0.0524, "scale": 0.9, "loss_sim": -0.8876, "loss_uniform": 0.0004, "loss_aug": 6.1022, "loss": 5.4036, "group0_lr": 0.7329, "group1_lr": 0.7329}
{"mode": "train", "datatime": "0.001", "epoch": 590, "iter": 30, "lr": "7.31e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8214, "tau_norm": 0.0524, "scale": 0.9, "loss_sim": -0.8873, "loss_uniform": 0.0004, "loss_aug": 6.101, "loss": 5.4025, "group0_lr": 0.7317, "group1_lr": 0.7317}
{"mode": "train", "datatime": "1.693", "epoch": 591, "iter": 15, "lr": "7.29e-01", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.8218, "tau_norm": 0.0524, "scale": 0.91, "loss_sim": -0.8831, "loss_uniform": 0.0004, "loss_aug": 6.0996, "loss": 5.4715, "group0_lr": 0.7299, "group1_lr": 0.7299}
{"mode": "train", "datatime": "0.001", "epoch": 591, "iter": 30, "lr": "7.28e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8222, "tau_norm": 0.0524, "scale": 0.91, "loss_sim": -0.8784, "loss_uniform": 0.0004, "loss_aug": 6.0999, "loss": 5.4722, "group0_lr": 0.7287, "group1_lr": 0.7287}
{"mode": "train", "datatime": "1.676", "epoch": 592, "iter": 15, "lr": "7.26e-01", "total": 37, "batchsize": 256, "time": "2.078", "pre-sim": 0.8238, "tau_norm": 0.0524, "scale": 0.92, "loss_sim": -0.8707, "loss_uniform": 0.0004, "loss_aug": 6.0992, "loss": 5.542, "group0_lr": 0.7268, "group1_lr": 0.7268}
{"mode": "train", "datatime": "0.001", "epoch": 592, "iter": 30, "lr": "7.25e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8205, "tau_norm": 0.0524, "scale": 0.92, "loss_sim": -0.8613, "loss_uniform": 0.0004, "loss_aug": 6.0988, "loss": 5.5424, "group0_lr": 0.7256, "group1_lr": 0.7256}
{"mode": "train", "datatime": "1.681", "epoch": 593, "iter": 15, "lr": "7.23e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8258, "tau_norm": 0.0525, "scale": 0.93, "loss_sim": -0.8569, "loss_uniform": 0.0004, "loss_aug": 6.0945, "loss": 5.6083, "group0_lr": 0.7238, "group1_lr": 0.7238}
{"mode": "train", "datatime": "0.001", "epoch": 593, "iter": 30, "lr": "7.22e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.822, "tau_norm": 0.0525, "scale": 0.93, "loss_sim": -0.8438, "loss_uniform": 0.0004, "loss_aug": 6.0962, "loss": 5.6108, "group0_lr": 0.7225, "group1_lr": 0.7225}
{"mode": "train", "datatime": "1.719", "epoch": 594, "iter": 15, "lr": "7.20e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8192, "tau_norm": 0.0525, "scale": 0.94, "loss_sim": -0.8319, "loss_uniform": 0.0004, "loss_aug": 6.0943, "loss": 5.6791, "group0_lr": 0.7207, "group1_lr": 0.7207}
{"mode": "train", "datatime": "0.001", "epoch": 594, "iter": 30, "lr": "7.19e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8199, "tau_norm": 0.0525, "scale": 0.94, "loss_sim": -0.8145, "loss_uniform": 0.0004, "loss_aug": 6.0952, "loss": 5.681, "group0_lr": 0.7195, "group1_lr": 0.7195}
{"mode": "train", "datatime": "1.701", "epoch": 595, "iter": 15, "lr": "7.17e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.822, "tau_norm": 0.0525, "scale": 0.95, "loss_sim": -0.803, "loss_uniform": 0.0004, "loss_aug": 6.0925, "loss": 5.7481, "group0_lr": 0.7177, "group1_lr": 0.7177}
{"mode": "train", "datatime": "0.001", "epoch": 595, "iter": 30, "lr": "7.16e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8176, "tau_norm": 0.0525, "scale": 0.95, "loss_sim": -0.7847, "loss_uniform": 0.0004, "loss_aug": 6.0935, "loss": 5.75, "group0_lr": 0.7165, "group1_lr": 0.7165}
{"mode": "train", "datatime": "1.702", "epoch": 596, "iter": 15, "lr": "7.14e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8207, "tau_norm": 0.0525, "scale": 0.96, "loss_sim": -0.7786, "loss_uniform": 0.0004, "loss_aug": 6.0906, "loss": 5.8163, "group0_lr": 0.7146, "group1_lr": 0.7146}
{"mode": "train", "datatime": "0.001", "epoch": 596, "iter": 30, "lr": "7.13e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8209, "tau_norm": 0.0525, "scale": 0.96, "loss_sim": -0.7649, "loss_uniform": 0.0004, "loss_aug": 6.0894, "loss": 5.8157, "group0_lr": 0.7134, "group1_lr": 0.7134}
{"mode": "train", "datatime": "1.741", "epoch": 597, "iter": 15, "lr": "7.11e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.815, "tau_norm": 0.0524, "scale": 0.97, "loss_sim": -0.7359, "loss_uniform": 0.0004, "loss_aug": 6.092, "loss": 5.8875, "group0_lr": 0.7116, "group1_lr": 0.7116}
{"mode": "train", "datatime": "0.001", "epoch": 597, "iter": 30, "lr": "7.10e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8197, "tau_norm": 0.0524, "scale": 0.97, "loss_sim": -0.7132, "loss_uniform": 0.0004, "loss_aug": 6.09, "loss": 5.8863, "group0_lr": 0.7104, "group1_lr": 0.7104}
{"mode": "train", "datatime": "1.657", "epoch": 598, "iter": 15, "lr": "7.08e-01", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8184, "tau_norm": 0.0524, "scale": 0.98, "loss_sim": -0.6959, "loss_uniform": 0.0004, "loss_aug": 6.0886, "loss": 5.9533, "group0_lr": 0.7086, "group1_lr": 0.7086}
{"mode": "train", "datatime": "0.001", "epoch": 598, "iter": 30, "lr": "7.07e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8215, "tau_norm": 0.0524, "scale": 0.98, "loss_sim": -0.6856, "loss_uniform": 0.0003, "loss_aug": 6.0863, "loss": 5.9512, "group0_lr": 0.7073, "group1_lr": 0.7073}
{"mode": "train", "datatime": "1.650", "epoch": 599, "iter": 15, "lr": "7.05e-01", "total": 37, "batchsize": 256, "time": "2.048", "pre-sim": 0.8222, "tau_norm": 0.0524, "scale": 0.99, "loss_sim": -0.6757, "loss_uniform": 0.0003, "loss_aug": 6.0858, "loss": 6.0185, "group0_lr": 0.7055, "group1_lr": 0.7055}
{"mode": "train", "datatime": "0.001", "epoch": 599, "iter": 30, "lr": "7.04e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8165, "tau_norm": 0.0524, "scale": 0.99, "loss_sim": -0.6504, "loss_uniform": 0.0003, "loss_aug": 6.0877, "loss": 6.0207, "group0_lr": 0.7043, "group1_lr": 0.7043}
{"mode": "val", "epoch": 599, "KNN-5": 68.57579617834395}
{"mode": "train", "datatime": "1.667", "epoch": 600, "iter": 15, "lr": "7.02e-01", "total": 37, "batchsize": 256, "time": "2.062", "pre-sim": 0.8211, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6489, "loss_uniform": 0.0004, "loss_aug": 6.0857, "loss": 6.086, "group0_lr": 0.7025, "group1_lr": 0.7025}
{"mode": "train", "datatime": "0.001", "epoch": 600, "iter": 30, "lr": "7.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8235, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6367, "loss_uniform": 0.0003, "loss_aug": 6.0856, "loss": 6.0859, "group0_lr": 0.7013, "group1_lr": 0.7013}
{"mode": "train", "datatime": "1.768", "epoch": 601, "iter": 15, "lr": "6.99e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8216, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6359, "loss_uniform": 0.0003, "loss_aug": 6.0858, "loss": 6.0861, "group0_lr": 0.6995, "group1_lr": 0.6995}
{"mode": "train", "datatime": "0.001", "epoch": 601, "iter": 30, "lr": "6.98e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8221, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6354, "loss_uniform": 0.0003, "loss_aug": 6.0859, "loss": 6.0862, "group0_lr": 0.6983, "group1_lr": 0.6983}
{"mode": "train", "datatime": "1.702", "epoch": 602, "iter": 15, "lr": "6.96e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8211, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6333, "loss_uniform": 0.0003, "loss_aug": 6.0849, "loss": 6.0852, "group0_lr": 0.6965, "group1_lr": 0.6965}
{"mode": "train", "datatime": "0.001", "epoch": 602, "iter": 30, "lr": "6.95e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.825, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6392, "loss_uniform": 0.0003, "loss_aug": 6.0843, "loss": 6.0846, "group0_lr": 0.6952, "group1_lr": 0.6952}
{"mode": "train", "datatime": "1.702", "epoch": 603, "iter": 15, "lr": "6.93e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8188, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6308, "loss_uniform": 0.0003, "loss_aug": 6.0854, "loss": 6.0857, "group0_lr": 0.6934, "group1_lr": 0.6934}
{"mode": "train", "datatime": "0.001", "epoch": 603, "iter": 30, "lr": "6.92e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8209, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6276, "loss_uniform": 0.0003, "loss_aug": 6.0865, "loss": 6.0868, "group0_lr": 0.6922, "group1_lr": 0.6922}
{"mode": "train", "datatime": "1.684", "epoch": 604, "iter": 15, "lr": "6.90e-01", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.8204, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6319, "loss_uniform": 0.0003, "loss_aug": 6.0855, "loss": 6.0858, "group0_lr": 0.6904, "group1_lr": 0.6904}
{"mode": "train", "datatime": "0.001", "epoch": 604, "iter": 30, "lr": "6.89e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8192, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6368, "loss_uniform": 0.0003, "loss_aug": 6.0839, "loss": 6.0842, "group0_lr": 0.6892, "group1_lr": 0.6892}
{"mode": "train", "datatime": "1.725", "epoch": 605, "iter": 15, "lr": "6.87e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8195, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6307, "loss_uniform": 0.0003, "loss_aug": 6.0849, "loss": 6.0852, "group0_lr": 0.6874, "group1_lr": 0.6874}
{"mode": "train", "datatime": "0.001", "epoch": 605, "iter": 30, "lr": "6.86e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8214, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6343, "loss_uniform": 0.0003, "loss_aug": 6.0841, "loss": 6.0844, "group0_lr": 0.6862, "group1_lr": 0.6862}
{"mode": "train", "datatime": "1.695", "epoch": 606, "iter": 15, "lr": "6.84e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8179, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6324, "loss_uniform": 0.0003, "loss_aug": 6.0849, "loss": 6.0852, "group0_lr": 0.6844, "group1_lr": 0.6844}
{"mode": "train", "datatime": "0.001", "epoch": 606, "iter": 30, "lr": "6.83e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8168, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.626, "loss_uniform": 0.0003, "loss_aug": 6.086, "loss": 6.0863, "group0_lr": 0.6832, "group1_lr": 0.6832}
{"mode": "train", "datatime": "1.711", "epoch": 607, "iter": 15, "lr": "6.81e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8207, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6345, "loss_uniform": 0.0003, "loss_aug": 6.0839, "loss": 6.0842, "group0_lr": 0.6814, "group1_lr": 0.6814}
{"mode": "train", "datatime": "0.001", "epoch": 607, "iter": 30, "lr": "6.80e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8182, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6306, "loss_uniform": 0.0003, "loss_aug": 6.0852, "loss": 6.0856, "group0_lr": 0.6802, "group1_lr": 0.6802}
{"mode": "train", "datatime": "1.721", "epoch": 608, "iter": 15, "lr": "6.78e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8173, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6274, "loss_uniform": 0.0003, "loss_aug": 6.0862, "loss": 6.0865, "group0_lr": 0.6784, "group1_lr": 0.6784}
{"mode": "train", "datatime": "0.001", "epoch": 608, "iter": 30, "lr": "6.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8163, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6293, "loss_uniform": 0.0003, "loss_aug": 6.0847, "loss": 6.085, "group0_lr": 0.6771, "group1_lr": 0.6771}
{"mode": "train", "datatime": "1.658", "epoch": 609, "iter": 15, "lr": "6.75e-01", "total": 37, "batchsize": 256, "time": "2.057", "pre-sim": 0.8192, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6316, "loss_uniform": 0.0003, "loss_aug": 6.0843, "loss": 6.0847, "group0_lr": 0.6754, "group1_lr": 0.6754}
{"mode": "train", "datatime": "0.001", "epoch": 609, "iter": 30, "lr": "6.74e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8235, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6374, "loss_uniform": 0.0003, "loss_aug": 6.0829, "loss": 6.0832, "group0_lr": 0.6741, "group1_lr": 0.6741}
{"mode": "train", "datatime": "1.675", "epoch": 610, "iter": 15, "lr": "6.72e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8215, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6313, "loss_uniform": 0.0003, "loss_aug": 6.0851, "loss": 6.0854, "group0_lr": 0.6724, "group1_lr": 0.6724}
{"mode": "train", "datatime": "0.001", "epoch": 610, "iter": 30, "lr": "6.71e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8212, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6296, "loss_uniform": 0.0003, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6711, "group1_lr": 0.6711}
{"mode": "train", "datatime": "1.742", "epoch": 611, "iter": 15, "lr": "6.69e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8164, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6268, "loss_uniform": 0.0003, "loss_aug": 6.0854, "loss": 6.0857, "group0_lr": 0.6694, "group1_lr": 0.6694}
{"mode": "train", "datatime": "0.001", "epoch": 611, "iter": 30, "lr": "6.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8179, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6293, "loss_uniform": 0.0003, "loss_aug": 6.0846, "loss": 6.0848, "group0_lr": 0.6682, "group1_lr": 0.6682}
{"mode": "train", "datatime": "1.772", "epoch": 612, "iter": 15, "lr": "6.66e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8201, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6315, "loss_uniform": 0.0003, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.6664, "group1_lr": 0.6664}
{"mode": "train", "datatime": "0.001", "epoch": 612, "iter": 30, "lr": "6.65e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.822, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6329, "loss_uniform": 0.0003, "loss_aug": 6.0834, "loss": 6.0837, "group0_lr": 0.6652, "group1_lr": 0.6652}
{"mode": "train", "datatime": "1.737", "epoch": 613, "iter": 15, "lr": "6.63e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8175, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6247, "loss_uniform": 0.0003, "loss_aug": 6.0857, "loss": 6.086, "group0_lr": 0.6634, "group1_lr": 0.6634}
{"mode": "train", "datatime": "0.001", "epoch": 613, "iter": 30, "lr": "6.62e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.823, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6317, "loss_uniform": 0.0003, "loss_aug": 6.0837, "loss": 6.084, "group0_lr": 0.6622, "group1_lr": 0.6622}
{"mode": "train", "datatime": "1.679", "epoch": 614, "iter": 15, "lr": "6.60e-01", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8176, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6299, "loss_uniform": 0.0003, "loss_aug": 6.0847, "loss": 6.0849, "group0_lr": 0.6604, "group1_lr": 0.6604}
{"mode": "train", "datatime": "0.001", "epoch": 614, "iter": 30, "lr": "6.59e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8221, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6319, "loss_uniform": 0.0003, "loss_aug": 6.0832, "loss": 6.0835, "group0_lr": 0.6592, "group1_lr": 0.6592}
{"mode": "train", "datatime": "1.800", "epoch": 615, "iter": 15, "lr": "6.57e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8188, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6291, "loss_uniform": 0.0003, "loss_aug": 6.0849, "loss": 6.0852, "group0_lr": 0.6574, "group1_lr": 0.6574}
{"mode": "train", "datatime": "0.001", "epoch": 615, "iter": 30, "lr": "6.56e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8193, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6299, "loss_uniform": 0.0003, "loss_aug": 6.0836, "loss": 6.0839, "group0_lr": 0.6562, "group1_lr": 0.6562}
{"mode": "train", "datatime": "1.653", "epoch": 616, "iter": 15, "lr": "6.54e-01", "total": 37, "batchsize": 256, "time": "2.065", "pre-sim": 0.8206, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6343, "loss_uniform": 0.0003, "loss_aug": 6.0828, "loss": 6.0831, "group0_lr": 0.6544, "group1_lr": 0.6544}
{"mode": "train", "datatime": "0.001", "epoch": 616, "iter": 30, "lr": "6.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8199, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.633, "loss_uniform": 0.0003, "loss_aug": 6.0833, "loss": 6.0836, "group0_lr": 0.6532, "group1_lr": 0.6532}
{"mode": "train", "datatime": "1.723", "epoch": 617, "iter": 15, "lr": "6.51e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8187, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6329, "loss_uniform": 0.0003, "loss_aug": 6.0841, "loss": 6.0844, "group0_lr": 0.6515, "group1_lr": 0.6515}
{"mode": "train", "datatime": "0.001", "epoch": 617, "iter": 30, "lr": "6.50e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8186, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6274, "loss_uniform": 0.0003, "loss_aug": 6.0842, "loss": 6.0844, "group0_lr": 0.6503, "group1_lr": 0.6503}
{"mode": "train", "datatime": "1.751", "epoch": 618, "iter": 15, "lr": "6.48e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8209, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6379, "loss_uniform": 0.0003, "loss_aug": 6.0819, "loss": 6.0821, "group0_lr": 0.6485, "group1_lr": 0.6485}
{"mode": "train", "datatime": "0.001", "epoch": 618, "iter": 30, "lr": "6.47e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8155, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6279, "loss_uniform": 0.0003, "loss_aug": 6.0848, "loss": 6.085, "group0_lr": 0.6473, "group1_lr": 0.6473}
{"mode": "train", "datatime": "1.761", "epoch": 619, "iter": 15, "lr": "6.45e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8208, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6334, "loss_uniform": 0.0003, "loss_aug": 6.0826, "loss": 6.0829, "group0_lr": 0.6455, "group1_lr": 0.6455}
{"mode": "train", "datatime": "0.001", "epoch": 619, "iter": 30, "lr": "6.44e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8175, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6298, "loss_uniform": 0.0003, "loss_aug": 6.0842, "loss": 6.0845, "group0_lr": 0.6443, "group1_lr": 0.6443}
{"mode": "train", "datatime": "1.681", "epoch": 620, "iter": 15, "lr": "6.42e-01", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.8171, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6261, "loss_uniform": 0.0003, "loss_aug": 6.0837, "loss": 6.084, "group0_lr": 0.6426, "group1_lr": 0.6426}
{"mode": "train", "datatime": "0.001", "epoch": 620, "iter": 30, "lr": "6.41e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8195, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6321, "loss_uniform": 0.0003, "loss_aug": 6.0836, "loss": 6.0839, "group0_lr": 0.6414, "group1_lr": 0.6414}
{"mode": "train", "datatime": "1.697", "epoch": 621, "iter": 15, "lr": "6.39e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.8166, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6303, "loss_uniform": 0.0003, "loss_aug": 6.0831, "loss": 6.0834, "group0_lr": 0.6396, "group1_lr": 0.6396}
{"mode": "train", "datatime": "0.001", "epoch": 621, "iter": 30, "lr": "6.38e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8198, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6389, "loss_uniform": 0.0003, "loss_aug": 6.0821, "loss": 6.0825, "group0_lr": 0.6384, "group1_lr": 0.6384}
{"mode": "train", "datatime": "1.807", "epoch": 622, "iter": 15, "lr": "6.36e-01", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.8158, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6273, "loss_uniform": 0.0003, "loss_aug": 6.0844, "loss": 6.0847, "group0_lr": 0.6366, "group1_lr": 0.6366}
{"mode": "train", "datatime": "0.001", "epoch": 622, "iter": 30, "lr": "6.35e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8175, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6304, "loss_uniform": 0.0003, "loss_aug": 6.0836, "loss": 6.084, "group0_lr": 0.6354, "group1_lr": 0.6354}
{"mode": "train", "datatime": "1.833", "epoch": 623, "iter": 15, "lr": "6.33e-01", "total": 37, "batchsize": 256, "time": "2.215", "pre-sim": 0.8194, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6324, "loss_uniform": 0.0003, "loss_aug": 6.0833, "loss": 6.0836, "group0_lr": 0.6337, "group1_lr": 0.6337}
{"mode": "train", "datatime": "0.001", "epoch": 623, "iter": 30, "lr": "6.32e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.818, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6288, "loss_uniform": 0.0003, "loss_aug": 6.0842, "loss": 6.0845, "group0_lr": 0.6325, "group1_lr": 0.6325}
{"mode": "train", "datatime": "1.699", "epoch": 624, "iter": 15, "lr": "6.30e-01", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8181, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6276, "loss_uniform": 0.0003, "loss_aug": 6.0833, "loss": 6.0836, "group0_lr": 0.6307, "group1_lr": 0.6307}
{"mode": "train", "datatime": "0.001", "epoch": 624, "iter": 30, "lr": "6.29e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8202, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.63, "loss_uniform": 0.0003, "loss_aug": 6.084, "loss": 6.0843, "group0_lr": 0.6295, "group1_lr": 0.6295}
{"mode": "train", "datatime": "1.724", "epoch": 625, "iter": 15, "lr": "6.27e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8173, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6261, "loss_uniform": 0.0003, "loss_aug": 6.0841, "loss": 6.0844, "group0_lr": 0.6278, "group1_lr": 0.6278}
{"mode": "train", "datatime": "0.001", "epoch": 625, "iter": 30, "lr": "6.26e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8161, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.635, "loss_uniform": 0.0003, "loss_aug": 6.0823, "loss": 6.0826, "group0_lr": 0.6266, "group1_lr": 0.6266}
{"mode": "train", "datatime": "1.768", "epoch": 626, "iter": 15, "lr": "6.24e-01", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.813, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6279, "loss_uniform": 0.0003, "loss_aug": 6.0846, "loss": 6.0849, "group0_lr": 0.6248, "group1_lr": 0.6248}
{"mode": "train", "datatime": "0.001", "epoch": 626, "iter": 30, "lr": "6.23e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8169, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.6283, "loss_uniform": 0.0003, "loss_aug": 6.0841, "loss": 6.0843, "group0_lr": 0.6236, "group1_lr": 0.6236}
{"mode": "train", "datatime": "1.823", "epoch": 627, "iter": 15, "lr": "6.21e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8159, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0834, "loss": 6.0837, "group0_lr": 0.6219, "group1_lr": 0.6219}
{"mode": "train", "datatime": "0.001", "epoch": 627, "iter": 30, "lr": "6.20e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8176, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.632, "loss_uniform": 0.0003, "loss_aug": 6.083, "loss": 6.0833, "group0_lr": 0.6207, "group1_lr": 0.6207}
{"mode": "train", "datatime": "1.730", "epoch": 628, "iter": 15, "lr": "6.18e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8183, "tau_norm": 0.0524, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0823, "loss": 6.0826, "group0_lr": 0.619, "group1_lr": 0.619}
{"mode": "train", "datatime": "0.001", "epoch": 628, "iter": 30, "lr": "6.17e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8179, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6318, "loss_uniform": 0.0003, "loss_aug": 6.0834, "loss": 6.0837, "group0_lr": 0.6178, "group1_lr": 0.6178}
{"mode": "train", "datatime": "1.750", "epoch": 629, "iter": 15, "lr": "6.15e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8186, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.63, "loss_uniform": 0.0003, "loss_aug": 6.0826, "loss": 6.0829, "group0_lr": 0.616, "group1_lr": 0.616}
{"mode": "train", "datatime": "0.001", "epoch": 629, "iter": 30, "lr": "6.14e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8196, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6344, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0825, "group0_lr": 0.6148, "group1_lr": 0.6148}
{"mode": "train", "datatime": "1.734", "epoch": 630, "iter": 15, "lr": "6.13e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8207, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6342, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0828, "group0_lr": 0.6131, "group1_lr": 0.6131}
{"mode": "train", "datatime": "0.001", "epoch": 630, "iter": 30, "lr": "6.11e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8174, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0821, "loss": 6.0824, "group0_lr": 0.6119, "group1_lr": 0.6119}
{"mode": "train", "datatime": "1.667", "epoch": 631, "iter": 15, "lr": "6.10e-01", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8201, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6293, "loss_uniform": 0.0003, "loss_aug": 6.0833, "loss": 6.0836, "group0_lr": 0.6102, "group1_lr": 0.6102}
{"mode": "train", "datatime": "0.001", "epoch": 631, "iter": 30, "lr": "6.08e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8175, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6345, "loss_uniform": 0.0003, "loss_aug": 6.0817, "loss": 6.082, "group0_lr": 0.609, "group1_lr": 0.609}
{"mode": "train", "datatime": "1.671", "epoch": 632, "iter": 15, "lr": "6.07e-01", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8188, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6352, "loss_uniform": 0.0003, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.6073, "group1_lr": 0.6073}
{"mode": "train", "datatime": "0.001", "epoch": 632, "iter": 30, "lr": "6.06e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8154, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0828, "loss": 6.0831, "group0_lr": 0.6061, "group1_lr": 0.6061}
{"mode": "train", "datatime": "1.727", "epoch": 633, "iter": 15, "lr": "6.04e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.815, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6295, "loss_uniform": 0.0003, "loss_aug": 6.084, "loss": 6.0843, "group0_lr": 0.6043, "group1_lr": 0.6043}
{"mode": "train", "datatime": "0.001", "epoch": 633, "iter": 30, "lr": "6.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8181, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6327, "loss_uniform": 0.0003, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.6032, "group1_lr": 0.6032}
{"mode": "train", "datatime": "1.748", "epoch": 634, "iter": 15, "lr": "6.01e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8174, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6299, "loss_uniform": 0.0003, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.6014, "group1_lr": 0.6014}
{"mode": "train", "datatime": "0.001", "epoch": 634, "iter": 30, "lr": "6.00e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8153, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6313, "loss_uniform": 0.0003, "loss_aug": 6.083, "loss": 6.0833, "group0_lr": 0.6002, "group1_lr": 0.6002}
{"mode": "train", "datatime": "1.758", "epoch": 635, "iter": 15, "lr": "5.98e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8183, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6338, "loss_uniform": 0.0002, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.5985, "group1_lr": 0.5985}
{"mode": "train", "datatime": "0.001", "epoch": 635, "iter": 30, "lr": "5.97e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8169, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6345, "loss_uniform": 0.0002, "loss_aug": 6.083, "loss": 6.0833, "group0_lr": 0.5973, "group1_lr": 0.5973}
{"mode": "train", "datatime": "1.749", "epoch": 636, "iter": 15, "lr": "5.95e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8139, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6321, "loss_uniform": 0.0003, "loss_aug": 6.0823, "loss": 6.0826, "group0_lr": 0.5956, "group1_lr": 0.5956}
{"mode": "train", "datatime": "0.001", "epoch": 636, "iter": 30, "lr": "5.94e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.5944, "group1_lr": 0.5944}
{"mode": "train", "datatime": "1.681", "epoch": 637, "iter": 15, "lr": "5.92e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8164, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6362, "loss_uniform": 0.0003, "loss_aug": 6.0817, "loss": 6.082, "group0_lr": 0.5927, "group1_lr": 0.5927}
{"mode": "train", "datatime": "0.001", "epoch": 637, "iter": 30, "lr": "5.91e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8179, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6388, "loss_uniform": 0.0003, "loss_aug": 6.0813, "loss": 6.0816, "group0_lr": 0.5915, "group1_lr": 0.5915}
{"mode": "train", "datatime": "1.742", "epoch": 638, "iter": 15, "lr": "5.89e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6306, "loss_uniform": 0.0003, "loss_aug": 6.0828, "loss": 6.0831, "group0_lr": 0.5898, "group1_lr": 0.5898}
{"mode": "train", "datatime": "0.001", "epoch": 638, "iter": 30, "lr": "5.88e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8189, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6348, "loss_uniform": 0.0003, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5886, "group1_lr": 0.5886}
{"mode": "train", "datatime": "1.705", "epoch": 639, "iter": 15, "lr": "5.86e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8185, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6344, "loss_uniform": 0.0003, "loss_aug": 6.082, "loss": 6.0823, "group0_lr": 0.5869, "group1_lr": 0.5869}
{"mode": "train", "datatime": "0.001", "epoch": 639, "iter": 30, "lr": "5.85e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8143, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6318, "loss_uniform": 0.0003, "loss_aug": 6.0832, "loss": 6.0835, "group0_lr": 0.5858, "group1_lr": 0.5858}
{"mode": "train", "datatime": "1.728", "epoch": 640, "iter": 15, "lr": "5.83e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8137, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.629, "loss_uniform": 0.0003, "loss_aug": 6.0834, "loss": 6.0837, "group0_lr": 0.584, "group1_lr": 0.584}
{"mode": "train", "datatime": "0.001", "epoch": 640, "iter": 30, "lr": "5.82e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8139, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6313, "loss_uniform": 0.0003, "loss_aug": 6.0827, "loss": 6.083, "group0_lr": 0.5829, "group1_lr": 0.5829}
{"mode": "train", "datatime": "1.678", "epoch": 641, "iter": 15, "lr": "5.81e-01", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8162, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6339, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0824, "group0_lr": 0.5812, "group1_lr": 0.5812}
{"mode": "train", "datatime": "0.001", "epoch": 641, "iter": 30, "lr": "5.79e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8152, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6346, "loss_uniform": 0.0003, "loss_aug": 6.0821, "loss": 6.0824, "group0_lr": 0.58, "group1_lr": 0.58}
{"mode": "train", "datatime": "1.764", "epoch": 642, "iter": 15, "lr": "5.78e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8145, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6337, "loss_uniform": 0.0003, "loss_aug": 6.083, "loss": 6.0832, "group0_lr": 0.5783, "group1_lr": 0.5783}
{"mode": "train", "datatime": "0.001", "epoch": 642, "iter": 30, "lr": "5.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8156, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.632, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0828, "group0_lr": 0.5771, "group1_lr": 0.5771}
{"mode": "train", "datatime": "1.670", "epoch": 643, "iter": 15, "lr": "5.75e-01", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8169, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6309, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5754, "group1_lr": 0.5754}
{"mode": "train", "datatime": "0.001", "epoch": 643, "iter": 30, "lr": "5.74e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8181, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6356, "loss_uniform": 0.0003, "loss_aug": 6.0817, "loss": 6.082, "group0_lr": 0.5742, "group1_lr": 0.5742}
{"mode": "train", "datatime": "1.725", "epoch": 644, "iter": 15, "lr": "5.72e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8131, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.634, "loss_uniform": 0.0003, "loss_aug": 6.0831, "loss": 6.0834, "group0_lr": 0.5725, "group1_lr": 0.5725}
{"mode": "train", "datatime": "0.001", "epoch": 644, "iter": 30, "lr": "5.71e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8149, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.633, "loss_uniform": 0.0003, "loss_aug": 6.082, "loss": 6.0823, "group0_lr": 0.5714, "group1_lr": 0.5714}
{"mode": "train", "datatime": "1.705", "epoch": 645, "iter": 15, "lr": "5.69e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6365, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0828, "group0_lr": 0.5697, "group1_lr": 0.5697}
{"mode": "train", "datatime": "0.001", "epoch": 645, "iter": 30, "lr": "5.68e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8178, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.635, "loss_uniform": 0.0003, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.5685, "group1_lr": 0.5685}
{"mode": "train", "datatime": "1.727", "epoch": 646, "iter": 15, "lr": "5.66e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8128, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6339, "loss_uniform": 0.0003, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5668, "group1_lr": 0.5668}
{"mode": "train", "datatime": "0.001", "epoch": 646, "iter": 30, "lr": "5.65e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8157, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6373, "loss_uniform": 0.0003, "loss_aug": 6.0817, "loss": 6.082, "group0_lr": 0.5656, "group1_lr": 0.5656}
{"mode": "train", "datatime": "1.710", "epoch": 647, "iter": 15, "lr": "5.63e-01", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8118, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6295, "loss_uniform": 0.0003, "loss_aug": 6.0829, "loss": 6.0831, "group0_lr": 0.5639, "group1_lr": 0.5639}
{"mode": "train", "datatime": "0.001", "epoch": 647, "iter": 30, "lr": "5.62e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8192, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6385, "loss_uniform": 0.0003, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.5628, "group1_lr": 0.5628}
{"mode": "train", "datatime": "1.745", "epoch": 648, "iter": 15, "lr": "5.61e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8157, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6366, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0824, "group0_lr": 0.5611, "group1_lr": 0.5611}
{"mode": "train", "datatime": "0.001", "epoch": 648, "iter": 30, "lr": "5.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8157, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6338, "loss_uniform": 0.0003, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.5599, "group1_lr": 0.5599}
{"mode": "train", "datatime": "1.751", "epoch": 649, "iter": 15, "lr": "5.58e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.816, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6385, "loss_uniform": 0.0003, "loss_aug": 6.0812, "loss": 6.0815, "group0_lr": 0.5582, "group1_lr": 0.5582}
{"mode": "train", "datatime": "0.001", "epoch": 649, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8153, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6366, "loss_uniform": 0.0003, "loss_aug": 6.0814, "loss": 6.0817, "group0_lr": 0.5571, "group1_lr": 0.5571}
{"mode": "val", "epoch": 649, "KNN-5": 69.57452229299363}
{"mode": "train", "datatime": "1.665", "epoch": 650, "iter": 15, "lr": "5.55e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8093, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6311, "loss_uniform": 0.0003, "loss_aug": 6.0828, "loss": 6.0831, "group0_lr": 0.5554, "group1_lr": 0.5554}
{"mode": "train", "datatime": "0.001", "epoch": 650, "iter": 30, "lr": "5.54e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8115, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6291, "loss_uniform": 0.0003, "loss_aug": 6.0831, "loss": 6.0833, "group0_lr": 0.5542, "group1_lr": 0.5542}
{"mode": "train", "datatime": "1.815", "epoch": 651, "iter": 15, "lr": "5.52e-01", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8131, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0003, "loss_aug": 6.0815, "loss": 6.0818, "group0_lr": 0.5526, "group1_lr": 0.5526}
{"mode": "train", "datatime": "0.001", "epoch": 651, "iter": 30, "lr": "5.51e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8177, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.641, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.5514, "group1_lr": 0.5514}
{"mode": "train", "datatime": "1.789", "epoch": 652, "iter": 15, "lr": "5.49e-01", "total": 37, "batchsize": 256, "time": "2.179", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6367, "loss_uniform": 0.0003, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5497, "group1_lr": 0.5497}
{"mode": "train", "datatime": "0.001", "epoch": 652, "iter": 30, "lr": "5.48e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8116, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6336, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.083, "group0_lr": 0.5486, "group1_lr": 0.5486}
{"mode": "train", "datatime": "1.732", "epoch": 653, "iter": 15, "lr": "5.46e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8161, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0003, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5469, "group1_lr": 0.5469}
{"mode": "train", "datatime": "0.001", "epoch": 653, "iter": 30, "lr": "5.45e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8173, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6354, "loss_uniform": 0.0002, "loss_aug": 6.0821, "loss": 6.0823, "group0_lr": 0.5457, "group1_lr": 0.5457}
{"mode": "train", "datatime": "1.678", "epoch": 654, "iter": 15, "lr": "5.44e-01", "total": 37, "batchsize": 256, "time": "2.080", "pre-sim": 0.816, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6342, "loss_uniform": 0.0002, "loss_aug": 6.0827, "loss": 6.083, "group0_lr": 0.5441, "group1_lr": 0.5441}
{"mode": "train", "datatime": "0.001", "epoch": 654, "iter": 30, "lr": "5.42e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8151, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6317, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0828, "group0_lr": 0.5429, "group1_lr": 0.5429}
{"mode": "train", "datatime": "1.733", "epoch": 655, "iter": 15, "lr": "5.41e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8167, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6328, "loss_uniform": 0.0003, "loss_aug": 6.082, "loss": 6.0823, "group0_lr": 0.5412, "group1_lr": 0.5412}
{"mode": "train", "datatime": "0.001", "epoch": 655, "iter": 30, "lr": "5.40e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8143, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6347, "loss_uniform": 0.0003, "loss_aug": 6.0824, "loss": 6.0827, "group0_lr": 0.5401, "group1_lr": 0.5401}
{"mode": "train", "datatime": "1.695", "epoch": 656, "iter": 15, "lr": "5.38e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.81, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6335, "loss_uniform": 0.0003, "loss_aug": 6.0827, "loss": 6.0829, "group0_lr": 0.5384, "group1_lr": 0.5384}
{"mode": "train", "datatime": "0.001", "epoch": 656, "iter": 30, "lr": "5.37e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8134, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6348, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0825, "group0_lr": 0.5373, "group1_lr": 0.5373}
{"mode": "train", "datatime": "1.710", "epoch": 657, "iter": 15, "lr": "5.35e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8153, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6364, "loss_uniform": 0.0003, "loss_aug": 6.0818, "loss": 6.0821, "group0_lr": 0.5356, "group1_lr": 0.5356}
{"mode": "train", "datatime": "0.001", "epoch": 657, "iter": 30, "lr": "5.34e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8115, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6355, "loss_uniform": 0.0003, "loss_aug": 6.0829, "loss": 6.0832, "group0_lr": 0.5345, "group1_lr": 0.5345}
{"mode": "train", "datatime": "1.701", "epoch": 658, "iter": 15, "lr": "5.32e-01", "total": 37, "batchsize": 256, "time": "2.100", "pre-sim": 0.8105, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6288, "loss_uniform": 0.0003, "loss_aug": 6.0829, "loss": 6.0833, "group0_lr": 0.5328, "group1_lr": 0.5328}
{"mode": "train", "datatime": "0.001", "epoch": 658, "iter": 30, "lr": "5.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8117, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.637, "loss_uniform": 0.0003, "loss_aug": 6.0818, "loss": 6.0821, "group0_lr": 0.5317, "group1_lr": 0.5317}
{"mode": "train", "datatime": "1.692", "epoch": 659, "iter": 15, "lr": "5.29e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8124, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6374, "loss_uniform": 0.0003, "loss_aug": 6.0809, "loss": 6.0812, "group0_lr": 0.53, "group1_lr": 0.53}
{"mode": "train", "datatime": "0.001", "epoch": 659, "iter": 30, "lr": "5.28e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8139, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6377, "loss_uniform": 0.0003, "loss_aug": 6.0818, "loss": 6.0821, "group0_lr": 0.5289, "group1_lr": 0.5289}
{"mode": "train", "datatime": "1.706", "epoch": 660, "iter": 15, "lr": "5.27e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8176, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6386, "loss_uniform": 0.0003, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.5272, "group1_lr": 0.5272}
{"mode": "train", "datatime": "0.001", "epoch": 660, "iter": 30, "lr": "5.26e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8151, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6384, "loss_uniform": 0.0003, "loss_aug": 6.0807, "loss": 6.081, "group0_lr": 0.5261, "group1_lr": 0.5261}
{"mode": "train", "datatime": "1.790", "epoch": 661, "iter": 15, "lr": "5.24e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8172, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6434, "loss_uniform": 0.0003, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.5244, "group1_lr": 0.5244}
{"mode": "train", "datatime": "0.001", "epoch": 661, "iter": 30, "lr": "5.23e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8105, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6397, "loss_uniform": 0.0003, "loss_aug": 6.081, "loss": 6.0813, "group0_lr": 0.5233, "group1_lr": 0.5233}
{"mode": "train", "datatime": "1.719", "epoch": 662, "iter": 15, "lr": "5.21e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8166, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6398, "loss_uniform": 0.0003, "loss_aug": 6.0815, "loss": 6.0818, "group0_lr": 0.5216, "group1_lr": 0.5216}
{"mode": "train", "datatime": "0.001", "epoch": 662, "iter": 30, "lr": "5.20e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8127, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6365, "loss_uniform": 0.0003, "loss_aug": 6.0814, "loss": 6.0817, "group0_lr": 0.5205, "group1_lr": 0.5205}
{"mode": "train", "datatime": "1.758", "epoch": 663, "iter": 15, "lr": "5.18e-01", "total": 37, "batchsize": 256, "time": "2.141", "pre-sim": 0.8144, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6409, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.5188, "group1_lr": 0.5188}
{"mode": "train", "datatime": "0.001", "epoch": 663, "iter": 30, "lr": "5.17e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8151, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6397, "loss_uniform": 0.0003, "loss_aug": 6.0808, "loss": 6.0811, "group0_lr": 0.5177, "group1_lr": 0.5177}
{"mode": "train", "datatime": "1.649", "epoch": 664, "iter": 15, "lr": "5.16e-01", "total": 37, "batchsize": 256, "time": "2.052", "pre-sim": 0.8114, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6367, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0817, "group0_lr": 0.5161, "group1_lr": 0.5161}
{"mode": "train", "datatime": "0.001", "epoch": 664, "iter": 30, "lr": "5.14e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8146, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6375, "loss_uniform": 0.0003, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.5149, "group1_lr": 0.5149}
{"mode": "train", "datatime": "1.753", "epoch": 665, "iter": 15, "lr": "5.13e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8076, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6367, "loss_uniform": 0.0003, "loss_aug": 6.082, "loss": 6.0822, "group0_lr": 0.5133, "group1_lr": 0.5133}
{"mode": "train", "datatime": "0.001", "epoch": 665, "iter": 30, "lr": "5.12e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.813, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6338, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0828, "group0_lr": 0.5122, "group1_lr": 0.5122}
{"mode": "train", "datatime": "1.715", "epoch": 666, "iter": 15, "lr": "5.10e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8103, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6314, "loss_uniform": 0.0003, "loss_aug": 6.0832, "loss": 6.0835, "group0_lr": 0.5105, "group1_lr": 0.5105}
{"mode": "train", "datatime": "0.001", "epoch": 666, "iter": 30, "lr": "5.09e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8147, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6348, "loss_uniform": 0.0003, "loss_aug": 6.0812, "loss": 6.0814, "group0_lr": 0.5094, "group1_lr": 0.5094}
{"mode": "train", "datatime": "1.751", "epoch": 667, "iter": 15, "lr": "5.07e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8146, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6394, "loss_uniform": 0.0003, "loss_aug": 6.0813, "loss": 6.0816, "group0_lr": 0.5077, "group1_lr": 0.5077}
{"mode": "train", "datatime": "0.001", "epoch": 667, "iter": 30, "lr": "5.06e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8073, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.633, "loss_uniform": 0.0003, "loss_aug": 6.0825, "loss": 6.0827, "group0_lr": 0.5066, "group1_lr": 0.5066}
{"mode": "train", "datatime": "1.765", "epoch": 668, "iter": 15, "lr": "5.04e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8144, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6381, "loss_uniform": 0.0002, "loss_aug": 6.0808, "loss": 6.081, "group0_lr": 0.505, "group1_lr": 0.505}
{"mode": "train", "datatime": "0.001", "epoch": 668, "iter": 30, "lr": "5.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.815, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0002, "loss_aug": 6.0817, "loss": 6.0819, "group0_lr": 0.5039, "group1_lr": 0.5039}
{"mode": "train", "datatime": "1.707", "epoch": 669, "iter": 15, "lr": "5.02e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8117, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6384, "loss_uniform": 0.0003, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.5022, "group1_lr": 0.5022}
{"mode": "train", "datatime": "0.001", "epoch": 669, "iter": 30, "lr": "5.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8133, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0003, "loss_aug": 6.0814, "loss": 6.0817, "group0_lr": 0.5011, "group1_lr": 0.5011}
{"mode": "train", "datatime": "1.747", "epoch": 670, "iter": 15, "lr": "4.99e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.814, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6354, "loss_uniform": 0.0003, "loss_aug": 6.0807, "loss": 6.0809, "group0_lr": 0.4995, "group1_lr": 0.4995}
{"mode": "train", "datatime": "0.001", "epoch": 670, "iter": 30, "lr": "4.98e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8093, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6359, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0825, "group0_lr": 0.4984, "group1_lr": 0.4984}
{"mode": "train", "datatime": "1.745", "epoch": 671, "iter": 15, "lr": "4.96e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8139, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0002, "loss_aug": 6.0807, "loss": 6.081, "group0_lr": 0.4967, "group1_lr": 0.4967}
{"mode": "train", "datatime": "0.001", "epoch": 671, "iter": 30, "lr": "4.95e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6373, "loss_uniform": 0.0003, "loss_aug": 6.0814, "loss": 6.0816, "group0_lr": 0.4956, "group1_lr": 0.4956}
{"mode": "train", "datatime": "1.677", "epoch": 672, "iter": 15, "lr": "4.93e-01", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8094, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6357, "loss_uniform": 0.0003, "loss_aug": 6.0818, "loss": 6.082, "group0_lr": 0.494, "group1_lr": 0.494}
{"mode": "train", "datatime": "0.001", "epoch": 672, "iter": 30, "lr": "4.92e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8093, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6324, "loss_uniform": 0.0002, "loss_aug": 6.0828, "loss": 6.0831, "group0_lr": 0.4929, "group1_lr": 0.4929}
{"mode": "train", "datatime": "1.795", "epoch": 673, "iter": 15, "lr": "4.91e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8103, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6317, "loss_uniform": 0.0003, "loss_aug": 6.0822, "loss": 6.0824, "group0_lr": 0.4913, "group1_lr": 0.4913}
{"mode": "train", "datatime": "0.001", "epoch": 673, "iter": 30, "lr": "4.90e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.816, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4902, "group1_lr": 0.4902}
{"mode": "train", "datatime": "1.699", "epoch": 674, "iter": 15, "lr": "4.88e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8114, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6416, "loss_uniform": 0.0003, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.4885, "group1_lr": 0.4885}
{"mode": "train", "datatime": "0.001", "epoch": 674, "iter": 30, "lr": "4.87e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6351, "loss_uniform": 0.0002, "loss_aug": 6.0815, "loss": 6.0818, "group0_lr": 0.4874, "group1_lr": 0.4874}
{"mode": "train", "datatime": "1.746", "epoch": 675, "iter": 15, "lr": "4.85e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8141, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0003, "loss_aug": 6.0801, "loss": 6.0804, "group0_lr": 0.4858, "group1_lr": 0.4858}
{"mode": "train", "datatime": "0.001", "epoch": 675, "iter": 30, "lr": "4.84e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.816, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6436, "loss_uniform": 0.0003, "loss_aug": 6.0796, "loss": 6.0799, "group0_lr": 0.4847, "group1_lr": 0.4847}
{"mode": "train", "datatime": "1.785", "epoch": 676, "iter": 15, "lr": "4.83e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8159, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6406, "loss_uniform": 0.0003, "loss_aug": 6.0799, "loss": 6.0802, "group0_lr": 0.4831, "group1_lr": 0.4831}
{"mode": "train", "datatime": "0.001", "epoch": 676, "iter": 30, "lr": "4.81e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8132, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0003, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.482, "group1_lr": 0.482}
{"mode": "train", "datatime": "1.692", "epoch": 677, "iter": 15, "lr": "4.80e-01", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6371, "loss_uniform": 0.0003, "loss_aug": 6.0812, "loss": 6.0815, "group0_lr": 0.4804, "group1_lr": 0.4804}
{"mode": "train", "datatime": "0.001", "epoch": 677, "iter": 30, "lr": "4.79e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8118, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6352, "loss_uniform": 0.0002, "loss_aug": 6.081, "loss": 6.0813, "group0_lr": 0.4793, "group1_lr": 0.4793}
{"mode": "train", "datatime": "1.826", "epoch": 678, "iter": 15, "lr": "4.77e-01", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8124, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.637, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0808, "group0_lr": 0.4777, "group1_lr": 0.4777}
{"mode": "train", "datatime": "0.001", "epoch": 678, "iter": 30, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8111, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6414, "loss_uniform": 0.0003, "loss_aug": 6.08, "loss": 6.0802, "group0_lr": 0.4766, "group1_lr": 0.4766}
{"mode": "train", "datatime": "1.754", "epoch": 679, "iter": 15, "lr": "4.74e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8141, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6406, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0797, "group0_lr": 0.475, "group1_lr": 0.475}
{"mode": "train", "datatime": "0.001", "epoch": 679, "iter": 30, "lr": "4.73e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.813, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6424, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.4739, "group1_lr": 0.4739}
{"mode": "train", "datatime": "1.733", "epoch": 680, "iter": 15, "lr": "4.72e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8111, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6412, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.4723, "group1_lr": 0.4723}
{"mode": "train", "datatime": "0.001", "epoch": 680, "iter": 30, "lr": "4.71e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8158, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6385, "loss_uniform": 0.0003, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.4712, "group1_lr": 0.4712}
{"mode": "train", "datatime": "1.669", "epoch": 681, "iter": 15, "lr": "4.69e-01", "total": 37, "batchsize": 256, "time": "2.063", "pre-sim": 0.8124, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6373, "loss_uniform": 0.0003, "loss_aug": 6.081, "loss": 6.0813, "group0_lr": 0.4696, "group1_lr": 0.4696}
{"mode": "train", "datatime": "0.001", "epoch": 681, "iter": 30, "lr": "4.68e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8155, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.644, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.4685, "group1_lr": 0.4685}
{"mode": "train", "datatime": "1.747", "epoch": 682, "iter": 15, "lr": "4.66e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.809, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6372, "loss_uniform": 0.0003, "loss_aug": 6.0813, "loss": 6.0816, "group0_lr": 0.4669, "group1_lr": 0.4669}
{"mode": "train", "datatime": "0.001", "epoch": 682, "iter": 30, "lr": "4.65e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8167, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6434, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0795, "group0_lr": 0.4658, "group1_lr": 0.4658}
{"mode": "train", "datatime": "1.823", "epoch": 683, "iter": 15, "lr": "4.64e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8145, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.642, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4642, "group1_lr": 0.4642}
{"mode": "train", "datatime": "0.001", "epoch": 683, "iter": 30, "lr": "4.63e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8116, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6374, "loss_uniform": 0.0003, "loss_aug": 6.0805, "loss": 6.0808, "group0_lr": 0.4631, "group1_lr": 0.4631}
{"mode": "train", "datatime": "1.712", "epoch": 684, "iter": 15, "lr": "4.61e-01", "total": 37, "batchsize": 256, "time": "2.102", "pre-sim": 0.815, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6406, "loss_uniform": 0.0003, "loss_aug": 6.0803, "loss": 6.0805, "group0_lr": 0.4615, "group1_lr": 0.4615}
{"mode": "train", "datatime": "0.001", "epoch": 684, "iter": 30, "lr": "4.60e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8156, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6422, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.4604, "group1_lr": 0.4604}
{"mode": "train", "datatime": "1.737", "epoch": 685, "iter": 15, "lr": "4.58e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8114, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0002, "loss_aug": 6.0809, "loss": 6.0811, "group0_lr": 0.4589, "group1_lr": 0.4589}
{"mode": "train", "datatime": "0.001", "epoch": 685, "iter": 30, "lr": "4.57e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8099, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6376, "loss_uniform": 0.0003, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.4578, "group1_lr": 0.4578}
{"mode": "train", "datatime": "1.737", "epoch": 686, "iter": 15, "lr": "4.56e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8136, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6439, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.0789, "group0_lr": 0.4562, "group1_lr": 0.4562}
{"mode": "train", "datatime": "0.001", "epoch": 686, "iter": 30, "lr": "4.55e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8097, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.641, "loss_uniform": 0.0002, "loss_aug": 6.08, "loss": 6.0803, "group0_lr": 0.4551, "group1_lr": 0.4551}
{"mode": "train", "datatime": "1.756", "epoch": 687, "iter": 15, "lr": "4.53e-01", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8111, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6405, "loss_uniform": 0.0002, "loss_aug": 6.0805, "loss": 6.0807, "group0_lr": 0.4535, "group1_lr": 0.4535}
{"mode": "train", "datatime": "0.001", "epoch": 687, "iter": 30, "lr": "4.52e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8119, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6393, "loss_uniform": 0.0003, "loss_aug": 6.079, "loss": 6.0793, "group0_lr": 0.4525, "group1_lr": 0.4525}
{"mode": "train", "datatime": "1.721", "epoch": 688, "iter": 15, "lr": "4.50e-01", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8138, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6463, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0786, "group0_lr": 0.4509, "group1_lr": 0.4509}
{"mode": "train", "datatime": "0.001", "epoch": 688, "iter": 30, "lr": "4.49e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.813, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6422, "loss_uniform": 0.0003, "loss_aug": 6.0798, "loss": 6.0801, "group0_lr": 0.4498, "group1_lr": 0.4498}
{"mode": "train", "datatime": "1.821", "epoch": 689, "iter": 15, "lr": "4.48e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8109, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6412, "loss_uniform": 0.0003, "loss_aug": 6.0801, "loss": 6.0803, "group0_lr": 0.4482, "group1_lr": 0.4482}
{"mode": "train", "datatime": "0.001", "epoch": 689, "iter": 30, "lr": "4.47e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8115, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.64, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.4472, "group1_lr": 0.4472}
{"mode": "train", "datatime": "1.786", "epoch": 690, "iter": 15, "lr": "4.45e-01", "total": 37, "batchsize": 256, "time": "2.164", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6406, "loss_uniform": 0.0003, "loss_aug": 6.0797, "loss": 6.08, "group0_lr": 0.4456, "group1_lr": 0.4456}
{"mode": "train", "datatime": "0.001", "epoch": 690, "iter": 30, "lr": "4.44e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8143, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6418, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0795, "group0_lr": 0.4445, "group1_lr": 0.4445}
{"mode": "train", "datatime": "1.795", "epoch": 691, "iter": 15, "lr": "4.42e-01", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6427, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.4429, "group1_lr": 0.4429}
{"mode": "train", "datatime": "0.001", "epoch": 691, "iter": 30, "lr": "4.41e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6446, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0792, "group0_lr": 0.4419, "group1_lr": 0.4419}
{"mode": "train", "datatime": "1.834", "epoch": 692, "iter": 15, "lr": "4.40e-01", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8111, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6414, "loss_uniform": 0.0002, "loss_aug": 6.079, "loss": 6.0792, "group0_lr": 0.4403, "group1_lr": 0.4403}
{"mode": "train", "datatime": "0.001", "epoch": 692, "iter": 30, "lr": "4.39e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8114, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6435, "loss_uniform": 0.0002, "loss_aug": 6.0795, "loss": 6.0797, "group0_lr": 0.4392, "group1_lr": 0.4392}
{"mode": "train", "datatime": "1.725", "epoch": 693, "iter": 15, "lr": "4.37e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.81, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6412, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.4377, "group1_lr": 0.4377}
{"mode": "train", "datatime": "0.001", "epoch": 693, "iter": 30, "lr": "4.36e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8127, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6446, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0784, "group0_lr": 0.4366, "group1_lr": 0.4366}
{"mode": "train", "datatime": "1.786", "epoch": 694, "iter": 15, "lr": "4.35e-01", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6426, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0796, "group0_lr": 0.4351, "group1_lr": 0.4351}
{"mode": "train", "datatime": "0.001", "epoch": 694, "iter": 30, "lr": "4.34e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8077, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6389, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0807, "group0_lr": 0.434, "group1_lr": 0.434}
{"mode": "train", "datatime": "1.819", "epoch": 695, "iter": 15, "lr": "4.32e-01", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8105, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6439, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0792, "group0_lr": 0.4324, "group1_lr": 0.4324}
{"mode": "train", "datatime": "0.001", "epoch": 695, "iter": 30, "lr": "4.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8106, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6462, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.4314, "group1_lr": 0.4314}
{"mode": "train", "datatime": "1.757", "epoch": 696, "iter": 15, "lr": "4.29e-01", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8102, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.643, "loss_uniform": 0.0002, "loss_aug": 6.0791, "loss": 6.0793, "group0_lr": 0.4298, "group1_lr": 0.4298}
{"mode": "train", "datatime": "0.001", "epoch": 696, "iter": 30, "lr": "4.28e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8128, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6465, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.4288, "group1_lr": 0.4288}
{"mode": "train", "datatime": "1.730", "epoch": 697, "iter": 15, "lr": "4.27e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8114, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6413, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.4272, "group1_lr": 0.4272}
{"mode": "train", "datatime": "0.001", "epoch": 697, "iter": 30, "lr": "4.26e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8107, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6432, "loss_uniform": 0.0003, "loss_aug": 6.0791, "loss": 6.0794, "group0_lr": 0.4262, "group1_lr": 0.4262}
{"mode": "train", "datatime": "1.773", "epoch": 698, "iter": 15, "lr": "4.24e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8137, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6413, "loss_uniform": 0.0003, "loss_aug": 6.0791, "loss": 6.0794, "group0_lr": 0.4246, "group1_lr": 0.4246}
{"mode": "train", "datatime": "0.001", "epoch": 698, "iter": 30, "lr": "4.23e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8129, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6403, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4236, "group1_lr": 0.4236}
{"mode": "train", "datatime": "1.767", "epoch": 699, "iter": 15, "lr": "4.22e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.8126, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.646, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.422, "group1_lr": 0.422}
{"mode": "train", "datatime": "0.001", "epoch": 699, "iter": 30, "lr": "4.21e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8135, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6462, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.421, "group1_lr": 0.421}
{"mode": "val", "epoch": 699, "KNN-5": 69.49808917197453}
{"mode": "train", "datatime": "1.722", "epoch": 700, "iter": 15, "lr": "4.19e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8108, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6421, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4195, "group1_lr": 0.4195}
{"mode": "train", "datatime": "0.001", "epoch": 700, "iter": 30, "lr": "4.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8138, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6437, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.4184, "group1_lr": 0.4184}
{"mode": "train", "datatime": "1.804", "epoch": 701, "iter": 15, "lr": "4.16e-01", "total": 37, "batchsize": 256, "time": "2.197", "pre-sim": 0.8062, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6388, "loss_uniform": 0.0002, "loss_aug": 6.0804, "loss": 6.0806, "group0_lr": 0.4169, "group1_lr": 0.4169}
{"mode": "train", "datatime": "0.001", "epoch": 701, "iter": 30, "lr": "4.15e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.811, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6426, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.079, "group0_lr": 0.4158, "group1_lr": 0.4158}
{"mode": "train", "datatime": "1.761", "epoch": 702, "iter": 15, "lr": "4.14e-01", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8126, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6471, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.4143, "group1_lr": 0.4143}
{"mode": "train", "datatime": "0.001", "epoch": 702, "iter": 30, "lr": "4.13e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8104, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6422, "loss_uniform": 0.0002, "loss_aug": 6.0798, "loss": 6.08, "group0_lr": 0.4133, "group1_lr": 0.4133}
{"mode": "train", "datatime": "1.718", "epoch": 703, "iter": 15, "lr": "4.11e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8127, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6466, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.4117, "group1_lr": 0.4117}
{"mode": "train", "datatime": "0.001", "epoch": 703, "iter": 30, "lr": "4.10e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6466, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.4107, "group1_lr": 0.4107}
{"mode": "train", "datatime": "1.733", "epoch": 704, "iter": 15, "lr": "4.09e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8079, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6409, "loss_uniform": 0.0003, "loss_aug": 6.0783, "loss": 6.0786, "group0_lr": 0.4092, "group1_lr": 0.4092}
{"mode": "train", "datatime": "0.001", "epoch": 704, "iter": 30, "lr": "4.08e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8097, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6465, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.4081, "group1_lr": 0.4081}
{"mode": "train", "datatime": "1.751", "epoch": 705, "iter": 15, "lr": "4.06e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.643, "loss_uniform": 0.0003, "loss_aug": 6.0793, "loss": 6.0796, "group0_lr": 0.4066, "group1_lr": 0.4066}
{"mode": "train", "datatime": "0.001", "epoch": 705, "iter": 30, "lr": "4.05e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8106, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6443, "loss_uniform": 0.0003, "loss_aug": 6.0783, "loss": 6.0786, "group0_lr": 0.4056, "group1_lr": 0.4056}
{"mode": "train", "datatime": "1.703", "epoch": 706, "iter": 15, "lr": "4.04e-01", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8125, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6457, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.079, "group0_lr": 0.4041, "group1_lr": 0.4041}
{"mode": "train", "datatime": "0.001", "epoch": 706, "iter": 30, "lr": "4.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8123, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.647, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.403, "group1_lr": 0.403}
{"mode": "train", "datatime": "1.777", "epoch": 707, "iter": 15, "lr": "4.01e-01", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8123, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6466, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.4015, "group1_lr": 0.4015}
{"mode": "train", "datatime": "0.001", "epoch": 707, "iter": 30, "lr": "4.00e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8132, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6475, "loss_uniform": 0.0003, "loss_aug": 6.0778, "loss": 6.0781, "group0_lr": 0.4005, "group1_lr": 0.4005}
{"mode": "train", "datatime": "1.824", "epoch": 708, "iter": 15, "lr": "3.98e-01", "total": 37, "batchsize": 256, "time": "2.208", "pre-sim": 0.8123, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6475, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0784, "group0_lr": 0.399, "group1_lr": 0.399}
{"mode": "train", "datatime": "0.001", "epoch": 708, "iter": 30, "lr": "3.97e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8117, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6479, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0783, "group0_lr": 0.3979, "group1_lr": 0.3979}
{"mode": "train", "datatime": "1.792", "epoch": 709, "iter": 15, "lr": "3.96e-01", "total": 37, "batchsize": 256, "time": "2.174", "pre-sim": 0.8102, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6464, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3964, "group1_lr": 0.3964}
{"mode": "train", "datatime": "0.001", "epoch": 709, "iter": 30, "lr": "3.95e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8077, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.643, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3954, "group1_lr": 0.3954}
{"mode": "train", "datatime": "1.739", "epoch": 710, "iter": 15, "lr": "3.93e-01", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8093, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6473, "loss_uniform": 0.0002, "loss_aug": 6.0794, "loss": 6.0796, "group0_lr": 0.3939, "group1_lr": 0.3939}
{"mode": "train", "datatime": "0.001", "epoch": 710, "iter": 30, "lr": "3.92e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8145, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6481, "loss_uniform": 0.0003, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3929, "group1_lr": 0.3929}
{"mode": "train", "datatime": "1.660", "epoch": 711, "iter": 15, "lr": "3.91e-01", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8133, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6472, "loss_uniform": 0.0003, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.3914, "group1_lr": 0.3914}
{"mode": "train", "datatime": "0.001", "epoch": 711, "iter": 30, "lr": "3.90e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8117, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6475, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3904, "group1_lr": 0.3904}
{"mode": "train", "datatime": "1.739", "epoch": 712, "iter": 15, "lr": "3.88e-01", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8082, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.646, "loss_uniform": 0.0003, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3889, "group1_lr": 0.3889}
{"mode": "train", "datatime": "0.001", "epoch": 712, "iter": 30, "lr": "3.87e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8126, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6438, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3879, "group1_lr": 0.3879}
{"mode": "train", "datatime": "1.711", "epoch": 713, "iter": 15, "lr": "3.86e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6485, "loss_uniform": 0.0003, "loss_aug": 6.0789, "loss": 6.0792, "group0_lr": 0.3864, "group1_lr": 0.3864}
{"mode": "train", "datatime": "0.001", "epoch": 713, "iter": 30, "lr": "3.85e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8103, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6434, "loss_uniform": 0.0003, "loss_aug": 6.0795, "loss": 6.0798, "group0_lr": 0.3854, "group1_lr": 0.3854}
{"mode": "train", "datatime": "1.739", "epoch": 714, "iter": 15, "lr": "3.83e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8137, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6484, "loss_uniform": 0.0003, "loss_aug": 6.0779, "loss": 6.0782, "group0_lr": 0.3839, "group1_lr": 0.3839}
{"mode": "train", "datatime": "0.001", "epoch": 714, "iter": 30, "lr": "3.82e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8079, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6462, "loss_uniform": 0.0002, "loss_aug": 6.0796, "loss": 6.0799, "group0_lr": 0.3829, "group1_lr": 0.3829}
{"mode": "train", "datatime": "1.820", "epoch": 715, "iter": 15, "lr": "3.81e-01", "total": 37, "batchsize": 256, "time": "2.208", "pre-sim": 0.8108, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6457, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0789, "group0_lr": 0.3814, "group1_lr": 0.3814}
{"mode": "train", "datatime": "0.001", "epoch": 715, "iter": 30, "lr": "3.80e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8089, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6449, "loss_uniform": 0.0003, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3804, "group1_lr": 0.3804}
{"mode": "train", "datatime": "1.736", "epoch": 716, "iter": 15, "lr": "3.78e-01", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8132, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6499, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0783, "group0_lr": 0.3789, "group1_lr": 0.3789}
{"mode": "train", "datatime": "0.001", "epoch": 716, "iter": 30, "lr": "3.77e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8112, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6461, "loss_uniform": 0.0003, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3779, "group1_lr": 0.3779}
{"mode": "train", "datatime": "1.709", "epoch": 717, "iter": 15, "lr": "3.76e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8141, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6472, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.3764, "group1_lr": 0.3764}
{"mode": "train", "datatime": "0.001", "epoch": 717, "iter": 30, "lr": "3.75e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8087, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6469, "loss_uniform": 0.0003, "loss_aug": 6.0793, "loss": 6.0796, "group0_lr": 0.3754, "group1_lr": 0.3754}
{"mode": "train", "datatime": "1.810", "epoch": 718, "iter": 15, "lr": "3.73e-01", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8161, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6497, "loss_uniform": 0.0003, "loss_aug": 6.0771, "loss": 6.0774, "group0_lr": 0.3739, "group1_lr": 0.3739}
{"mode": "train", "datatime": "0.001", "epoch": 718, "iter": 30, "lr": "3.72e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8111, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6502, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3729, "group1_lr": 0.3729}
{"mode": "train", "datatime": "1.690", "epoch": 719, "iter": 15, "lr": "3.71e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8134, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6515, "loss_uniform": 0.0003, "loss_aug": 6.0778, "loss": 6.078, "group0_lr": 0.3714, "group1_lr": 0.3714}
{"mode": "train", "datatime": "0.001", "epoch": 719, "iter": 30, "lr": "3.70e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8089, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6455, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0795, "group0_lr": 0.3704, "group1_lr": 0.3704}
{"mode": "train", "datatime": "1.769", "epoch": 720, "iter": 15, "lr": "3.69e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8122, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.647, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.369, "group1_lr": 0.369}
{"mode": "train", "datatime": "0.001", "epoch": 720, "iter": 30, "lr": "3.68e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8112, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6484, "loss_uniform": 0.0002, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.368, "group1_lr": 0.368}
{"mode": "train", "datatime": "1.715", "epoch": 721, "iter": 15, "lr": "3.66e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8139, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6493, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0775, "group0_lr": 0.3665, "group1_lr": 0.3665}
{"mode": "train", "datatime": "0.001", "epoch": 721, "iter": 30, "lr": "3.65e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8108, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6492, "loss_uniform": 0.0003, "loss_aug": 6.0789, "loss": 6.0792, "group0_lr": 0.3655, "group1_lr": 0.3655}
{"mode": "train", "datatime": "1.744", "epoch": 722, "iter": 15, "lr": "3.64e-01", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8103, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6457, "loss_uniform": 0.0003, "loss_aug": 6.079, "loss": 6.0793, "group0_lr": 0.3641, "group1_lr": 0.3641}
{"mode": "train", "datatime": "0.001", "epoch": 722, "iter": 30, "lr": "3.63e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8101, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6476, "loss_uniform": 0.0003, "loss_aug": 6.0785, "loss": 6.0788, "group0_lr": 0.3631, "group1_lr": 0.3631}
{"mode": "train", "datatime": "1.671", "epoch": 723, "iter": 15, "lr": "3.61e-01", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.806, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6455, "loss_uniform": 0.0002, "loss_aug": 6.0801, "loss": 6.0804, "group0_lr": 0.3616, "group1_lr": 0.3616}
{"mode": "train", "datatime": "0.001", "epoch": 723, "iter": 30, "lr": "3.60e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8125, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6481, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3606, "group1_lr": 0.3606}
{"mode": "train", "datatime": "1.800", "epoch": 724, "iter": 15, "lr": "3.59e-01", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8126, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6484, "loss_uniform": 0.0003, "loss_aug": 6.0788, "loss": 6.0791, "group0_lr": 0.3592, "group1_lr": 0.3592}
{"mode": "train", "datatime": "0.001", "epoch": 724, "iter": 30, "lr": "3.58e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8054, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6433, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.3582, "group1_lr": 0.3582}
{"mode": "train", "datatime": "1.700", "epoch": 725, "iter": 15, "lr": "3.56e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8099, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6451, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.08, "group0_lr": 0.3568, "group1_lr": 0.3568}
{"mode": "train", "datatime": "0.001", "epoch": 725, "iter": 30, "lr": "3.55e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8109, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6465, "loss_uniform": 0.0002, "loss_aug": 6.0789, "loss": 6.0791, "group0_lr": 0.3558, "group1_lr": 0.3558}
{"mode": "train", "datatime": "1.711", "epoch": 726, "iter": 15, "lr": "3.54e-01", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8136, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6474, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0784, "group0_lr": 0.3543, "group1_lr": 0.3543}
{"mode": "train", "datatime": "0.001", "epoch": 726, "iter": 30, "lr": "3.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8092, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6495, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.3533, "group1_lr": 0.3533}
{"mode": "train", "datatime": "1.711", "epoch": 727, "iter": 15, "lr": "3.51e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.814, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6484, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3519, "group1_lr": 0.3519}
{"mode": "train", "datatime": "0.001", "epoch": 727, "iter": 30, "lr": "3.50e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8125, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.65, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.3509, "group1_lr": 0.3509}
{"mode": "train", "datatime": "1.814", "epoch": 728, "iter": 15, "lr": "3.49e-01", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.8112, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6489, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.3495, "group1_lr": 0.3495}
{"mode": "train", "datatime": "0.001", "epoch": 728, "iter": 30, "lr": "3.48e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8099, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6487, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0782, "group0_lr": 0.3485, "group1_lr": 0.3485}
{"mode": "train", "datatime": "1.742", "epoch": 729, "iter": 15, "lr": "3.47e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8138, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6528, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0776, "group0_lr": 0.3471, "group1_lr": 0.3471}
{"mode": "train", "datatime": "0.001", "epoch": 729, "iter": 30, "lr": "3.46e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.811, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6489, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3461, "group1_lr": 0.3461}
{"mode": "train", "datatime": "1.804", "epoch": 730, "iter": 15, "lr": "3.44e-01", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6506, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0783, "group0_lr": 0.3447, "group1_lr": 0.3447}
{"mode": "train", "datatime": "0.001", "epoch": 730, "iter": 30, "lr": "3.43e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8076, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6477, "loss_uniform": 0.0002, "loss_aug": 6.0787, "loss": 6.079, "group0_lr": 0.3437, "group1_lr": 0.3437}
{"mode": "train", "datatime": "1.686", "epoch": 731, "iter": 15, "lr": "3.42e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8118, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6503, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.078, "group0_lr": 0.3423, "group1_lr": 0.3423}
{"mode": "train", "datatime": "0.001", "epoch": 731, "iter": 30, "lr": "3.41e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.813, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6479, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.0791, "group0_lr": 0.3413, "group1_lr": 0.3413}
{"mode": "train", "datatime": "1.724", "epoch": 732, "iter": 15, "lr": "3.39e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8091, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6454, "loss_uniform": 0.0002, "loss_aug": 6.0788, "loss": 6.079, "group0_lr": 0.3399, "group1_lr": 0.3399}
{"mode": "train", "datatime": "0.001", "epoch": 732, "iter": 30, "lr": "3.38e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8099, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6491, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.3389, "group1_lr": 0.3389}
{"mode": "train", "datatime": "1.728", "epoch": 733, "iter": 15, "lr": "3.37e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8115, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6511, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0781, "group0_lr": 0.3375, "group1_lr": 0.3375}
{"mode": "train", "datatime": "0.001", "epoch": 733, "iter": 30, "lr": "3.36e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.808, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6483, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0789, "group0_lr": 0.3366, "group1_lr": 0.3366}
{"mode": "train", "datatime": "1.682", "epoch": 734, "iter": 15, "lr": "3.35e-01", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8072, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6468, "loss_uniform": 0.0002, "loss_aug": 6.0793, "loss": 6.0795, "group0_lr": 0.3352, "group1_lr": 0.3352}
{"mode": "train", "datatime": "0.001", "epoch": 734, "iter": 30, "lr": "3.34e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8073, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6431, "loss_uniform": 0.0002, "loss_aug": 6.0797, "loss": 6.0799, "group0_lr": 0.3342, "group1_lr": 0.3342}
{"mode": "train", "datatime": "1.660", "epoch": 735, "iter": 15, "lr": "3.32e-01", "total": 37, "batchsize": 256, "time": "2.079", "pre-sim": 0.8146, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6519, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0776, "group0_lr": 0.3328, "group1_lr": 0.3328}
{"mode": "train", "datatime": "0.001", "epoch": 735, "iter": 30, "lr": "3.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8127, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6525, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0783, "group0_lr": 0.3318, "group1_lr": 0.3318}
{"mode": "train", "datatime": "1.709", "epoch": 736, "iter": 15, "lr": "3.30e-01", "total": 37, "batchsize": 256, "time": "2.106", "pre-sim": 0.8089, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6452, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0795, "group0_lr": 0.3304, "group1_lr": 0.3304}
{"mode": "train", "datatime": "0.001", "epoch": 736, "iter": 30, "lr": "3.29e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8081, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6445, "loss_uniform": 0.0002, "loss_aug": 6.0792, "loss": 6.0794, "group0_lr": 0.3295, "group1_lr": 0.3295}
{"mode": "train", "datatime": "1.737", "epoch": 737, "iter": 15, "lr": "3.28e-01", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8092, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6514, "loss_uniform": 0.0003, "loss_aug": 6.0781, "loss": 6.0784, "group0_lr": 0.3281, "group1_lr": 0.3281}
{"mode": "train", "datatime": "0.001", "epoch": 737, "iter": 30, "lr": "3.27e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8125, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6523, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3271, "group1_lr": 0.3271}
{"mode": "train", "datatime": "1.699", "epoch": 738, "iter": 15, "lr": "3.25e-01", "total": 37, "batchsize": 256, "time": "2.093", "pre-sim": 0.8096, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3257, "group1_lr": 0.3257}
{"mode": "train", "datatime": "0.001", "epoch": 738, "iter": 30, "lr": "3.24e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8112, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6521, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.078, "group0_lr": 0.3248, "group1_lr": 0.3248}
{"mode": "train", "datatime": "1.800", "epoch": 739, "iter": 15, "lr": "3.23e-01", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.81, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6509, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3234, "group1_lr": 0.3234}
{"mode": "train", "datatime": "0.001", "epoch": 739, "iter": 30, "lr": "3.22e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8094, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6506, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.3224, "group1_lr": 0.3224}
{"mode": "train", "datatime": "1.740", "epoch": 740, "iter": 15, "lr": "3.21e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8065, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.645, "loss_uniform": 0.0002, "loss_aug": 6.0802, "loss": 6.0804, "group0_lr": 0.321, "group1_lr": 0.321}
{"mode": "train", "datatime": "0.001", "epoch": 740, "iter": 30, "lr": "3.20e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6455, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0786, "group0_lr": 0.3201, "group1_lr": 0.3201}
{"mode": "train", "datatime": "1.836", "epoch": 741, "iter": 15, "lr": "3.18e-01", "total": 37, "batchsize": 256, "time": "2.213", "pre-sim": 0.8088, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.651, "loss_uniform": 0.0003, "loss_aug": 6.0778, "loss": 6.0781, "group0_lr": 0.3187, "group1_lr": 0.3187}
{"mode": "train", "datatime": "0.001", "epoch": 741, "iter": 30, "lr": "3.17e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8102, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6517, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.3178, "group1_lr": 0.3178}
{"mode": "train", "datatime": "1.716", "epoch": 742, "iter": 15, "lr": "3.16e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8091, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6524, "loss_uniform": 0.0002, "loss_aug": 6.0771, "loss": 6.0773, "group0_lr": 0.3164, "group1_lr": 0.3164}
{"mode": "train", "datatime": "0.001", "epoch": 742, "iter": 30, "lr": "3.15e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8068, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6501, "loss_uniform": 0.0002, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3155, "group1_lr": 0.3155}
{"mode": "train", "datatime": "1.720", "epoch": 743, "iter": 15, "lr": "3.14e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.81, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6456, "loss_uniform": 0.0003, "loss_aug": 6.0796, "loss": 6.0798, "group0_lr": 0.3141, "group1_lr": 0.3141}
{"mode": "train", "datatime": "0.001", "epoch": 743, "iter": 30, "lr": "3.13e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8111, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6483, "loss_uniform": 0.0002, "loss_aug": 6.0786, "loss": 6.0788, "group0_lr": 0.3132, "group1_lr": 0.3132}
{"mode": "train", "datatime": "1.687", "epoch": 744, "iter": 15, "lr": "3.11e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8113, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.0779, "loss": 6.0782, "group0_lr": 0.3118, "group1_lr": 0.3118}
{"mode": "train", "datatime": "0.001", "epoch": 744, "iter": 30, "lr": "3.10e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8097, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6495, "loss_uniform": 0.0003, "loss_aug": 6.078, "loss": 6.0783, "group0_lr": 0.3109, "group1_lr": 0.3109}
{"mode": "train", "datatime": "1.735", "epoch": 745, "iter": 15, "lr": "3.09e-01", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8113, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6509, "loss_uniform": 0.0002, "loss_aug": 6.0778, "loss": 6.0781, "group0_lr": 0.3095, "group1_lr": 0.3095}
{"mode": "train", "datatime": "0.001", "epoch": 745, "iter": 30, "lr": "3.08e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8106, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6494, "loss_uniform": 0.0003, "loss_aug": 6.0784, "loss": 6.0787, "group0_lr": 0.3086, "group1_lr": 0.3086}
{"mode": "train", "datatime": "1.745", "epoch": 746, "iter": 15, "lr": "3.07e-01", "total": 37, "batchsize": 256, "time": "2.132", "pre-sim": 0.8115, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6543, "loss_uniform": 0.0002, "loss_aug": 6.0763, "loss": 6.0765, "group0_lr": 0.3072, "group1_lr": 0.3072}
{"mode": "train", "datatime": "0.001", "epoch": 746, "iter": 30, "lr": "3.06e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8105, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6551, "loss_uniform": 0.0003, "loss_aug": 6.0771, "loss": 6.0773, "group0_lr": 0.3063, "group1_lr": 0.3063}
{"mode": "train", "datatime": "1.722", "epoch": 747, "iter": 15, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.8079, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6493, "loss_uniform": 0.0003, "loss_aug": 6.0783, "loss": 6.0785, "group0_lr": 0.3049, "group1_lr": 0.3049}
{"mode": "train", "datatime": "0.001", "epoch": 747, "iter": 30, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8116, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6477, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.304, "group1_lr": 0.304}
{"mode": "train", "datatime": "1.766", "epoch": 748, "iter": 15, "lr": "3.02e-01", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8104, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6521, "loss_uniform": 0.0003, "loss_aug": 6.0771, "loss": 6.0774, "group0_lr": 0.3026, "group1_lr": 0.3026}
{"mode": "train", "datatime": "0.001", "epoch": 748, "iter": 30, "lr": "3.01e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8081, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6495, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.3017, "group1_lr": 0.3017}
{"mode": "train", "datatime": "1.857", "epoch": 749, "iter": 15, "lr": "3.00e-01", "total": 37, "batchsize": 256, "time": "2.240", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6499, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0772, "group0_lr": 0.3004, "group1_lr": 0.3004}
{"mode": "train", "datatime": "0.001", "epoch": 749, "iter": 30, "lr": "2.99e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8087, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6578, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.2994, "group1_lr": 0.2994}
{"mode": "val", "epoch": 749, "KNN-5": 69.82929936305733}
{"mode": "train", "datatime": "1.732", "epoch": 750, "iter": 15, "lr": "2.98e-01", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6532, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2981, "group1_lr": 0.2981}
{"mode": "train", "datatime": "0.001", "epoch": 750, "iter": 30, "lr": "2.97e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8098, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6532, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.0771, "group0_lr": 0.2972, "group1_lr": 0.2972}
{"mode": "train", "datatime": "1.761", "epoch": 751, "iter": 15, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "2.146", "pre-sim": 0.8087, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6552, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.2958, "group1_lr": 0.2958}
{"mode": "train", "datatime": "0.001", "epoch": 751, "iter": 30, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8091, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.652, "loss_uniform": 0.0003, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.2949, "group1_lr": 0.2949}
{"mode": "train", "datatime": "1.757", "epoch": 752, "iter": 15, "lr": "2.93e-01", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8128, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6541, "loss_uniform": 0.0002, "loss_aug": 6.0765, "loss": 6.0767, "group0_lr": 0.2936, "group1_lr": 0.2936}
{"mode": "train", "datatime": "0.001", "epoch": 752, "iter": 30, "lr": "2.92e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8068, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6506, "loss_uniform": 0.0002, "loss_aug": 6.078, "loss": 6.0782, "group0_lr": 0.2927, "group1_lr": 0.2927}
{"mode": "train", "datatime": "1.718", "epoch": 753, "iter": 15, "lr": "2.91e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6516, "loss_uniform": 0.0002, "loss_aug": 6.0773, "loss": 6.0775, "group0_lr": 0.2913, "group1_lr": 0.2913}
{"mode": "train", "datatime": "0.001", "epoch": 753, "iter": 30, "lr": "2.90e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8061, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.648, "loss_uniform": 0.0002, "loss_aug": 6.0783, "loss": 6.0786, "group0_lr": 0.2904, "group1_lr": 0.2904}
{"mode": "train", "datatime": "1.725", "epoch": 754, "iter": 15, "lr": "2.89e-01", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8098, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.653, "loss_uniform": 0.0002, "loss_aug": 6.0764, "loss": 6.0766, "group0_lr": 0.2891, "group1_lr": 0.2891}
{"mode": "train", "datatime": "0.001", "epoch": 754, "iter": 30, "lr": "2.88e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6502, "loss_uniform": 0.0003, "loss_aug": 6.0785, "loss": 6.0787, "group0_lr": 0.2882, "group1_lr": 0.2882}
{"mode": "train", "datatime": "1.746", "epoch": 755, "iter": 15, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "2.140", "pre-sim": 0.8101, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6533, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2869, "group1_lr": 0.2869}
{"mode": "train", "datatime": "0.001", "epoch": 755, "iter": 30, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.808, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6513, "loss_uniform": 0.0002, "loss_aug": 6.0781, "loss": 6.0783, "group0_lr": 0.286, "group1_lr": 0.286}
{"mode": "train", "datatime": "1.668", "epoch": 756, "iter": 15, "lr": "2.84e-01", "total": 37, "batchsize": 256, "time": "2.073", "pre-sim": 0.8112, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6516, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0777, "group0_lr": 0.2847, "group1_lr": 0.2847}
{"mode": "train", "datatime": "0.001", "epoch": 756, "iter": 30, "lr": "2.83e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8084, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.0782, "loss": 6.0784, "group0_lr": 0.2838, "group1_lr": 0.2838}
{"mode": "train", "datatime": "1.703", "epoch": 757, "iter": 15, "lr": "2.82e-01", "total": 37, "batchsize": 256, "time": "2.096", "pre-sim": 0.8121, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6509, "loss_uniform": 0.0002, "loss_aug": 6.0768, "loss": 6.0771, "group0_lr": 0.2824, "group1_lr": 0.2824}
{"mode": "train", "datatime": "0.001", "epoch": 757, "iter": 30, "lr": "2.81e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8084, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6536, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2816, "group1_lr": 0.2816}
{"mode": "train", "datatime": "1.689", "epoch": 758, "iter": 15, "lr": "2.80e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8084, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6533, "loss_uniform": 0.0002, "loss_aug": 6.077, "loss": 6.0772, "group0_lr": 0.2802, "group1_lr": 0.2802}
{"mode": "train", "datatime": "0.001", "epoch": 758, "iter": 30, "lr": "2.79e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8047, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6501, "loss_uniform": 0.0003, "loss_aug": 6.0786, "loss": 6.0789, "group0_lr": 0.2794, "group1_lr": 0.2794}
{"mode": "train", "datatime": "1.720", "epoch": 759, "iter": 15, "lr": "2.78e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8094, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6515, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0772, "group0_lr": 0.278, "group1_lr": 0.278}
{"mode": "train", "datatime": "0.001", "epoch": 759, "iter": 30, "lr": "2.77e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8089, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6528, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0776, "group0_lr": 0.2772, "group1_lr": 0.2772}
{"mode": "train", "datatime": "1.696", "epoch": 760, "iter": 15, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8081, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6525, "loss_uniform": 0.0003, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.2759, "group1_lr": 0.2759}
{"mode": "train", "datatime": "0.001", "epoch": 760, "iter": 30, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0002, "loss_aug": 6.0774, "loss": 6.0777, "group0_lr": 0.275, "group1_lr": 0.275}
{"mode": "train", "datatime": "1.687", "epoch": 761, "iter": 15, "lr": "2.73e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8065, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6526, "loss_uniform": 0.0002, "loss_aug": 6.0772, "loss": 6.0774, "group0_lr": 0.2737, "group1_lr": 0.2737}
{"mode": "train", "datatime": "0.001", "epoch": 761, "iter": 30, "lr": "2.72e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8046, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6509, "loss_uniform": 0.0002, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.2728, "group1_lr": 0.2728}
{"mode": "train", "datatime": "1.824", "epoch": 762, "iter": 15, "lr": "2.71e-01", "total": 37, "batchsize": 256, "time": "2.202", "pre-sim": 0.8071, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6541, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2715, "group1_lr": 0.2715}
{"mode": "train", "datatime": "0.001", "epoch": 762, "iter": 30, "lr": "2.70e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8037, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6506, "loss_uniform": 0.0003, "loss_aug": 6.0782, "loss": 6.0785, "group0_lr": 0.2706, "group1_lr": 0.2706}
{"mode": "train", "datatime": "1.847", "epoch": 763, "iter": 15, "lr": "2.69e-01", "total": 37, "batchsize": 256, "time": "2.224", "pre-sim": 0.8048, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6494, "loss_uniform": 0.0002, "loss_aug": 6.0771, "loss": 6.0774, "group0_lr": 0.2693, "group1_lr": 0.2693}
{"mode": "train", "datatime": "0.001", "epoch": 763, "iter": 30, "lr": "2.68e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6533, "loss_uniform": 0.0003, "loss_aug": 6.0767, "loss": 6.077, "group0_lr": 0.2684, "group1_lr": 0.2684}
{"mode": "train", "datatime": "1.824", "epoch": 764, "iter": 15, "lr": "2.67e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8052, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6512, "loss_uniform": 0.0003, "loss_aug": 6.0779, "loss": 6.0782, "group0_lr": 0.2672, "group1_lr": 0.2672}
{"mode": "train", "datatime": "0.001", "epoch": 764, "iter": 30, "lr": "2.66e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8091, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6535, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0765, "group0_lr": 0.2663, "group1_lr": 0.2663}
{"mode": "train", "datatime": "1.783", "epoch": 765, "iter": 15, "lr": "2.65e-01", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8076, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6542, "loss_uniform": 0.0002, "loss_aug": 6.0769, "loss": 6.0772, "group0_lr": 0.265, "group1_lr": 0.265}
{"mode": "train", "datatime": "0.001", "epoch": 765, "iter": 30, "lr": "2.64e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8083, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6552, "loss_uniform": 0.0003, "loss_aug": 6.0759, "loss": 6.0762, "group0_lr": 0.2641, "group1_lr": 0.2641}
{"mode": "train", "datatime": "1.748", "epoch": 766, "iter": 15, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8087, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6573, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0765, "group0_lr": 0.2629, "group1_lr": 0.2629}
{"mode": "train", "datatime": "0.001", "epoch": 766, "iter": 30, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8058, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6538, "loss_uniform": 0.0003, "loss_aug": 6.0764, "loss": 6.0767, "group0_lr": 0.262, "group1_lr": 0.262}
{"mode": "train", "datatime": "1.684", "epoch": 767, "iter": 15, "lr": "2.60e-01", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.8126, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6569, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0758, "group0_lr": 0.2607, "group1_lr": 0.2607}
{"mode": "train", "datatime": "0.001", "epoch": 767, "iter": 30, "lr": "2.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6555, "loss_uniform": 0.0003, "loss_aug": 6.0768, "loss": 6.0771, "group0_lr": 0.2598, "group1_lr": 0.2598}
{"mode": "train", "datatime": "1.749", "epoch": 768, "iter": 15, "lr": "2.58e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8097, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6537, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.2586, "group1_lr": 0.2586}
{"mode": "train", "datatime": "0.001", "epoch": 768, "iter": 30, "lr": "2.57e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8059, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6542, "loss_uniform": 0.0003, "loss_aug": 6.0762, "loss": 6.0765, "group0_lr": 0.2577, "group1_lr": 0.2577}
{"mode": "train", "datatime": "1.708", "epoch": 769, "iter": 15, "lr": "2.56e-01", "total": 37, "batchsize": 256, "time": "2.094", "pre-sim": 0.8069, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6532, "loss_uniform": 0.0003, "loss_aug": 6.076, "loss": 6.0763, "group0_lr": 0.2565, "group1_lr": 0.2565}
{"mode": "train", "datatime": "0.001", "epoch": 769, "iter": 30, "lr": "2.55e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.807, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6482, "loss_uniform": 0.0003, "loss_aug": 6.0778, "loss": 6.0781, "group0_lr": 0.2556, "group1_lr": 0.2556}
{"mode": "train", "datatime": "1.798", "epoch": 770, "iter": 15, "lr": "2.54e-01", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8082, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6547, "loss_uniform": 0.0003, "loss_aug": 6.076, "loss": 6.0763, "group0_lr": 0.2543, "group1_lr": 0.2543}
{"mode": "train", "datatime": "0.001", "epoch": 770, "iter": 30, "lr": "2.53e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8064, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6507, "loss_uniform": 0.0003, "loss_aug": 6.0777, "loss": 6.0779, "group0_lr": 0.2535, "group1_lr": 0.2535}
{"mode": "train", "datatime": "1.758", "epoch": 771, "iter": 15, "lr": "2.52e-01", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8095, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6545, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0754, "group0_lr": 0.2522, "group1_lr": 0.2522}
{"mode": "train", "datatime": "0.001", "epoch": 771, "iter": 30, "lr": "2.51e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6513, "loss_uniform": 0.0003, "loss_aug": 6.0771, "loss": 6.0774, "group0_lr": 0.2514, "group1_lr": 0.2514}
{"mode": "train", "datatime": "1.803", "epoch": 772, "iter": 15, "lr": "2.50e-01", "total": 37, "batchsize": 256, "time": "2.188", "pre-sim": 0.8064, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6549, "loss_uniform": 0.0003, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2501, "group1_lr": 0.2501}
{"mode": "train", "datatime": "0.001", "epoch": 772, "iter": 30, "lr": "2.49e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8064, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6541, "loss_uniform": 0.0003, "loss_aug": 6.0761, "loss": 6.0764, "group0_lr": 0.2493, "group1_lr": 0.2493}
{"mode": "train", "datatime": "1.708", "epoch": 773, "iter": 15, "lr": "2.48e-01", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8122, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6588, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.248, "group1_lr": 0.248}
{"mode": "train", "datatime": "0.001", "epoch": 773, "iter": 30, "lr": "2.47e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8101, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6595, "loss_uniform": 0.0003, "loss_aug": 6.0749, "loss": 6.0751, "group0_lr": 0.2472, "group1_lr": 0.2472}
{"mode": "train", "datatime": "1.717", "epoch": 774, "iter": 15, "lr": "2.46e-01", "total": 37, "batchsize": 256, "time": "2.105", "pre-sim": 0.8085, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6596, "loss_uniform": 0.0003, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.2459, "group1_lr": 0.2459}
{"mode": "train", "datatime": "0.001", "epoch": 774, "iter": 30, "lr": "2.45e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8131, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.2451, "group1_lr": 0.2451}
{"mode": "train", "datatime": "1.720", "epoch": 775, "iter": 15, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8076, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6579, "loss_uniform": 0.0003, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.2439, "group1_lr": 0.2439}
{"mode": "train", "datatime": "0.001", "epoch": 775, "iter": 30, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8107, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6573, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0757, "group0_lr": 0.243, "group1_lr": 0.243}
{"mode": "train", "datatime": "1.647", "epoch": 776, "iter": 15, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "2.045", "pre-sim": 0.8084, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6547, "loss_uniform": 0.0003, "loss_aug": 6.0754, "loss": 6.0757, "group0_lr": 0.2418, "group1_lr": 0.2418}
{"mode": "train", "datatime": "0.001", "epoch": 776, "iter": 30, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8109, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6581, "loss_uniform": 0.0003, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.2409, "group1_lr": 0.2409}
{"mode": "train", "datatime": "1.696", "epoch": 777, "iter": 15, "lr": "2.39e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8049, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6546, "loss_uniform": 0.0002, "loss_aug": 6.0767, "loss": 6.0769, "group0_lr": 0.2397, "group1_lr": 0.2397}
{"mode": "train", "datatime": "0.001", "epoch": 777, "iter": 30, "lr": "2.38e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.808, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6546, "loss_uniform": 0.0003, "loss_aug": 6.0753, "loss": 6.0756, "group0_lr": 0.2389, "group1_lr": 0.2389}
{"mode": "train", "datatime": "1.730", "epoch": 778, "iter": 15, "lr": "2.37e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8099, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6556, "loss_uniform": 0.0003, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.2377, "group1_lr": 0.2377}
{"mode": "train", "datatime": "0.001", "epoch": 778, "iter": 30, "lr": "2.36e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8057, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.655, "loss_uniform": 0.0003, "loss_aug": 6.076, "loss": 6.0763, "group0_lr": 0.2368, "group1_lr": 0.2368}
{"mode": "train", "datatime": "1.684", "epoch": 779, "iter": 15, "lr": "2.35e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.8093, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6599, "loss_uniform": 0.0003, "loss_aug": 6.0746, "loss": 6.0749, "group0_lr": 0.2356, "group1_lr": 0.2356}
{"mode": "train", "datatime": "0.001", "epoch": 779, "iter": 30, "lr": "2.34e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8052, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6553, "loss_uniform": 0.0003, "loss_aug": 6.0766, "loss": 6.0769, "group0_lr": 0.2348, "group1_lr": 0.2348}
{"mode": "train", "datatime": "1.691", "epoch": 780, "iter": 15, "lr": "2.33e-01", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8082, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6558, "loss_uniform": 0.0003, "loss_aug": 6.0756, "loss": 6.0759, "group0_lr": 0.2336, "group1_lr": 0.2336}
{"mode": "train", "datatime": "0.001", "epoch": 780, "iter": 30, "lr": "2.32e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8078, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6564, "loss_uniform": 0.0003, "loss_aug": 6.0759, "loss": 6.0762, "group0_lr": 0.2327, "group1_lr": 0.2327}
{"mode": "train", "datatime": "1.679", "epoch": 781, "iter": 15, "lr": "2.31e-01", "total": 37, "batchsize": 256, "time": "2.071", "pre-sim": 0.8085, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6571, "loss_uniform": 0.0003, "loss_aug": 6.0749, "loss": 6.0752, "group0_lr": 0.2315, "group1_lr": 0.2315}
{"mode": "train", "datatime": "0.001", "epoch": 781, "iter": 30, "lr": "2.30e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8104, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6591, "loss_uniform": 0.0003, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.2307, "group1_lr": 0.2307}
{"mode": "train", "datatime": "1.744", "epoch": 782, "iter": 15, "lr": "2.29e-01", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8111, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6578, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0754, "group0_lr": 0.2295, "group1_lr": 0.2295}
{"mode": "train", "datatime": "0.001", "epoch": 782, "iter": 30, "lr": "2.28e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8084, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6546, "loss_uniform": 0.0002, "loss_aug": 6.0761, "loss": 6.0763, "group0_lr": 0.2287, "group1_lr": 0.2287}
{"mode": "train", "datatime": "1.780", "epoch": 783, "iter": 15, "lr": "2.27e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8079, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.656, "loss_uniform": 0.0003, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.2275, "group1_lr": 0.2275}
{"mode": "train", "datatime": "0.001", "epoch": 783, "iter": 30, "lr": "2.26e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8097, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6584, "loss_uniform": 0.0003, "loss_aug": 6.0746, "loss": 6.0749, "group0_lr": 0.2267, "group1_lr": 0.2267}
{"mode": "train", "datatime": "1.713", "epoch": 784, "iter": 15, "lr": "2.25e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8081, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6582, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.2255, "group1_lr": 0.2255}
{"mode": "train", "datatime": "0.001", "epoch": 784, "iter": 30, "lr": "2.24e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8058, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6575, "loss_uniform": 0.0003, "loss_aug": 6.075, "loss": 6.0753, "group0_lr": 0.2247, "group1_lr": 0.2247}
{"mode": "train", "datatime": "1.723", "epoch": 785, "iter": 15, "lr": "2.23e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8082, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6598, "loss_uniform": 0.0003, "loss_aug": 6.0749, "loss": 6.0752, "group0_lr": 0.2235, "group1_lr": 0.2235}
{"mode": "train", "datatime": "0.001", "epoch": 785, "iter": 30, "lr": "2.22e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8046, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6568, "loss_uniform": 0.0003, "loss_aug": 6.0761, "loss": 6.0764, "group0_lr": 0.2227, "group1_lr": 0.2227}
{"mode": "train", "datatime": "1.767", "epoch": 786, "iter": 15, "lr": "2.21e-01", "total": 37, "batchsize": 256, "time": "2.165", "pre-sim": 0.8044, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6534, "loss_uniform": 0.0002, "loss_aug": 6.0762, "loss": 6.0765, "group0_lr": 0.2215, "group1_lr": 0.2215}
{"mode": "train", "datatime": "0.001", "epoch": 786, "iter": 30, "lr": "2.20e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6544, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.2207, "group1_lr": 0.2207}
{"mode": "train", "datatime": "1.720", "epoch": 787, "iter": 15, "lr": "2.19e-01", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6598, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.2195, "group1_lr": 0.2195}
{"mode": "train", "datatime": "0.001", "epoch": 787, "iter": 30, "lr": "2.18e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8097, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6579, "loss_uniform": 0.0003, "loss_aug": 6.0754, "loss": 6.0757, "group0_lr": 0.2187, "group1_lr": 0.2187}
{"mode": "train", "datatime": "1.728", "epoch": 788, "iter": 15, "lr": "2.17e-01", "total": 37, "batchsize": 256, "time": "2.115", "pre-sim": 0.8087, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6582, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.075, "group0_lr": 0.2175, "group1_lr": 0.2175}
{"mode": "train", "datatime": "0.001", "epoch": 788, "iter": 30, "lr": "2.16e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8121, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6595, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.2167, "group1_lr": 0.2167}
{"mode": "train", "datatime": "1.691", "epoch": 789, "iter": 15, "lr": "2.15e-01", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8088, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6576, "loss_uniform": 0.0002, "loss_aug": 6.0755, "loss": 6.0757, "group0_lr": 0.2155, "group1_lr": 0.2155}
{"mode": "train", "datatime": "0.001", "epoch": 789, "iter": 30, "lr": "2.14e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8107, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6611, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.2147, "group1_lr": 0.2147}
{"mode": "train", "datatime": "1.736", "epoch": 790, "iter": 15, "lr": "2.13e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8064, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6556, "loss_uniform": 0.0003, "loss_aug": 6.0758, "loss": 6.0761, "group0_lr": 0.2136, "group1_lr": 0.2136}
{"mode": "train", "datatime": "0.001", "epoch": 790, "iter": 30, "lr": "2.12e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8033, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6526, "loss_uniform": 0.0003, "loss_aug": 6.0759, "loss": 6.0761, "group0_lr": 0.2128, "group1_lr": 0.2128}
{"mode": "train", "datatime": "1.828", "epoch": 791, "iter": 15, "lr": "2.11e-01", "total": 37, "batchsize": 256, "time": "2.207", "pre-sim": 0.8088, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6554, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.2116, "group1_lr": 0.2116}
{"mode": "train", "datatime": "0.001", "epoch": 791, "iter": 30, "lr": "2.10e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.81, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6587, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.2108, "group1_lr": 0.2108}
{"mode": "train", "datatime": "1.725", "epoch": 792, "iter": 15, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8088, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6599, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.2097, "group1_lr": 0.2097}
{"mode": "train", "datatime": "0.001", "epoch": 792, "iter": 30, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8062, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6609, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.2089, "group1_lr": 0.2089}
{"mode": "train", "datatime": "1.713", "epoch": 793, "iter": 15, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8116, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6632, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.2077, "group1_lr": 0.2077}
{"mode": "train", "datatime": "0.001", "epoch": 793, "iter": 30, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8095, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.659, "loss_uniform": 0.0003, "loss_aug": 6.0747, "loss": 6.075, "group0_lr": 0.2069, "group1_lr": 0.2069}
{"mode": "train", "datatime": "1.770", "epoch": 794, "iter": 15, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8039, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6551, "loss_uniform": 0.0003, "loss_aug": 6.0759, "loss": 6.0762, "group0_lr": 0.2058, "group1_lr": 0.2058}
{"mode": "train", "datatime": "0.001", "epoch": 794, "iter": 30, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8092, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6599, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.205, "group1_lr": 0.205}
{"mode": "train", "datatime": "1.657", "epoch": 795, "iter": 15, "lr": "2.04e-01", "total": 37, "batchsize": 256, "time": "2.066", "pre-sim": 0.8056, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6609, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.2039, "group1_lr": 0.2039}
{"mode": "train", "datatime": "0.001", "epoch": 795, "iter": 30, "lr": "2.03e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8081, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6609, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.2031, "group1_lr": 0.2031}
{"mode": "train", "datatime": "1.652", "epoch": 796, "iter": 15, "lr": "2.02e-01", "total": 37, "batchsize": 256, "time": "2.055", "pre-sim": 0.8096, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6562, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0747, "group0_lr": 0.202, "group1_lr": 0.202}
{"mode": "train", "datatime": "0.001", "epoch": 796, "iter": 30, "lr": "2.01e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8035, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6553, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.2012, "group1_lr": 0.2012}
{"mode": "train", "datatime": "1.743", "epoch": 797, "iter": 15, "lr": "2.00e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8113, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6632, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.2001, "group1_lr": 0.2001}
{"mode": "train", "datatime": "0.001", "epoch": 797, "iter": 30, "lr": "1.99e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.808, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6594, "loss_uniform": 0.0002, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1993, "group1_lr": 0.1993}
{"mode": "train", "datatime": "1.786", "epoch": 798, "iter": 15, "lr": "1.98e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8101, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6603, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0744, "group0_lr": 0.1982, "group1_lr": 0.1982}
{"mode": "train", "datatime": "0.001", "epoch": 798, "iter": 30, "lr": "1.97e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8105, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0003, "loss_aug": 6.0725, "loss": 6.0728, "group0_lr": 0.1974, "group1_lr": 0.1974}
{"mode": "train", "datatime": "1.702", "epoch": 799, "iter": 15, "lr": "1.96e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8114, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6648, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.1963, "group1_lr": 0.1963}
{"mode": "train", "datatime": "0.001", "epoch": 799, "iter": 30, "lr": "1.95e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8105, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6635, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.1955, "group1_lr": 0.1955}
{"mode": "val", "epoch": 799, "KNN-5": 69.98726114649682}
{"mode": "train", "datatime": "1.731", "epoch": 800, "iter": 15, "lr": "1.94e-01", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8084, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6616, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1944, "group1_lr": 0.1944}
{"mode": "train", "datatime": "0.001", "epoch": 800, "iter": 30, "lr": "1.93e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8057, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6572, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.1936, "group1_lr": 0.1936}
{"mode": "train", "datatime": "1.760", "epoch": 801, "iter": 15, "lr": "1.92e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8074, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6598, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.1925, "group1_lr": 0.1925}
{"mode": "train", "datatime": "0.001", "epoch": 801, "iter": 30, "lr": "1.91e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8117, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6625, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.1917, "group1_lr": 0.1917}
{"mode": "train", "datatime": "1.694", "epoch": 802, "iter": 15, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8063, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6565, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0759, "group0_lr": 0.1906, "group1_lr": 0.1906}
{"mode": "train", "datatime": "0.001", "epoch": 802, "iter": 30, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8083, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6598, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.1899, "group1_lr": 0.1899}
{"mode": "train", "datatime": "1.714", "epoch": 803, "iter": 15, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.81, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.1888, "group1_lr": 0.1888}
{"mode": "train", "datatime": "0.001", "epoch": 803, "iter": 30, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8094, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6627, "loss_uniform": 0.0003, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.188, "group1_lr": 0.188}
{"mode": "train", "datatime": "1.704", "epoch": 804, "iter": 15, "lr": "1.87e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8034, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6622, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.1869, "group1_lr": 0.1869}
{"mode": "train", "datatime": "0.001", "epoch": 804, "iter": 30, "lr": "1.86e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8069, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6606, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1862, "group1_lr": 0.1862}
{"mode": "train", "datatime": "1.679", "epoch": 805, "iter": 15, "lr": "1.85e-01", "total": 37, "batchsize": 256, "time": "2.076", "pre-sim": 0.802, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6562, "loss_uniform": 0.0003, "loss_aug": 6.0753, "loss": 6.0756, "group0_lr": 0.1851, "group1_lr": 0.1851}
{"mode": "train", "datatime": "0.001", "epoch": 805, "iter": 30, "lr": "1.84e-01", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8034, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6578, "loss_uniform": 0.0003, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.1843, "group1_lr": 0.1843}
{"mode": "train", "datatime": "1.734", "epoch": 806, "iter": 15, "lr": "1.83e-01", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8086, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6602, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1832, "group1_lr": 0.1832}
{"mode": "train", "datatime": "0.001", "epoch": 806, "iter": 30, "lr": "1.82e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8069, "tau_norm": 0.0532, "scale": 1.0, "loss_sim": -0.6581, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1825, "group1_lr": 0.1825}
{"mode": "train", "datatime": "1.807", "epoch": 807, "iter": 15, "lr": "1.81e-01", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8096, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6628, "loss_uniform": 0.0003, "loss_aug": 6.0723, "loss": 6.0726, "group0_lr": 0.1814, "group1_lr": 0.1814}
{"mode": "train", "datatime": "0.001", "epoch": 807, "iter": 30, "lr": "1.80e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8079, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6619, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1807, "group1_lr": 0.1807}
{"mode": "train", "datatime": "1.692", "epoch": 808, "iter": 15, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8085, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0003, "loss_aug": 6.0723, "loss": 6.0726, "group0_lr": 0.1796, "group1_lr": 0.1796}
{"mode": "train", "datatime": "0.001", "epoch": 808, "iter": 30, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.807, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6636, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.1789, "group1_lr": 0.1789}
{"mode": "train", "datatime": "1.826", "epoch": 809, "iter": 15, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "2.200", "pre-sim": 0.8102, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.0728, "loss": 6.0731, "group0_lr": 0.1778, "group1_lr": 0.1778}
{"mode": "train", "datatime": "0.001", "epoch": 809, "iter": 30, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8098, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0003, "loss_aug": 6.0727, "loss": 6.073, "group0_lr": 0.1771, "group1_lr": 0.1771}
{"mode": "train", "datatime": "1.762", "epoch": 810, "iter": 15, "lr": "1.76e-01", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.808, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.664, "loss_uniform": 0.0003, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.176, "group1_lr": 0.176}
{"mode": "train", "datatime": "0.001", "epoch": 810, "iter": 30, "lr": "1.75e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8059, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.658, "loss_uniform": 0.0003, "loss_aug": 6.0756, "loss": 6.0759, "group0_lr": 0.1753, "group1_lr": 0.1753}
{"mode": "train", "datatime": "1.696", "epoch": 811, "iter": 15, "lr": "1.74e-01", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8093, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6609, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.1742, "group1_lr": 0.1742}
{"mode": "train", "datatime": "0.001", "epoch": 811, "iter": 30, "lr": "1.73e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8082, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6628, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.1735, "group1_lr": 0.1735}
{"mode": "train", "datatime": "1.684", "epoch": 812, "iter": 15, "lr": "1.72e-01", "total": 37, "batchsize": 256, "time": "2.077", "pre-sim": 0.8077, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6642, "loss_uniform": 0.0003, "loss_aug": 6.0726, "loss": 6.073, "group0_lr": 0.1724, "group1_lr": 0.1724}
{"mode": "train", "datatime": "0.001", "epoch": 812, "iter": 30, "lr": "1.71e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8108, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.1717, "group1_lr": 0.1717}
{"mode": "train", "datatime": "1.728", "epoch": 813, "iter": 15, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8038, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1706, "group1_lr": 0.1706}
{"mode": "train", "datatime": "0.001", "epoch": 813, "iter": 30, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8056, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6595, "loss_uniform": 0.0003, "loss_aug": 6.0753, "loss": 6.0755, "group0_lr": 0.1699, "group1_lr": 0.1699}
{"mode": "train", "datatime": "1.688", "epoch": 814, "iter": 15, "lr": "1.69e-01", "total": 37, "batchsize": 256, "time": "2.082", "pre-sim": 0.8078, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6599, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0754, "group0_lr": 0.1689, "group1_lr": 0.1689}
{"mode": "train", "datatime": "0.001", "epoch": 814, "iter": 30, "lr": "1.68e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8112, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.662, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.1681, "group1_lr": 0.1681}
{"mode": "train", "datatime": "1.698", "epoch": 815, "iter": 15, "lr": "1.67e-01", "total": 37, "batchsize": 256, "time": "2.087", "pre-sim": 0.8065, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6611, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.1671, "group1_lr": 0.1671}
{"mode": "train", "datatime": "0.001", "epoch": 815, "iter": 30, "lr": "1.66e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.805, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6588, "loss_uniform": 0.0002, "loss_aug": 6.0756, "loss": 6.0758, "group0_lr": 0.1664, "group1_lr": 0.1664}
{"mode": "train", "datatime": "1.741", "epoch": 816, "iter": 15, "lr": "1.65e-01", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8072, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6607, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.1653, "group1_lr": 0.1653}
{"mode": "train", "datatime": "0.001", "epoch": 816, "iter": 30, "lr": "1.64e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8103, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6623, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.1646, "group1_lr": 0.1646}
{"mode": "train", "datatime": "1.781", "epoch": 817, "iter": 15, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8076, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6629, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.1636, "group1_lr": 0.1636}
{"mode": "train", "datatime": "0.001", "epoch": 817, "iter": 30, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8074, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6634, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.1629, "group1_lr": 0.1629}
{"mode": "train", "datatime": "1.685", "epoch": 818, "iter": 15, "lr": "1.62e-01", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8089, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.1619, "group1_lr": 0.1619}
{"mode": "train", "datatime": "0.001", "epoch": 818, "iter": 30, "lr": "1.61e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8037, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6589, "loss_uniform": 0.0003, "loss_aug": 6.0755, "loss": 6.0758, "group0_lr": 0.1612, "group1_lr": 0.1612}
{"mode": "train", "datatime": "1.735", "epoch": 819, "iter": 15, "lr": "1.60e-01", "total": 37, "batchsize": 256, "time": "2.125", "pre-sim": 0.8044, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.657, "loss_uniform": 0.0003, "loss_aug": 6.0756, "loss": 6.0759, "group0_lr": 0.1601, "group1_lr": 0.1601}
{"mode": "train", "datatime": "0.001", "epoch": 819, "iter": 30, "lr": "1.59e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8061, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6588, "loss_uniform": 0.0003, "loss_aug": 6.0751, "loss": 6.0753, "group0_lr": 0.1594, "group1_lr": 0.1594}
{"mode": "train", "datatime": "1.739", "epoch": 820, "iter": 15, "lr": "1.58e-01", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8087, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6632, "loss_uniform": 0.0003, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.1584, "group1_lr": 0.1584}
{"mode": "train", "datatime": "0.001", "epoch": 820, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8079, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6621, "loss_uniform": 0.0003, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.1577, "group1_lr": 0.1577}
{"mode": "train", "datatime": "1.700", "epoch": 821, "iter": 15, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "2.089", "pre-sim": 0.8056, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0747, "group0_lr": 0.1567, "group1_lr": 0.1567}
{"mode": "train", "datatime": "0.001", "epoch": 821, "iter": 30, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8072, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.663, "loss_uniform": 0.0003, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.156, "group1_lr": 0.156}
{"mode": "train", "datatime": "1.672", "epoch": 822, "iter": 15, "lr": "1.55e-01", "total": 37, "batchsize": 256, "time": "2.072", "pre-sim": 0.8066, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0003, "loss_aug": 6.0752, "loss": 6.0755, "group0_lr": 0.155, "group1_lr": 0.155}
{"mode": "train", "datatime": "0.001", "epoch": 822, "iter": 30, "lr": "1.54e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8055, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6623, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.1543, "group1_lr": 0.1543}
{"mode": "train", "datatime": "1.719", "epoch": 823, "iter": 15, "lr": "1.53e-01", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8089, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.662, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1533, "group1_lr": 0.1533}
{"mode": "train", "datatime": "0.001", "epoch": 823, "iter": 30, "lr": "1.52e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8094, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.1526, "group1_lr": 0.1526}
{"mode": "train", "datatime": "1.804", "epoch": 824, "iter": 15, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "2.178", "pre-sim": 0.8063, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.1516, "group1_lr": 0.1516}
{"mode": "train", "datatime": "0.001", "epoch": 824, "iter": 30, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8056, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.151, "group1_lr": 0.151}
{"mode": "train", "datatime": "1.706", "epoch": 825, "iter": 15, "lr": "1.50e-01", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8059, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6605, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0747, "group0_lr": 0.15, "group1_lr": 0.15}
{"mode": "train", "datatime": "0.001", "epoch": 825, "iter": 30, "lr": "1.49e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8078, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6597, "loss_uniform": 0.0003, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.1493, "group1_lr": 0.1493}
{"mode": "train", "datatime": "1.732", "epoch": 826, "iter": 15, "lr": "1.48e-01", "total": 37, "batchsize": 256, "time": "2.116", "pre-sim": 0.8069, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6621, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.1483, "group1_lr": 0.1483}
{"mode": "train", "datatime": "0.001", "epoch": 826, "iter": 30, "lr": "1.47e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8069, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0003, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.1476, "group1_lr": 0.1476}
{"mode": "train", "datatime": "1.768", "epoch": 827, "iter": 15, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8075, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6603, "loss_uniform": 0.0002, "loss_aug": 6.0752, "loss": 6.0755, "group0_lr": 0.1466, "group1_lr": 0.1466}
{"mode": "train", "datatime": "0.001", "epoch": 827, "iter": 30, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8081, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6619, "loss_uniform": 0.0003, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.146, "group1_lr": 0.146}
{"mode": "train", "datatime": "1.668", "epoch": 828, "iter": 15, "lr": "1.45e-01", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8092, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6636, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.145, "group1_lr": 0.145}
{"mode": "train", "datatime": "0.001", "epoch": 828, "iter": 30, "lr": "1.44e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8065, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6633, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.1443, "group1_lr": 0.1443}
{"mode": "train", "datatime": "1.695", "epoch": 829, "iter": 15, "lr": "1.43e-01", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.8037, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6631, "loss_uniform": 0.0003, "loss_aug": 6.0749, "loss": 6.0752, "group0_lr": 0.1433, "group1_lr": 0.1433}
{"mode": "train", "datatime": "0.001", "epoch": 829, "iter": 30, "lr": "1.42e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8031, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6603, "loss_uniform": 0.0002, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.1427, "group1_lr": 0.1427}
{"mode": "train", "datatime": "1.784", "epoch": 830, "iter": 15, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "2.163", "pre-sim": 0.8082, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6593, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0753, "group0_lr": 0.1417, "group1_lr": 0.1417}
{"mode": "train", "datatime": "0.001", "epoch": 830, "iter": 30, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8058, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6614, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.141, "group1_lr": 0.141}
{"mode": "train", "datatime": "1.682", "epoch": 831, "iter": 15, "lr": "1.40e-01", "total": 37, "batchsize": 256, "time": "2.088", "pre-sim": 0.8057, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6613, "loss_uniform": 0.0003, "loss_aug": 6.075, "loss": 6.0753, "group0_lr": 0.1401, "group1_lr": 0.1401}
{"mode": "train", "datatime": "0.001", "epoch": 831, "iter": 30, "lr": "1.39e-01", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8069, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6626, "loss_uniform": 0.0003, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.1394, "group1_lr": 0.1394}
{"mode": "train", "datatime": "1.748", "epoch": 832, "iter": 15, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.809, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.664, "loss_uniform": 0.0003, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.1385, "group1_lr": 0.1385}
{"mode": "train", "datatime": "0.001", "epoch": 832, "iter": 30, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8073, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6625, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.1378, "group1_lr": 0.1378}
{"mode": "train", "datatime": "1.682", "epoch": 833, "iter": 15, "lr": "1.37e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.806, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6613, "loss_uniform": 0.0003, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.1369, "group1_lr": 0.1369}
{"mode": "train", "datatime": "0.001", "epoch": 833, "iter": 30, "lr": "1.36e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8074, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.1362, "group1_lr": 0.1362}
{"mode": "train", "datatime": "1.775", "epoch": 834, "iter": 15, "lr": "1.35e-01", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8088, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.1353, "group1_lr": 0.1353}
{"mode": "train", "datatime": "0.001", "epoch": 834, "iter": 30, "lr": "1.34e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8082, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6576, "loss_uniform": 0.0003, "loss_aug": 6.0759, "loss": 6.0762, "group0_lr": 0.1346, "group1_lr": 0.1346}
{"mode": "train", "datatime": "1.684", "epoch": 835, "iter": 15, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "2.085", "pre-sim": 0.8064, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6648, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.1337, "group1_lr": 0.1337}
{"mode": "train", "datatime": "0.001", "epoch": 835, "iter": 30, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8081, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.133, "group1_lr": 0.133}
{"mode": "train", "datatime": "1.760", "epoch": 836, "iter": 15, "lr": "1.32e-01", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8036, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.663, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.0752, "group0_lr": 0.1321, "group1_lr": 0.1321}
{"mode": "train", "datatime": "0.001", "epoch": 836, "iter": 30, "lr": "1.31e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8049, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.663, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.1315, "group1_lr": 0.1315}
{"mode": "train", "datatime": "1.720", "epoch": 837, "iter": 15, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "2.109", "pre-sim": 0.8111, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6626, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0744, "group0_lr": 0.1305, "group1_lr": 0.1305}
{"mode": "train", "datatime": "0.001", "epoch": 837, "iter": 30, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8105, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0003, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.1299, "group1_lr": 0.1299}
{"mode": "train", "datatime": "1.675", "epoch": 838, "iter": 15, "lr": "1.29e-01", "total": 37, "batchsize": 256, "time": "2.069", "pre-sim": 0.8063, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.129, "group1_lr": 0.129}
{"mode": "train", "datatime": "0.001", "epoch": 838, "iter": 30, "lr": "1.28e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8108, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1283, "group1_lr": 0.1283}
{"mode": "train", "datatime": "1.779", "epoch": 839, "iter": 15, "lr": "1.27e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8071, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6629, "loss_uniform": 0.0003, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.1274, "group1_lr": 0.1274}
{"mode": "train", "datatime": "0.001", "epoch": 839, "iter": 30, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8083, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1268, "group1_lr": 0.1268}
{"mode": "train", "datatime": "1.738", "epoch": 840, "iter": 15, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8081, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0003, "loss_aug": 6.073, "loss": 6.0733, "group0_lr": 0.1259, "group1_lr": 0.1259}
{"mode": "train", "datatime": "0.001", "epoch": 840, "iter": 30, "lr": "1.25e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8088, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.1252, "group1_lr": 0.1252}
{"mode": "train", "datatime": "1.781", "epoch": 841, "iter": 15, "lr": "1.24e-01", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8088, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.1243, "group1_lr": 0.1243}
{"mode": "train", "datatime": "0.001", "epoch": 841, "iter": 30, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8066, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.1237, "group1_lr": 0.1237}
{"mode": "train", "datatime": "1.748", "epoch": 842, "iter": 15, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8115, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0003, "loss_aug": 6.0727, "loss": 6.073, "group0_lr": 0.1228, "group1_lr": 0.1228}
{"mode": "train", "datatime": "0.001", "epoch": 842, "iter": 30, "lr": "1.22e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8043, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.1222, "group1_lr": 0.1222}
{"mode": "train", "datatime": "1.835", "epoch": 843, "iter": 15, "lr": "1.21e-01", "total": 37, "batchsize": 256, "time": "2.213", "pre-sim": 0.8065, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6601, "loss_uniform": 0.0002, "loss_aug": 6.0749, "loss": 6.0751, "group0_lr": 0.1213, "group1_lr": 0.1213}
{"mode": "train", "datatime": "0.001", "epoch": 843, "iter": 30, "lr": "1.20e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8101, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6643, "loss_uniform": 0.0003, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.1207, "group1_lr": 0.1207}
{"mode": "train", "datatime": "1.829", "epoch": 844, "iter": 15, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.8078, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6635, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.1198, "group1_lr": 0.1198}
{"mode": "train", "datatime": "0.001", "epoch": 844, "iter": 30, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8075, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6633, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.1192, "group1_lr": 0.1192}
{"mode": "train", "datatime": "1.776", "epoch": 845, "iter": 15, "lr": "1.18e-01", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8087, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.1183, "group1_lr": 0.1183}
{"mode": "train", "datatime": "0.001", "epoch": 845, "iter": 30, "lr": "1.17e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8096, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.1177, "group1_lr": 0.1177}
{"mode": "train", "datatime": "1.767", "epoch": 846, "iter": 15, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.8042, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6619, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.0751, "group0_lr": 0.1168, "group1_lr": 0.1168}
{"mode": "train", "datatime": "0.001", "epoch": 846, "iter": 30, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8074, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6614, "loss_uniform": 0.0003, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.1162, "group1_lr": 0.1162}
{"mode": "train", "datatime": "1.740", "epoch": 847, "iter": 15, "lr": "1.15e-01", "total": 37, "batchsize": 256, "time": "2.135", "pre-sim": 0.8065, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.1153, "group1_lr": 0.1153}
{"mode": "train", "datatime": "0.001", "epoch": 847, "iter": 30, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.811, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.1147, "group1_lr": 0.1147}
{"mode": "train", "datatime": "1.718", "epoch": 848, "iter": 15, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8065, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6637, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.1138, "group1_lr": 0.1138}
{"mode": "train", "datatime": "0.001", "epoch": 848, "iter": 30, "lr": "1.13e-01", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8095, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.1132, "group1_lr": 0.1132}
{"mode": "train", "datatime": "1.793", "epoch": 849, "iter": 15, "lr": "1.12e-01", "total": 37, "batchsize": 256, "time": "2.191", "pre-sim": 0.8092, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0729, "group0_lr": 0.1123, "group1_lr": 0.1123}
{"mode": "train", "datatime": "0.001", "epoch": 849, "iter": 30, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8055, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1118, "group1_lr": 0.1118}
{"mode": "val", "epoch": 849, "KNN-5": 69.79363057324841}
{"mode": "train", "datatime": "1.765", "epoch": 850, "iter": 15, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8081, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.1109, "group1_lr": 0.1109}
{"mode": "train", "datatime": "0.001", "epoch": 850, "iter": 30, "lr": "1.10e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.808, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.1103, "group1_lr": 0.1103}
{"mode": "train", "datatime": "1.765", "epoch": 851, "iter": 15, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "2.160", "pre-sim": 0.8047, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6618, "loss_uniform": 0.0003, "loss_aug": 6.0747, "loss": 6.075, "group0_lr": 0.1094, "group1_lr": 0.1094}
{"mode": "train", "datatime": "0.001", "epoch": 851, "iter": 30, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8084, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.1089, "group1_lr": 0.1089}
{"mode": "train", "datatime": "1.824", "epoch": 852, "iter": 15, "lr": "1.08e-01", "total": 37, "batchsize": 256, "time": "2.214", "pre-sim": 0.8046, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6642, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.108, "group1_lr": 0.108}
{"mode": "train", "datatime": "0.001", "epoch": 852, "iter": 30, "lr": "1.07e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8088, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0003, "loss_aug": 6.073, "loss": 6.0733, "group0_lr": 0.1074, "group1_lr": 0.1074}
{"mode": "train", "datatime": "1.770", "epoch": 853, "iter": 15, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.806, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.075, "loss": 6.0753, "group0_lr": 0.1066, "group1_lr": 0.1066}
{"mode": "train", "datatime": "0.001", "epoch": 853, "iter": 30, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8056, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.106, "group1_lr": 0.106}
{"mode": "train", "datatime": "1.819", "epoch": 854, "iter": 15, "lr": "1.05e-01", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8077, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.1052, "group1_lr": 0.1052}
{"mode": "train", "datatime": "0.001", "epoch": 854, "iter": 30, "lr": "1.04e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8041, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6634, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.1046, "group1_lr": 0.1046}
{"mode": "train", "datatime": "1.786", "epoch": 855, "iter": 15, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8069, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6646, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.1037, "group1_lr": 0.1037}
{"mode": "train", "datatime": "0.001", "epoch": 855, "iter": 30, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8089, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6648, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1032, "group1_lr": 0.1032}
{"mode": "train", "datatime": "1.802", "epoch": 856, "iter": 15, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8092, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.1023, "group1_lr": 0.1023}
{"mode": "train", "datatime": "0.001", "epoch": 856, "iter": 30, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8051, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6606, "loss_uniform": 0.0003, "loss_aug": 6.0753, "loss": 6.0756, "group0_lr": 0.1018, "group1_lr": 0.1018}
{"mode": "train", "datatime": "1.758", "epoch": 857, "iter": 15, "lr": "1.01e-01", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.663, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.1009, "group1_lr": 0.1009}
{"mode": "train", "datatime": "0.001", "epoch": 857, "iter": 30, "lr": "1.00e-01", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8067, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6633, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.1004, "group1_lr": 0.1004}
{"mode": "train", "datatime": "1.811", "epoch": 858, "iter": 15, "lr": "9.93e-02", "total": 37, "batchsize": 256, "time": "2.209", "pre-sim": 0.803, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6629, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.0996, "group1_lr": 0.0996}
{"mode": "train", "datatime": "0.001", "epoch": 858, "iter": 30, "lr": "9.87e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8058, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.099, "group1_lr": 0.099}
{"mode": "train", "datatime": "1.751", "epoch": 859, "iter": 15, "lr": "9.79e-02", "total": 37, "batchsize": 256, "time": "2.149", "pre-sim": 0.8077, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0003, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0982, "group1_lr": 0.0982}
{"mode": "train", "datatime": "0.001", "epoch": 859, "iter": 30, "lr": "9.74e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8024, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6627, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0976, "group1_lr": 0.0976}
{"mode": "train", "datatime": "1.830", "epoch": 860, "iter": 15, "lr": "9.66e-02", "total": 37, "batchsize": 256, "time": "2.213", "pre-sim": 0.8107, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.0731, "group0_lr": 0.0968, "group1_lr": 0.0968}
{"mode": "train", "datatime": "0.001", "epoch": 860, "iter": 30, "lr": "9.60e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8022, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6601, "loss_uniform": 0.0003, "loss_aug": 6.0752, "loss": 6.0754, "group0_lr": 0.0963, "group1_lr": 0.0963}
{"mode": "train", "datatime": "1.717", "epoch": 861, "iter": 15, "lr": "9.52e-02", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.8028, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6604, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.0955, "group1_lr": 0.0955}
{"mode": "train", "datatime": "0.001", "epoch": 861, "iter": 30, "lr": "9.47e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8084, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6623, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.0949, "group1_lr": 0.0949}
{"mode": "train", "datatime": "1.794", "epoch": 862, "iter": 15, "lr": "9.39e-02", "total": 37, "batchsize": 256, "time": "2.176", "pre-sim": 0.8087, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6649, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0941, "group1_lr": 0.0941}
{"mode": "train", "datatime": "0.001", "epoch": 862, "iter": 30, "lr": "9.33e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8061, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0003, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.0936, "group1_lr": 0.0936}
{"mode": "train", "datatime": "1.753", "epoch": 863, "iter": 15, "lr": "9.25e-02", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8067, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0003, "loss_aug": 6.073, "loss": 6.0733, "group0_lr": 0.0928, "group1_lr": 0.0928}
{"mode": "train", "datatime": "0.001", "epoch": 863, "iter": 30, "lr": "9.20e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8085, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6674, "loss_uniform": 0.0003, "loss_aug": 6.0721, "loss": 6.0724, "group0_lr": 0.0922, "group1_lr": 0.0922}
{"mode": "train", "datatime": "1.799", "epoch": 864, "iter": 15, "lr": "9.12e-02", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8072, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6637, "loss_uniform": 0.0003, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0914, "group1_lr": 0.0914}
{"mode": "train", "datatime": "0.001", "epoch": 864, "iter": 30, "lr": "9.07e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8061, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6616, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.0909, "group1_lr": 0.0909}
{"mode": "train", "datatime": "1.743", "epoch": 865, "iter": 15, "lr": "8.99e-02", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8077, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6632, "loss_uniform": 0.0003, "loss_aug": 6.0722, "loss": 6.0725, "group0_lr": 0.0901, "group1_lr": 0.0901}
{"mode": "train", "datatime": "0.001", "epoch": 865, "iter": 30, "lr": "8.93e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8073, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.073, "group0_lr": 0.0896, "group1_lr": 0.0896}
{"mode": "train", "datatime": "1.784", "epoch": 866, "iter": 15, "lr": "8.86e-02", "total": 37, "batchsize": 256, "time": "2.172", "pre-sim": 0.8072, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0003, "loss_aug": 6.0725, "loss": 6.0728, "group0_lr": 0.0888, "group1_lr": 0.0888}
{"mode": "train", "datatime": "0.001", "epoch": 866, "iter": 30, "lr": "8.80e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8049, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6643, "loss_uniform": 0.0003, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0883, "group1_lr": 0.0883}
{"mode": "train", "datatime": "1.838", "epoch": 867, "iter": 15, "lr": "8.73e-02", "total": 37, "batchsize": 256, "time": "2.220", "pre-sim": 0.8044, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0875, "group1_lr": 0.0875}
{"mode": "train", "datatime": "0.001", "epoch": 867, "iter": 30, "lr": "8.67e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8083, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.087, "group1_lr": 0.087}
{"mode": "train", "datatime": "1.785", "epoch": 868, "iter": 15, "lr": "8.60e-02", "total": 37, "batchsize": 256, "time": "2.171", "pre-sim": 0.8085, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0862, "group1_lr": 0.0862}
{"mode": "train", "datatime": "0.001", "epoch": 868, "iter": 30, "lr": "8.54e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8078, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0857, "group1_lr": 0.0857}
{"mode": "train", "datatime": "1.780", "epoch": 869, "iter": 15, "lr": "8.47e-02", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8099, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0003, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0849, "group1_lr": 0.0849}
{"mode": "train", "datatime": "0.001", "epoch": 869, "iter": 30, "lr": "8.42e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8072, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.0844, "group1_lr": 0.0844}
{"mode": "train", "datatime": "1.797", "epoch": 870, "iter": 15, "lr": "8.34e-02", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8072, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0837, "group1_lr": 0.0837}
{"mode": "train", "datatime": "0.001", "epoch": 870, "iter": 30, "lr": "8.29e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8094, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6649, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0831, "group1_lr": 0.0831}
{"mode": "train", "datatime": "1.728", "epoch": 871, "iter": 15, "lr": "8.21e-02", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8053, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6622, "loss_uniform": 0.0002, "loss_aug": 6.0744, "loss": 6.0747, "group0_lr": 0.0824, "group1_lr": 0.0824}
{"mode": "train", "datatime": "0.001", "epoch": 871, "iter": 30, "lr": "8.16e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8068, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0819, "group1_lr": 0.0819}
{"mode": "train", "datatime": "1.727", "epoch": 872, "iter": 15, "lr": "8.09e-02", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8032, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6648, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.0811, "group1_lr": 0.0811}
{"mode": "train", "datatime": "0.001", "epoch": 872, "iter": 30, "lr": "8.04e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8097, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0003, "loss_aug": 6.0731, "loss": 6.0734, "group0_lr": 0.0806, "group1_lr": 0.0806}
{"mode": "train", "datatime": "1.718", "epoch": 873, "iter": 15, "lr": "7.96e-02", "total": 37, "batchsize": 256, "time": "2.120", "pre-sim": 0.8048, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0003, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.0799, "group1_lr": 0.0799}
{"mode": "train", "datatime": "0.001", "epoch": 873, "iter": 30, "lr": "7.91e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8055, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6631, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0794, "group1_lr": 0.0794}
{"mode": "train", "datatime": "1.758", "epoch": 874, "iter": 15, "lr": "7.84e-02", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8096, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0786, "group1_lr": 0.0786}
{"mode": "train", "datatime": "0.001", "epoch": 874, "iter": 30, "lr": "7.79e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8074, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.667, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0734, "group0_lr": 0.0781, "group1_lr": 0.0781}
{"mode": "train", "datatime": "1.922", "epoch": 875, "iter": 15, "lr": "7.72e-02", "total": 37, "batchsize": 256, "time": "2.298", "pre-sim": 0.8056, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0774, "group1_lr": 0.0774}
{"mode": "train", "datatime": "0.001", "epoch": 875, "iter": 30, "lr": "7.67e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8091, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6688, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0769, "group1_lr": 0.0769}
{"mode": "train", "datatime": "1.795", "epoch": 876, "iter": 15, "lr": "7.60e-02", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8077, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0762, "group1_lr": 0.0762}
{"mode": "train", "datatime": "0.001", "epoch": 876, "iter": 30, "lr": "7.55e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8036, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0003, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.0757, "group1_lr": 0.0757}
{"mode": "train", "datatime": "1.809", "epoch": 877, "iter": 15, "lr": "7.48e-02", "total": 37, "batchsize": 256, "time": "2.194", "pre-sim": 0.8096, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.075, "group1_lr": 0.075}
{"mode": "train", "datatime": "0.001", "epoch": 877, "iter": 30, "lr": "7.43e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8084, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6671, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0745, "group1_lr": 0.0745}
{"mode": "train", "datatime": "1.738", "epoch": 878, "iter": 15, "lr": "7.36e-02", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.81, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6671, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0738, "group1_lr": 0.0738}
{"mode": "train", "datatime": "0.001", "epoch": 878, "iter": 30, "lr": "7.31e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8074, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6658, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.0733, "group1_lr": 0.0733}
{"mode": "train", "datatime": "1.724", "epoch": 879, "iter": 15, "lr": "7.24e-02", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8061, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6637, "loss_uniform": 0.0003, "loss_aug": 6.0732, "loss": 6.0735, "group0_lr": 0.0726, "group1_lr": 0.0726}
{"mode": "train", "datatime": "0.001", "epoch": 879, "iter": 30, "lr": "7.19e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.807, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0003, "loss_aug": 6.0745, "loss": 6.0748, "group0_lr": 0.0721, "group1_lr": 0.0721}
{"mode": "train", "datatime": "1.760", "epoch": 880, "iter": 15, "lr": "7.12e-02", "total": 37, "batchsize": 256, "time": "2.153", "pre-sim": 0.8054, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6631, "loss_uniform": 0.0003, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0714, "group1_lr": 0.0714}
{"mode": "train", "datatime": "0.001", "epoch": 880, "iter": 30, "lr": "7.07e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8091, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0003, "loss_aug": 6.0724, "loss": 6.0727, "group0_lr": 0.0709, "group1_lr": 0.0709}
{"mode": "train", "datatime": "1.776", "epoch": 881, "iter": 15, "lr": "7.00e-02", "total": 37, "batchsize": 256, "time": "2.157", "pre-sim": 0.808, "tau_norm": 0.0529, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0702, "group1_lr": 0.0702}
{"mode": "train", "datatime": "0.001", "epoch": 881, "iter": 30, "lr": "6.95e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8064, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0003, "loss_aug": 6.0724, "loss": 6.0727, "group0_lr": 0.0698, "group1_lr": 0.0698}
{"mode": "train", "datatime": "1.693", "epoch": 882, "iter": 15, "lr": "6.89e-02", "total": 37, "batchsize": 256, "time": "2.083", "pre-sim": 0.805, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0691, "group1_lr": 0.0691}
{"mode": "train", "datatime": "0.001", "epoch": 882, "iter": 30, "lr": "6.84e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8061, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0003, "loss_aug": 6.0716, "loss": 6.0719, "group0_lr": 0.0686, "group1_lr": 0.0686}
{"mode": "train", "datatime": "1.690", "epoch": 883, "iter": 15, "lr": "6.77e-02", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8066, "tau_norm": 0.053, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0003, "loss_aug": 6.0722, "loss": 6.0725, "group0_lr": 0.0679, "group1_lr": 0.0679}
{"mode": "train", "datatime": "0.001", "epoch": 883, "iter": 30, "lr": "6.72e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8076, "tau_norm": 0.0531, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0003, "loss_aug": 6.0715, "loss": 6.0718, "group0_lr": 0.0675, "group1_lr": 0.0675}
{"mode": "train", "datatime": "1.759", "epoch": 884, "iter": 15, "lr": "6.66e-02", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8074, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0003, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0668, "group1_lr": 0.0668}
{"mode": "train", "datatime": "0.001", "epoch": 884, "iter": 30, "lr": "6.61e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6649, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0663, "group1_lr": 0.0663}
{"mode": "train", "datatime": "1.771", "epoch": 885, "iter": 15, "lr": "6.54e-02", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8083, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0003, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0656, "group1_lr": 0.0656}
{"mode": "train", "datatime": "0.001", "epoch": 885, "iter": 30, "lr": "6.50e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8075, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.0652, "group1_lr": 0.0652}
{"mode": "train", "datatime": "1.798", "epoch": 886, "iter": 15, "lr": "6.43e-02", "total": 37, "batchsize": 256, "time": "2.177", "pre-sim": 0.8087, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0645, "group1_lr": 0.0645}
{"mode": "train", "datatime": "0.001", "epoch": 886, "iter": 30, "lr": "6.38e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0641, "group1_lr": 0.0641}
{"mode": "train", "datatime": "1.873", "epoch": 887, "iter": 15, "lr": "6.32e-02", "total": 37, "batchsize": 256, "time": "2.246", "pre-sim": 0.8067, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6636, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.0634, "group1_lr": 0.0634}
{"mode": "train", "datatime": "0.001", "epoch": 887, "iter": 30, "lr": "6.27e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6657, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0629, "group1_lr": 0.0629}
{"mode": "train", "datatime": "1.765", "epoch": 888, "iter": 15, "lr": "6.21e-02", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8073, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.0623, "group1_lr": 0.0623}
{"mode": "train", "datatime": "0.001", "epoch": 888, "iter": 30, "lr": "6.16e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8062, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6615, "loss_uniform": 0.0003, "loss_aug": 6.0754, "loss": 6.0756, "group0_lr": 0.0618, "group1_lr": 0.0618}
{"mode": "train", "datatime": "1.717", "epoch": 889, "iter": 15, "lr": "6.10e-02", "total": 37, "batchsize": 256, "time": "2.104", "pre-sim": 0.8068, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6627, "loss_uniform": 0.0002, "loss_aug": 6.0747, "loss": 6.0749, "group0_lr": 0.0612, "group1_lr": 0.0612}
{"mode": "train", "datatime": "0.001", "epoch": 889, "iter": 30, "lr": "6.05e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.811, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0607, "group1_lr": 0.0607}
{"mode": "train", "datatime": "1.770", "epoch": 890, "iter": 15, "lr": "5.99e-02", "total": 37, "batchsize": 256, "time": "2.156", "pre-sim": 0.8071, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6646, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.0601, "group1_lr": 0.0601}
{"mode": "train", "datatime": "0.001", "epoch": 890, "iter": 30, "lr": "5.95e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8069, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0597, "group1_lr": 0.0597}
{"mode": "train", "datatime": "1.726", "epoch": 891, "iter": 15, "lr": "5.88e-02", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8092, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.059, "group1_lr": 0.059}
{"mode": "train", "datatime": "0.001", "epoch": 891, "iter": 30, "lr": "5.84e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8099, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0586, "group1_lr": 0.0586}
{"mode": "train", "datatime": "1.727", "epoch": 892, "iter": 15, "lr": "5.78e-02", "total": 37, "batchsize": 256, "time": "2.121", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0744, "loss": 6.0746, "group0_lr": 0.058, "group1_lr": 0.058}
{"mode": "train", "datatime": "0.001", "epoch": 892, "iter": 30, "lr": "5.73e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8118, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0575, "group1_lr": 0.0575}
{"mode": "train", "datatime": "1.769", "epoch": 893, "iter": 15, "lr": "5.67e-02", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.8054, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6657, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0569, "group1_lr": 0.0569}
{"mode": "train", "datatime": "0.001", "epoch": 893, "iter": 30, "lr": "5.63e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8066, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0739, "group0_lr": 0.0565, "group1_lr": 0.0565}
{"mode": "train", "datatime": "1.778", "epoch": 894, "iter": 15, "lr": "5.56e-02", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8051, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0558, "group1_lr": 0.0558}
{"mode": "train", "datatime": "0.001", "epoch": 894, "iter": 30, "lr": "5.52e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8073, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6621, "loss_uniform": 0.0003, "loss_aug": 6.0747, "loss": 6.075, "group0_lr": 0.0554, "group1_lr": 0.0554}
{"mode": "train", "datatime": "1.719", "epoch": 895, "iter": 15, "lr": "5.46e-02", "total": 37, "batchsize": 256, "time": "2.103", "pre-sim": 0.8097, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.665, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0548, "group1_lr": 0.0548}
{"mode": "train", "datatime": "0.001", "epoch": 895, "iter": 30, "lr": "5.42e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8064, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6623, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0544, "group1_lr": 0.0544}
{"mode": "train", "datatime": "1.810", "epoch": 896, "iter": 15, "lr": "5.36e-02", "total": 37, "batchsize": 256, "time": "2.184", "pre-sim": 0.8105, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.0538, "group1_lr": 0.0538}
{"mode": "train", "datatime": "0.001", "epoch": 896, "iter": 30, "lr": "5.32e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8111, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6649, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0534, "group1_lr": 0.0534}
{"mode": "train", "datatime": "1.788", "epoch": 897, "iter": 15, "lr": "5.26e-02", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8084, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6649, "loss_uniform": 0.0003, "loss_aug": 6.0736, "loss": 6.0739, "group0_lr": 0.0527, "group1_lr": 0.0527}
{"mode": "train", "datatime": "0.001", "epoch": 897, "iter": 30, "lr": "5.21e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8087, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6657, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0523, "group1_lr": 0.0523}
{"mode": "train", "datatime": "1.706", "epoch": 898, "iter": 15, "lr": "5.15e-02", "total": 37, "batchsize": 256, "time": "2.092", "pre-sim": 0.8117, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6671, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.0731, "group0_lr": 0.0517, "group1_lr": 0.0517}
{"mode": "train", "datatime": "0.001", "epoch": 898, "iter": 30, "lr": "5.11e-02", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8061, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6636, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0513, "group1_lr": 0.0513}
{"mode": "train", "datatime": "1.748", "epoch": 899, "iter": 15, "lr": "5.05e-02", "total": 37, "batchsize": 256, "time": "2.136", "pre-sim": 0.8084, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0507, "group1_lr": 0.0507}
{"mode": "train", "datatime": "0.001", "epoch": 899, "iter": 30, "lr": "5.01e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8124, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6674, "loss_uniform": 0.0003, "loss_aug": 6.0721, "loss": 6.0724, "group0_lr": 0.0503, "group1_lr": 0.0503}
{"mode": "val", "epoch": 899, "KNN-5": 70.15031847133758}
{"mode": "train", "datatime": "1.760", "epoch": 900, "iter": 15, "lr": "4.96e-02", "total": 37, "batchsize": 256, "time": "2.147", "pre-sim": 0.81, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0497, "group1_lr": 0.0497}
{"mode": "train", "datatime": "0.001", "epoch": 900, "iter": 30, "lr": "4.92e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8085, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0003, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.0493, "group1_lr": 0.0493}
{"mode": "train", "datatime": "1.718", "epoch": 901, "iter": 15, "lr": "4.86e-02", "total": 37, "batchsize": 256, "time": "2.108", "pre-sim": 0.8118, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.0723, "loss": 6.0725, "group0_lr": 0.0488, "group1_lr": 0.0488}
{"mode": "train", "datatime": "0.001", "epoch": 901, "iter": 30, "lr": "4.82e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8089, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0003, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0484, "group1_lr": 0.0484}
{"mode": "train", "datatime": "1.786", "epoch": 902, "iter": 15, "lr": "4.76e-02", "total": 37, "batchsize": 256, "time": "2.175", "pre-sim": 0.8079, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0726, "group0_lr": 0.0478, "group1_lr": 0.0478}
{"mode": "train", "datatime": "0.001", "epoch": 902, "iter": 30, "lr": "4.72e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8106, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6681, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0474, "group1_lr": 0.0474}
{"mode": "train", "datatime": "1.774", "epoch": 903, "iter": 15, "lr": "4.66e-02", "total": 37, "batchsize": 256, "time": "2.154", "pre-sim": 0.8078, "tau_norm": 0.0528, "scale": 1.0, "loss_sim": -0.6643, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0468, "group1_lr": 0.0468}
{"mode": "train", "datatime": "0.001", "epoch": 903, "iter": 30, "lr": "4.63e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8072, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0464, "group1_lr": 0.0464}
{"mode": "train", "datatime": "1.736", "epoch": 904, "iter": 15, "lr": "4.57e-02", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8085, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0459, "group1_lr": 0.0459}
{"mode": "train", "datatime": "0.001", "epoch": 904, "iter": 30, "lr": "4.53e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8096, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6682, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0727, "group0_lr": 0.0455, "group1_lr": 0.0455}
{"mode": "train", "datatime": "1.785", "epoch": 905, "iter": 15, "lr": "4.47e-02", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8073, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.0449, "group1_lr": 0.0449}
{"mode": "train", "datatime": "0.001", "epoch": 905, "iter": 30, "lr": "4.44e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8095, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6642, "loss_uniform": 0.0003, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.0445, "group1_lr": 0.0445}
{"mode": "train", "datatime": "1.707", "epoch": 906, "iter": 15, "lr": "4.38e-02", "total": 37, "batchsize": 256, "time": "2.097", "pre-sim": 0.8141, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6717, "loss_uniform": 0.0002, "loss_aug": 6.0708, "loss": 6.071, "group0_lr": 0.044, "group1_lr": 0.044}
{"mode": "train", "datatime": "0.001", "epoch": 906, "iter": 30, "lr": "4.34e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8103, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0733, "group0_lr": 0.0436, "group1_lr": 0.0436}
{"mode": "train", "datatime": "1.747", "epoch": 907, "iter": 15, "lr": "4.29e-02", "total": 37, "batchsize": 256, "time": "2.126", "pre-sim": 0.8076, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0431, "group1_lr": 0.0431}
{"mode": "train", "datatime": "0.001", "epoch": 907, "iter": 30, "lr": "4.25e-02", "total": 37, "batchsize": 256, "time": "0.371", "pre-sim": 0.8077, "tau_norm": 0.0527, "scale": 1.0, "loss_sim": -0.6658, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.0427, "group1_lr": 0.0427}
{"mode": "train", "datatime": "1.811", "epoch": 908, "iter": 15, "lr": "4.20e-02", "total": 37, "batchsize": 256, "time": "2.185", "pre-sim": 0.8062, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0421, "group1_lr": 0.0421}
{"mode": "train", "datatime": "0.001", "epoch": 908, "iter": 30, "lr": "4.16e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8055, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0418, "group1_lr": 0.0418}
{"mode": "train", "datatime": "1.669", "epoch": 909, "iter": 15, "lr": "4.11e-02", "total": 37, "batchsize": 256, "time": "2.064", "pre-sim": 0.8061, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0745, "group0_lr": 0.0412, "group1_lr": 0.0412}
{"mode": "train", "datatime": "0.001", "epoch": 909, "iter": 30, "lr": "4.07e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8107, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0003, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0409, "group1_lr": 0.0409}
{"mode": "train", "datatime": "1.756", "epoch": 910, "iter": 15, "lr": "4.02e-02", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.665, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0403, "group1_lr": 0.0403}
{"mode": "train", "datatime": "0.001", "epoch": 910, "iter": 30, "lr": "3.98e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8071, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6676, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.0731, "group0_lr": 0.04, "group1_lr": 0.04}
{"mode": "train", "datatime": "1.739", "epoch": 911, "iter": 15, "lr": "3.93e-02", "total": 37, "batchsize": 256, "time": "2.128", "pre-sim": 0.8091, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0395, "group1_lr": 0.0395}
{"mode": "train", "datatime": "0.001", "epoch": 911, "iter": 30, "lr": "3.89e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8064, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0391, "group1_lr": 0.0391}
{"mode": "train", "datatime": "1.755", "epoch": 912, "iter": 15, "lr": "3.84e-02", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8077, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.0386, "group1_lr": 0.0386}
{"mode": "train", "datatime": "0.001", "epoch": 912, "iter": 30, "lr": "3.81e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8115, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0382, "group1_lr": 0.0382}
{"mode": "train", "datatime": "1.842", "epoch": 913, "iter": 15, "lr": "3.75e-02", "total": 37, "batchsize": 256, "time": "2.216", "pre-sim": 0.8067, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0377, "group1_lr": 0.0377}
{"mode": "train", "datatime": "0.001", "epoch": 913, "iter": 30, "lr": "3.72e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8081, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6691, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0374, "group1_lr": 0.0374}
{"mode": "train", "datatime": "1.774", "epoch": 914, "iter": 15, "lr": "3.67e-02", "total": 37, "batchsize": 256, "time": "2.155", "pre-sim": 0.8082, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6692, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.0731, "group0_lr": 0.0368, "group1_lr": 0.0368}
{"mode": "train", "datatime": "0.001", "epoch": 914, "iter": 30, "lr": "3.63e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0365, "group1_lr": 0.0365}
{"mode": "train", "datatime": "1.641", "epoch": 915, "iter": 15, "lr": "3.58e-02", "total": 37, "batchsize": 256, "time": "2.046", "pre-sim": 0.8072, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.036, "group1_lr": 0.036}
{"mode": "train", "datatime": "0.001", "epoch": 915, "iter": 30, "lr": "3.55e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8064, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6638, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0357, "group1_lr": 0.0357}
{"mode": "train", "datatime": "1.770", "epoch": 916, "iter": 15, "lr": "3.50e-02", "total": 37, "batchsize": 256, "time": "2.151", "pre-sim": 0.8088, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0352, "group1_lr": 0.0352}
{"mode": "train", "datatime": "0.001", "epoch": 916, "iter": 30, "lr": "3.47e-02", "total": 37, "batchsize": 256, "time": "0.372", "pre-sim": 0.8113, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0348, "group1_lr": 0.0348}
{"mode": "train", "datatime": "1.873", "epoch": 917, "iter": 15, "lr": "3.42e-02", "total": 37, "batchsize": 256, "time": "2.245", "pre-sim": 0.809, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0343, "group1_lr": 0.0343}
{"mode": "train", "datatime": "0.001", "epoch": 917, "iter": 30, "lr": "3.38e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8111, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6698, "loss_uniform": 0.0002, "loss_aug": 6.0722, "loss": 6.0724, "group0_lr": 0.034, "group1_lr": 0.034}
{"mode": "train", "datatime": "1.675", "epoch": 918, "iter": 15, "lr": "3.34e-02", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.8118, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0003, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.0335, "group1_lr": 0.0335}
{"mode": "train", "datatime": "0.001", "epoch": 918, "iter": 30, "lr": "3.30e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8071, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0332, "group1_lr": 0.0332}
{"mode": "train", "datatime": "1.741", "epoch": 919, "iter": 15, "lr": "3.25e-02", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8067, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.0327, "group1_lr": 0.0327}
{"mode": "train", "datatime": "0.001", "epoch": 919, "iter": 30, "lr": "3.22e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.811, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0324, "group1_lr": 0.0324}
{"mode": "train", "datatime": "1.723", "epoch": 920, "iter": 15, "lr": "3.18e-02", "total": 37, "batchsize": 256, "time": "2.113", "pre-sim": 0.8094, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0319, "group1_lr": 0.0319}
{"mode": "train", "datatime": "0.001", "epoch": 920, "iter": 30, "lr": "3.14e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8102, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0735, "group0_lr": 0.0316, "group1_lr": 0.0316}
{"mode": "train", "datatime": "1.810", "epoch": 921, "iter": 15, "lr": "3.10e-02", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.813, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6694, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0726, "group0_lr": 0.0311, "group1_lr": 0.0311}
{"mode": "train", "datatime": "0.001", "epoch": 921, "iter": 30, "lr": "3.06e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8095, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0308, "group1_lr": 0.0308}
{"mode": "train", "datatime": "1.703", "epoch": 922, "iter": 15, "lr": "3.02e-02", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8092, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6658, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0303, "group1_lr": 0.0303}
{"mode": "train", "datatime": "0.001", "epoch": 922, "iter": 30, "lr": "2.99e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8046, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6657, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.03, "group1_lr": 0.03}
{"mode": "train", "datatime": "1.712", "epoch": 923, "iter": 15, "lr": "2.94e-02", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.809, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0296, "group1_lr": 0.0296}
{"mode": "train", "datatime": "0.001", "epoch": 923, "iter": 30, "lr": "2.91e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.805, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6635, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0753, "group0_lr": 0.0292, "group1_lr": 0.0292}
{"mode": "train", "datatime": "1.688", "epoch": 924, "iter": 15, "lr": "2.87e-02", "total": 37, "batchsize": 256, "time": "2.091", "pre-sim": 0.8073, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6648, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0288, "group1_lr": 0.0288}
{"mode": "train", "datatime": "0.001", "epoch": 924, "iter": 30, "lr": "2.84e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8093, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0285, "group1_lr": 0.0285}
{"mode": "train", "datatime": "1.737", "epoch": 925, "iter": 15, "lr": "2.79e-02", "total": 37, "batchsize": 256, "time": "2.118", "pre-sim": 0.8088, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.028, "group1_lr": 0.028}
{"mode": "train", "datatime": "0.001", "epoch": 925, "iter": 30, "lr": "2.76e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0003, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0277, "group1_lr": 0.0277}
{"mode": "train", "datatime": "1.683", "epoch": 926, "iter": 15, "lr": "2.72e-02", "total": 37, "batchsize": 256, "time": "2.081", "pre-sim": 0.8103, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6683, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0273, "group1_lr": 0.0273}
{"mode": "train", "datatime": "0.001", "epoch": 926, "iter": 30, "lr": "2.69e-02", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8157, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.67, "loss_uniform": 0.0002, "loss_aug": 6.0721, "loss": 6.0723, "group0_lr": 0.027, "group1_lr": 0.027}
{"mode": "train", "datatime": "1.745", "epoch": 927, "iter": 15, "lr": "2.64e-02", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8114, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.671, "loss_uniform": 0.0002, "loss_aug": 6.072, "loss": 6.0722, "group0_lr": 0.0266, "group1_lr": 0.0266}
{"mode": "train", "datatime": "0.001", "epoch": 927, "iter": 30, "lr": "2.61e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8085, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.0263, "group1_lr": 0.0263}
{"mode": "train", "datatime": "1.711", "epoch": 928, "iter": 15, "lr": "2.57e-02", "total": 37, "batchsize": 256, "time": "2.098", "pre-sim": 0.8059, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.0259, "group1_lr": 0.0259}
{"mode": "train", "datatime": "0.001", "epoch": 928, "iter": 30, "lr": "2.54e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8095, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6681, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0256, "group1_lr": 0.0256}
{"mode": "train", "datatime": "1.781", "epoch": 929, "iter": 15, "lr": "2.50e-02", "total": 37, "batchsize": 256, "time": "2.161", "pre-sim": 0.8069, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.0251, "group1_lr": 0.0251}
{"mode": "train", "datatime": "0.001", "epoch": 929, "iter": 30, "lr": "2.47e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8082, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0003, "loss_aug": 6.0736, "loss": 6.0739, "group0_lr": 0.0249, "group1_lr": 0.0249}
{"mode": "train", "datatime": "1.710", "epoch": 930, "iter": 15, "lr": "2.43e-02", "total": 37, "batchsize": 256, "time": "2.099", "pre-sim": 0.8091, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0244, "group1_lr": 0.0244}
{"mode": "train", "datatime": "0.001", "epoch": 930, "iter": 30, "lr": "2.40e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8066, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6684, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0242, "group1_lr": 0.0242}
{"mode": "train", "datatime": "1.824", "epoch": 931, "iter": 15, "lr": "2.36e-02", "total": 37, "batchsize": 256, "time": "2.206", "pre-sim": 0.8081, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6661, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.0237, "group1_lr": 0.0237}
{"mode": "train", "datatime": "0.001", "epoch": 931, "iter": 30, "lr": "2.33e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8028, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0235, "group1_lr": 0.0235}
{"mode": "train", "datatime": "1.793", "epoch": 932, "iter": 15, "lr": "2.29e-02", "total": 37, "batchsize": 256, "time": "2.182", "pre-sim": 0.8089, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.0231, "group1_lr": 0.0231}
{"mode": "train", "datatime": "0.001", "epoch": 932, "iter": 30, "lr": "2.27e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8065, "tau_norm": 0.0525, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0228, "group1_lr": 0.0228}
{"mode": "train", "datatime": "1.772", "epoch": 933, "iter": 15, "lr": "2.23e-02", "total": 37, "batchsize": 256, "time": "2.166", "pre-sim": 0.8059, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0224, "group1_lr": 0.0224}
{"mode": "train", "datatime": "0.001", "epoch": 933, "iter": 30, "lr": "2.20e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8082, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0221, "group1_lr": 0.0221}
{"mode": "train", "datatime": "1.748", "epoch": 934, "iter": 15, "lr": "2.16e-02", "total": 37, "batchsize": 256, "time": "2.144", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6689, "loss_uniform": 0.0002, "loss_aug": 6.0725, "loss": 6.0727, "group0_lr": 0.0217, "group1_lr": 0.0217}
{"mode": "train", "datatime": "0.001", "epoch": 934, "iter": 30, "lr": "2.13e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0743, "group0_lr": 0.0215, "group1_lr": 0.0215}
{"mode": "train", "datatime": "1.797", "epoch": 935, "iter": 15, "lr": "2.10e-02", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0003, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.0211, "group1_lr": 0.0211}
{"mode": "train", "datatime": "0.001", "epoch": 935, "iter": 30, "lr": "2.07e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0208, "group1_lr": 0.0208}
{"mode": "train", "datatime": "1.872", "epoch": 936, "iter": 15, "lr": "2.03e-02", "total": 37, "batchsize": 256, "time": "2.250", "pre-sim": 0.8077, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0204, "group1_lr": 0.0204}
{"mode": "train", "datatime": "0.001", "epoch": 936, "iter": 30, "lr": "2.01e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8105, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0202, "group1_lr": 0.0202}
{"mode": "train", "datatime": "1.865", "epoch": 937, "iter": 15, "lr": "1.97e-02", "total": 37, "batchsize": 256, "time": "2.248", "pre-sim": 0.8046, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.0751, "group0_lr": 0.0198, "group1_lr": 0.0198}
{"mode": "train", "datatime": "0.001", "epoch": 937, "iter": 30, "lr": "1.94e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8056, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.0195, "group1_lr": 0.0195}
{"mode": "train", "datatime": "1.807", "epoch": 938, "iter": 15, "lr": "1.91e-02", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.8075, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0192, "group1_lr": 0.0192}
{"mode": "train", "datatime": "0.001", "epoch": 938, "iter": 30, "lr": "1.88e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0742, "group0_lr": 0.0189, "group1_lr": 0.0189}
{"mode": "train", "datatime": "1.801", "epoch": 939, "iter": 15, "lr": "1.84e-02", "total": 37, "batchsize": 256, "time": "2.189", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0186, "group1_lr": 0.0186}
{"mode": "train", "datatime": "0.001", "epoch": 939, "iter": 30, "lr": "1.82e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8086, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6676, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0183, "group1_lr": 0.0183}
{"mode": "train", "datatime": "1.853", "epoch": 940, "iter": 15, "lr": "1.78e-02", "total": 37, "batchsize": 256, "time": "2.232", "pre-sim": 0.8052, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6646, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.018, "group1_lr": 0.018}
{"mode": "train", "datatime": "0.001", "epoch": 940, "iter": 30, "lr": "1.76e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.0177, "group1_lr": 0.0177}
{"mode": "train", "datatime": "1.845", "epoch": 941, "iter": 15, "lr": "1.73e-02", "total": 37, "batchsize": 256, "time": "2.228", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6633, "loss_uniform": 0.0003, "loss_aug": 6.0746, "loss": 6.0749, "group0_lr": 0.0174, "group1_lr": 0.0174}
{"mode": "train", "datatime": "0.001", "epoch": 941, "iter": 30, "lr": "1.70e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8068, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0171, "group1_lr": 0.0171}
{"mode": "train", "datatime": "1.743", "epoch": 942, "iter": 15, "lr": "1.67e-02", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8069, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0168, "group1_lr": 0.0168}
{"mode": "train", "datatime": "0.001", "epoch": 942, "iter": 30, "lr": "1.64e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8087, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0165, "group1_lr": 0.0165}
{"mode": "train", "datatime": "1.850", "epoch": 943, "iter": 15, "lr": "1.61e-02", "total": 37, "batchsize": 256, "time": "2.236", "pre-sim": 0.8081, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.0162, "group1_lr": 0.0162}
{"mode": "train", "datatime": "0.001", "epoch": 943, "iter": 30, "lr": "1.59e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.016, "group1_lr": 0.016}
{"mode": "train", "datatime": "1.733", "epoch": 944, "iter": 15, "lr": "1.55e-02", "total": 37, "batchsize": 256, "time": "2.130", "pre-sim": 0.8069, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.0156, "group1_lr": 0.0156}
{"mode": "train", "datatime": "0.001", "epoch": 944, "iter": 30, "lr": "1.53e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.81, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0154, "group1_lr": 0.0154}
{"mode": "train", "datatime": "1.779", "epoch": 945, "iter": 15, "lr": "1.50e-02", "total": 37, "batchsize": 256, "time": "2.169", "pre-sim": 0.8083, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.0151, "group1_lr": 0.0151}
{"mode": "train", "datatime": "0.001", "epoch": 945, "iter": 30, "lr": "1.48e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8094, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6692, "loss_uniform": 0.0002, "loss_aug": 6.0722, "loss": 6.0724, "group0_lr": 0.0149, "group1_lr": 0.0149}
{"mode": "train", "datatime": "1.752", "epoch": 946, "iter": 15, "lr": "1.44e-02", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.811, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6687, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0145, "group1_lr": 0.0145}
{"mode": "train", "datatime": "0.001", "epoch": 946, "iter": 30, "lr": "1.42e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0143, "group1_lr": 0.0143}
{"mode": "train", "datatime": "1.811", "epoch": 947, "iter": 15, "lr": "1.39e-02", "total": 37, "batchsize": 256, "time": "2.196", "pre-sim": 0.8099, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.014, "group1_lr": 0.014}
{"mode": "train", "datatime": "0.001", "epoch": 947, "iter": 30, "lr": "1.37e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8095, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0138, "group1_lr": 0.0138}
{"mode": "train", "datatime": "1.815", "epoch": 948, "iter": 15, "lr": "1.34e-02", "total": 37, "batchsize": 256, "time": "2.203", "pre-sim": 0.8046, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6658, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0135, "group1_lr": 0.0135}
{"mode": "train", "datatime": "0.001", "epoch": 948, "iter": 30, "lr": "1.32e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.805, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0133, "group1_lr": 0.0133}
{"mode": "train", "datatime": "1.776", "epoch": 949, "iter": 15, "lr": "1.29e-02", "total": 37, "batchsize": 256, "time": "2.168", "pre-sim": 0.8118, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6693, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0726, "group0_lr": 0.013, "group1_lr": 0.013}
{"mode": "train", "datatime": "0.001", "epoch": 949, "iter": 30, "lr": "1.27e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0744, "group0_lr": 0.0128, "group1_lr": 0.0128}
{"mode": "val", "epoch": 949, "KNN-5": 70.24713375796178}
{"mode": "train", "datatime": "1.767", "epoch": 950, "iter": 15, "lr": "1.24e-02", "total": 37, "batchsize": 256, "time": "2.162", "pre-sim": 0.8077, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6685, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0125, "group1_lr": 0.0125}
{"mode": "train", "datatime": "0.001", "epoch": 950, "iter": 30, "lr": "1.22e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0123, "group1_lr": 0.0123}
{"mode": "train", "datatime": "1.838", "epoch": 951, "iter": 15, "lr": "1.19e-02", "total": 37, "batchsize": 256, "time": "2.217", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0003, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.012, "group1_lr": 0.012}
{"mode": "train", "datatime": "0.001", "epoch": 951, "iter": 30, "lr": "1.17e-02", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8096, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.667, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0118, "group1_lr": 0.0118}
{"mode": "train", "datatime": "1.800", "epoch": 952, "iter": 15, "lr": "1.14e-02", "total": 37, "batchsize": 256, "time": "2.187", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0115, "group1_lr": 0.0115}
{"mode": "train", "datatime": "0.001", "epoch": 952, "iter": 30, "lr": "1.12e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6676, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0113, "group1_lr": 0.0113}
{"mode": "train", "datatime": "1.799", "epoch": 953, "iter": 15, "lr": "1.09e-02", "total": 37, "batchsize": 256, "time": "2.186", "pre-sim": 0.8083, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.011, "group1_lr": 0.011}
{"mode": "train", "datatime": "0.001", "epoch": 953, "iter": 30, "lr": "1.07e-02", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.802, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6632, "loss_uniform": 0.0002, "loss_aug": 6.075, "loss": 6.0752, "group0_lr": 0.0108, "group1_lr": 0.0108}
{"mode": "train", "datatime": "1.707", "epoch": 954, "iter": 15, "lr": "1.05e-02", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8084, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6647, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.0105, "group1_lr": 0.0105}
{"mode": "train", "datatime": "0.001", "epoch": 954, "iter": 30, "lr": "1.03e-02", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.0104, "group1_lr": 0.0104}
{"mode": "train", "datatime": "1.828", "epoch": 955, "iter": 15, "lr": "1.00e-02", "total": 37, "batchsize": 256, "time": "2.221", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.0101, "group1_lr": 0.0101}
{"mode": "train", "datatime": "0.001", "epoch": 955, "iter": 30, "lr": "9.83e-03", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8059, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0745, "loss": 6.0747, "group0_lr": 0.0099, "group1_lr": 0.0099}
{"mode": "train", "datatime": "1.816", "epoch": 956, "iter": 15, "lr": "9.57e-03", "total": 37, "batchsize": 256, "time": "2.199", "pre-sim": 0.8074, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0736, "group0_lr": 0.0096, "group1_lr": 0.0096}
{"mode": "train", "datatime": "0.001", "epoch": 956, "iter": 30, "lr": "9.39e-03", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8074, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0735, "group0_lr": 0.0095, "group1_lr": 0.0095}
{"mode": "train", "datatime": "1.744", "epoch": 957, "iter": 15, "lr": "9.13e-03", "total": 37, "batchsize": 256, "time": "2.129", "pre-sim": 0.8062, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.074, "group0_lr": 0.0092, "group1_lr": 0.0092}
{"mode": "train", "datatime": "0.001", "epoch": 957, "iter": 30, "lr": "8.96e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8063, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.009, "group1_lr": 0.009}
{"mode": "train", "datatime": "1.773", "epoch": 958, "iter": 15, "lr": "8.71e-03", "total": 37, "batchsize": 256, "time": "2.148", "pre-sim": 0.8105, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6689, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0726, "group0_lr": 0.0088, "group1_lr": 0.0088}
{"mode": "train", "datatime": "0.001", "epoch": 958, "iter": 30, "lr": "8.54e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0003, "loss_aug": 6.0735, "loss": 6.0738, "group0_lr": 0.0086, "group1_lr": 0.0086}
{"mode": "train", "datatime": "1.816", "epoch": 959, "iter": 15, "lr": "8.30e-03", "total": 37, "batchsize": 256, "time": "2.193", "pre-sim": 0.8099, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6685, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0084, "group1_lr": 0.0084}
{"mode": "train", "datatime": "0.001", "epoch": 959, "iter": 30, "lr": "8.13e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8091, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6655, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0082, "group1_lr": 0.0082}
{"mode": "train", "datatime": "1.763", "epoch": 960, "iter": 15, "lr": "7.89e-03", "total": 37, "batchsize": 256, "time": "2.142", "pre-sim": 0.8067, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0742, "loss": 6.0744, "group0_lr": 0.008, "group1_lr": 0.008}
{"mode": "train", "datatime": "0.001", "epoch": 960, "iter": 30, "lr": "7.73e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.809, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0734, "group0_lr": 0.0078, "group1_lr": 0.0078}
{"mode": "train", "datatime": "1.651", "epoch": 961, "iter": 15, "lr": "7.50e-03", "total": 37, "batchsize": 256, "time": "2.053", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0076, "group1_lr": 0.0076}
{"mode": "train", "datatime": "0.001", "epoch": 961, "iter": 30, "lr": "7.34e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8063, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6651, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0074, "group1_lr": 0.0074}
{"mode": "train", "datatime": "1.794", "epoch": 962, "iter": 15, "lr": "7.12e-03", "total": 37, "batchsize": 256, "time": "2.173", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6678, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0072, "group1_lr": 0.0072}
{"mode": "train", "datatime": "0.001", "epoch": 962, "iter": 30, "lr": "6.97e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.007, "group1_lr": 0.007}
{"mode": "train", "datatime": "1.669", "epoch": 963, "iter": 15, "lr": "6.75e-03", "total": 37, "batchsize": 256, "time": "2.067", "pre-sim": 0.8103, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6676, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0068, "group1_lr": 0.0068}
{"mode": "train", "datatime": "0.001", "epoch": 963, "iter": 30, "lr": "6.60e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8091, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0067, "group1_lr": 0.0067}
{"mode": "train", "datatime": "1.691", "epoch": 964, "iter": 15, "lr": "6.38e-03", "total": 37, "batchsize": 256, "time": "2.084", "pre-sim": 0.8074, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6657, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0065, "group1_lr": 0.0065}
{"mode": "train", "datatime": "0.001", "epoch": 964, "iter": 30, "lr": "6.24e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8099, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0063, "group1_lr": 0.0063}
{"mode": "train", "datatime": "1.718", "epoch": 965, "iter": 15, "lr": "6.03e-03", "total": 37, "batchsize": 256, "time": "2.114", "pre-sim": 0.8104, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6671, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0061, "group1_lr": 0.0061}
{"mode": "train", "datatime": "0.001", "epoch": 965, "iter": 30, "lr": "5.89e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8075, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6654, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.074, "group0_lr": 0.006, "group1_lr": 0.006}
{"mode": "train", "datatime": "1.648", "epoch": 966, "iter": 15, "lr": "5.69e-03", "total": 37, "batchsize": 256, "time": "2.062", "pre-sim": 0.8097, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6685, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0729, "group0_lr": 0.0058, "group1_lr": 0.0058}
{"mode": "train", "datatime": "0.001", "epoch": 966, "iter": 30, "lr": "5.55e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8098, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6676, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0056, "group1_lr": 0.0056}
{"mode": "train", "datatime": "1.778", "epoch": 967, "iter": 15, "lr": "5.35e-03", "total": 37, "batchsize": 256, "time": "2.158", "pre-sim": 0.812, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6691, "loss_uniform": 0.0002, "loss_aug": 6.0725, "loss": 6.0727, "group0_lr": 0.0054, "group1_lr": 0.0054}
{"mode": "train", "datatime": "0.001", "epoch": 967, "iter": 30, "lr": "5.22e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8068, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0053, "group1_lr": 0.0053}
{"mode": "train", "datatime": "1.685", "epoch": 968, "iter": 15, "lr": "5.03e-03", "total": 37, "batchsize": 256, "time": "2.086", "pre-sim": 0.8103, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.67, "loss_uniform": 0.0002, "loss_aug": 6.0718, "loss": 6.0721, "group0_lr": 0.0051, "group1_lr": 0.0051}
{"mode": "train", "datatime": "0.001", "epoch": 968, "iter": 30, "lr": "4.90e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8093, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.667, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.005, "group1_lr": 0.005}
{"mode": "train", "datatime": "1.752", "epoch": 969, "iter": 15, "lr": "4.72e-03", "total": 37, "batchsize": 256, "time": "2.134", "pre-sim": 0.8098, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6682, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0731, "group0_lr": 0.0048, "group1_lr": 0.0048}
{"mode": "train", "datatime": "0.001", "epoch": 969, "iter": 30, "lr": "4.59e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8066, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6645, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.0047, "group1_lr": 0.0047}
{"mode": "train", "datatime": "1.712", "epoch": 970, "iter": 15, "lr": "4.41e-03", "total": 37, "batchsize": 256, "time": "2.110", "pre-sim": 0.8108, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6683, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0045, "group1_lr": 0.0045}
{"mode": "train", "datatime": "0.001", "epoch": 970, "iter": 30, "lr": "4.29e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8121, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6712, "loss_uniform": 0.0002, "loss_aug": 6.0712, "loss": 6.0714, "group0_lr": 0.0044, "group1_lr": 0.0044}
{"mode": "train", "datatime": "1.757", "epoch": 971, "iter": 15, "lr": "4.12e-03", "total": 37, "batchsize": 256, "time": "2.152", "pre-sim": 0.8048, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.666, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0042, "group1_lr": 0.0042}
{"mode": "train", "datatime": "0.001", "epoch": 971, "iter": 30, "lr": "4.01e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6697, "loss_uniform": 0.0002, "loss_aug": 6.072, "loss": 6.0723, "group0_lr": 0.0041, "group1_lr": 0.0041}
{"mode": "train", "datatime": "1.758", "epoch": 972, "iter": 15, "lr": "3.84e-03", "total": 37, "batchsize": 256, "time": "2.145", "pre-sim": 0.8084, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.0039, "group1_lr": 0.0039}
{"mode": "train", "datatime": "0.001", "epoch": 972, "iter": 30, "lr": "3.73e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.809, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6689, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0729, "group0_lr": 0.0038, "group1_lr": 0.0038}
{"mode": "train", "datatime": "1.720", "epoch": 973, "iter": 15, "lr": "3.57e-03", "total": 37, "batchsize": 256, "time": "2.112", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6682, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0036, "group1_lr": 0.0036}
{"mode": "train", "datatime": "0.001", "epoch": 973, "iter": 30, "lr": "3.46e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8065, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6653, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0744, "group0_lr": 0.0035, "group1_lr": 0.0035}
{"mode": "train", "datatime": "1.731", "epoch": 974, "iter": 15, "lr": "3.30e-03", "total": 37, "batchsize": 256, "time": "2.124", "pre-sim": 0.8119, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6704, "loss_uniform": 0.0002, "loss_aug": 6.0719, "loss": 6.0721, "group0_lr": 0.0034, "group1_lr": 0.0034}
{"mode": "train", "datatime": "0.001", "epoch": 974, "iter": 30, "lr": "3.20e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6652, "loss_uniform": 0.0002, "loss_aug": 6.0741, "loss": 6.0744, "group0_lr": 0.0032, "group1_lr": 0.0032}
{"mode": "train", "datatime": "1.711", "epoch": 975, "iter": 15, "lr": "3.05e-03", "total": 37, "batchsize": 256, "time": "2.101", "pre-sim": 0.8101, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6684, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0031, "group1_lr": 0.0031}
{"mode": "train", "datatime": "0.001", "epoch": 975, "iter": 30, "lr": "2.95e-03", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6666, "loss_uniform": 0.0003, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.003, "group1_lr": 0.003}
{"mode": "train", "datatime": "1.745", "epoch": 976, "iter": 15, "lr": "2.81e-03", "total": 37, "batchsize": 256, "time": "2.133", "pre-sim": 0.8129, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6695, "loss_uniform": 0.0002, "loss_aug": 6.0723, "loss": 6.0725, "group0_lr": 0.0029, "group1_lr": 0.0029}
{"mode": "train", "datatime": "0.001", "epoch": 976, "iter": 30, "lr": "2.71e-03", "total": 37, "batchsize": 256, "time": "0.376", "pre-sim": 0.8123, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6689, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0028, "group1_lr": 0.0028}
{"mode": "train", "datatime": "1.715", "epoch": 977, "iter": 15, "lr": "2.58e-03", "total": 37, "batchsize": 256, "time": "2.107", "pre-sim": 0.8032, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0738, "loss": 6.0741, "group0_lr": 0.0026, "group1_lr": 0.0026}
{"mode": "train", "datatime": "0.001", "epoch": 977, "iter": 30, "lr": "2.48e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8079, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.667, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0025, "group1_lr": 0.0025}
{"mode": "train", "datatime": "1.781", "epoch": 978, "iter": 15, "lr": "2.35e-03", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0024, "group1_lr": 0.0024}
{"mode": "train", "datatime": "0.001", "epoch": 978, "iter": 30, "lr": "2.27e-03", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8077, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.669, "loss_uniform": 0.0002, "loss_aug": 6.0727, "loss": 6.0729, "group0_lr": 0.0023, "group1_lr": 0.0023}
{"mode": "train", "datatime": "1.745", "epoch": 979, "iter": 15, "lr": "2.14e-03", "total": 37, "batchsize": 256, "time": "2.127", "pre-sim": 0.8083, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.0022, "group1_lr": 0.0022}
{"mode": "train", "datatime": "0.001", "epoch": 979, "iter": 30, "lr": "2.06e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8099, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6687, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0729, "group0_lr": 0.0021, "group1_lr": 0.0021}
{"mode": "train", "datatime": "1.757", "epoch": 980, "iter": 15, "lr": "1.94e-03", "total": 37, "batchsize": 256, "time": "2.138", "pre-sim": 0.8053, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.075, "group0_lr": 0.002, "group1_lr": 0.002}
{"mode": "train", "datatime": "0.001", "epoch": 980, "iter": 30, "lr": "1.86e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8097, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6674, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0019, "group1_lr": 0.0019}
{"mode": "train", "datatime": "1.779", "epoch": 981, "iter": 15, "lr": "1.75e-03", "total": 37, "batchsize": 256, "time": "2.170", "pre-sim": 0.8087, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6683, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.0018, "group1_lr": 0.0018}
{"mode": "train", "datatime": "0.001", "epoch": 981, "iter": 30, "lr": "1.67e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8092, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.668, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0733, "group0_lr": 0.0017, "group1_lr": 0.0017}
{"mode": "train", "datatime": "1.680", "epoch": 982, "iter": 15, "lr": "1.56e-03", "total": 37, "batchsize": 256, "time": "2.074", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6678, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0016, "group1_lr": 0.0016}
{"mode": "train", "datatime": "0.001", "epoch": 982, "iter": 30, "lr": "1.49e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8094, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6696, "loss_uniform": 0.0002, "loss_aug": 6.0725, "loss": 6.0727, "group0_lr": 0.0015, "group1_lr": 0.0015}
{"mode": "train", "datatime": "1.764", "epoch": 983, "iter": 15, "lr": "1.39e-03", "total": 37, "batchsize": 256, "time": "2.159", "pre-sim": 0.8105, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0014, "group1_lr": 0.0014}
{"mode": "train", "datatime": "0.001", "epoch": 983, "iter": 30, "lr": "1.32e-03", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0014, "group1_lr": 0.0014}
{"mode": "train", "datatime": "1.838", "epoch": 984, "iter": 15, "lr": "1.23e-03", "total": 37, "batchsize": 256, "time": "2.220", "pre-sim": 0.8064, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6662, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0013, "group1_lr": 0.0013}
{"mode": "train", "datatime": "0.001", "epoch": 984, "iter": 30, "lr": "1.17e-03", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8088, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0012, "group1_lr": 0.0012}
{"mode": "train", "datatime": "1.756", "epoch": 985, "iter": 15, "lr": "1.08e-03", "total": 37, "batchsize": 256, "time": "2.143", "pre-sim": 0.8103, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6688, "loss_uniform": 0.0002, "loss_aug": 6.0724, "loss": 6.0727, "group0_lr": 0.0011, "group1_lr": 0.0011}
{"mode": "train", "datatime": "0.001", "epoch": 985, "iter": 30, "lr": "1.02e-03", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.805, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6664, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.001, "group1_lr": 0.001}
{"mode": "train", "datatime": "1.627", "epoch": 986, "iter": 15, "lr": "9.34e-04", "total": 37, "batchsize": 256, "time": "2.036", "pre-sim": 0.8071, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6663, "loss_uniform": 0.0002, "loss_aug": 6.0736, "loss": 6.0738, "group0_lr": 0.001, "group1_lr": 0.001}
{"mode": "train", "datatime": "0.001", "epoch": 986, "iter": 30, "lr": "8.79e-04", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8069, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6641, "loss_uniform": 0.0002, "loss_aug": 6.0746, "loss": 6.0748, "group0_lr": 0.0009, "group1_lr": 0.0009}
{"mode": "train", "datatime": "1.868", "epoch": 987, "iter": 15, "lr": "8.02e-04", "total": 37, "batchsize": 256, "time": "2.245", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.665, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0746, "group0_lr": 0.0008, "group1_lr": 0.0008}
{"mode": "train", "datatime": "0.001", "epoch": 987, "iter": 30, "lr": "7.51e-04", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8089, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6685, "loss_uniform": 0.0002, "loss_aug": 6.0728, "loss": 6.073, "group0_lr": 0.0008, "group1_lr": 0.0008}
{"mode": "train", "datatime": "1.889", "epoch": 988, "iter": 15, "lr": "6.80e-04", "total": 37, "batchsize": 256, "time": "2.267", "pre-sim": 0.809, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6656, "loss_uniform": 0.0002, "loss_aug": 6.074, "loss": 6.0743, "group0_lr": 0.0007, "group1_lr": 0.0007}
{"mode": "train", "datatime": "0.001", "epoch": 988, "iter": 30, "lr": "6.33e-04", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8074, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0007, "group1_lr": 0.0007}
{"mode": "train", "datatime": "1.751", "epoch": 989, "iter": 15, "lr": "5.68e-04", "total": 37, "batchsize": 256, "time": "2.139", "pre-sim": 0.8085, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6678, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0006, "group1_lr": 0.0006}
{"mode": "train", "datatime": "0.001", "epoch": 989, "iter": 30, "lr": "5.25e-04", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8074, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6667, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0735, "group0_lr": 0.0005, "group1_lr": 0.0005}
{"mode": "train", "datatime": "1.698", "epoch": 990, "iter": 15, "lr": "4.66e-04", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8078, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6686, "loss_uniform": 0.0002, "loss_aug": 6.0726, "loss": 6.0728, "group0_lr": 0.0005, "group1_lr": 0.0005}
{"mode": "train", "datatime": "0.001", "epoch": 990, "iter": 30, "lr": "4.28e-04", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.8083, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6685, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "1.731", "epoch": 991, "iter": 15, "lr": "3.74e-04", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0002, "loss_aug": 6.0737, "loss": 6.0739, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "0.001", "epoch": 991, "iter": 30, "lr": "3.40e-04", "total": 37, "batchsize": 256, "time": "0.375", "pre-sim": 0.807, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6665, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "1.693", "epoch": 992, "iter": 15, "lr": "2.92e-04", "total": 37, "batchsize": 256, "time": "2.095", "pre-sim": 0.8047, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6639, "loss_uniform": 0.0002, "loss_aug": 6.0748, "loss": 6.0751, "group0_lr": 0.0003, "group1_lr": 0.0003}
{"mode": "train", "datatime": "0.001", "epoch": 992, "iter": 30, "lr": "2.62e-04", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.808, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.665, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0741, "group0_lr": 0.0003, "group1_lr": 0.0003}
{"mode": "train", "datatime": "1.731", "epoch": 993, "iter": 15, "lr": "2.21e-04", "total": 37, "batchsize": 256, "time": "2.119", "pre-sim": 0.8098, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6675, "loss_uniform": 0.0002, "loss_aug": 6.0731, "loss": 6.0734, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "0.001", "epoch": 993, "iter": 30, "lr": "1.95e-04", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6698, "loss_uniform": 0.0002, "loss_aug": 6.0721, "loss": 6.0723, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "1.746", "epoch": 994, "iter": 15, "lr": "1.59e-04", "total": 37, "batchsize": 256, "time": "2.137", "pre-sim": 0.8063, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6673, "loss_uniform": 0.0002, "loss_aug": 6.0732, "loss": 6.0734, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "0.001", "epoch": 994, "iter": 30, "lr": "1.37e-04", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.8102, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6659, "loss_uniform": 0.0002, "loss_aug": 6.0739, "loss": 6.0742, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.803", "epoch": 995, "iter": 15, "lr": "1.08e-04", "total": 37, "batchsize": 256, "time": "2.181", "pre-sim": 0.8072, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6644, "loss_uniform": 0.0002, "loss_aug": 6.0743, "loss": 6.0745, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "0.001", "epoch": 995, "iter": 30, "lr": "8.95e-05", "total": 37, "batchsize": 256, "time": "0.374", "pre-sim": 0.81, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6696, "loss_uniform": 0.0002, "loss_aug": 6.0722, "loss": 6.0724, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.734", "epoch": 996, "iter": 15, "lr": "6.60e-05", "total": 37, "batchsize": 256, "time": "2.122", "pre-sim": 0.812, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6703, "loss_uniform": 0.0002, "loss_aug": 6.0719, "loss": 6.0721, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "0.001", "epoch": 996, "iter": 30, "lr": "5.21e-05", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8106, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0735, "loss": 6.0737, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.798", "epoch": 997, "iter": 15, "lr": "3.46e-05", "total": 37, "batchsize": 256, "time": "2.180", "pre-sim": 0.8076, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6668, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0736, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 997, "iter": 30, "lr": "2.47e-05", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8079, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6669, "loss_uniform": 0.0002, "loss_aug": 6.0734, "loss": 6.0737, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "1.739", "epoch": 998, "iter": 15, "lr": "1.32e-05", "total": 37, "batchsize": 256, "time": "2.123", "pre-sim": 0.8075, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.073, "loss": 6.0732, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 998, "iter": 30, "lr": "7.45e-06", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8106, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6679, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0731, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "1.814", "epoch": 999, "iter": 15, "lr": "1.95e-06", "total": 37, "batchsize": 256, "time": "2.190", "pre-sim": 0.8106, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.668, "loss_uniform": 0.0002, "loss_aug": 6.0729, "loss": 6.0732, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 999, "iter": 30, "lr": "2.35e-07", "total": 37, "batchsize": 256, "time": "0.373", "pre-sim": 0.8064, "tau_norm": 0.0526, "scale": 1.0, "loss_sim": -0.6672, "loss_uniform": 0.0002, "loss_aug": 6.0733, "loss": 6.0735, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "val", "epoch": 999, "KNN-5": 70.27770700636943}


==> photo/rawp.json <==
{"mode": "train", "datatime": "1.149", "epoch": 0, "iter": 15, "lr": "7.59e-02", "total": 37, "batchsize": 256, "time": "1.506", "pre-sim": 0.7543, "scale": 0.0, "loss_sim": -0.0026, "loss_uniform": 0.0231, "loss_aug": 6.3208, "loss": -0.0026, "group0_lr": 0.038, "group1_lr": 0.038}
{"mode": "train", "datatime": "0.001", "epoch": 0, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7553, "scale": 0.0, "loss_sim": -0.0374, "loss_uniform": 0.0233, "loss_aug": 6.3155, "loss": -0.0374, "group0_lr": 0.1191, "group1_lr": 0.1191}
{"mode": "train", "datatime": "1.161", "epoch": 1, "iter": 15, "lr": "2.76e-01", "total": 37, "batchsize": 256, "time": "1.444", "pre-sim": 0.7468, "scale": 0.0, "loss_sim": -0.1548, "loss_uniform": 0.0273, "loss_aug": 6.3009, "loss": -0.1548, "group0_lr": 0.238, "group1_lr": 0.238}
{"mode": "train", "datatime": "0.001", "epoch": 1, "iter": 30, "lr": "3.57e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7424, "scale": 0.0, "loss_sim": -0.2685, "loss_uniform": 0.0346, "loss_aug": 6.2825, "loss": -0.2685, "group0_lr": 0.3191, "group1_lr": 0.3191}
{"mode": "train", "datatime": "1.023", "epoch": 2, "iter": 15, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "1.315", "pre-sim": 0.7402, "scale": 0.0, "loss_sim": -0.4068, "loss_uniform": 0.0317, "loss_aug": 6.2525, "loss": -0.4068, "group0_lr": 0.438, "group1_lr": 0.438}
{"mode": "train", "datatime": "0.001", "epoch": 2, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7435, "scale": 0.0, "loss_sim": -0.4722, "loss_uniform": 0.0225, "loss_aug": 6.245, "loss": -0.4722, "group0_lr": 0.5191, "group1_lr": 0.5191}
{"mode": "train", "datatime": "1.078", "epoch": 3, "iter": 15, "lr": "6.76e-01", "total": 37, "batchsize": 256, "time": "1.363", "pre-sim": 0.7482, "scale": 0.0, "loss_sim": -0.5136, "loss_uniform": 0.0287, "loss_aug": 6.2471, "loss": -0.5136, "group0_lr": 0.638, "group1_lr": 0.638}
{"mode": "train", "datatime": "0.001", "epoch": 3, "iter": 30, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7533, "scale": 0.0, "loss_sim": -0.5347, "loss_uniform": 0.0279, "loss_aug": 6.2528, "loss": -0.5347, "group0_lr": 0.719, "group1_lr": 0.719}
{"mode": "train", "datatime": "1.055", "epoch": 4, "iter": 15, "lr": "8.76e-01", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.7565, "scale": 0.0, "loss_sim": -0.5507, "loss_uniform": 0.0307, "loss_aug": 6.2607, "loss": -0.5507, "group0_lr": 0.838, "group1_lr": 0.838}
{"mode": "train", "datatime": "0.001", "epoch": 4, "iter": 30, "lr": "9.57e-01", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.7588, "scale": 0.0, "loss_sim": -0.561, "loss_uniform": 0.0331, "loss_aug": 6.2657, "loss": -0.561, "group0_lr": 0.919, "group1_lr": 0.919}
{"mode": "train", "datatime": "1.114", "epoch": 5, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.7662, "scale": 0.0, "loss_sim": -0.569, "loss_uniform": 0.0354, "loss_aug": 6.2813, "loss": -0.569, "group0_lr": 1.0379, "group1_lr": 1.0379}
{"mode": "train", "datatime": "0.001", "epoch": 5, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7771, "scale": 0.0, "loss_sim": -0.5812, "loss_uniform": 0.031, "loss_aug": 6.2897, "loss": -0.5812, "group0_lr": 1.119, "group1_lr": 1.119}
{"mode": "train", "datatime": "1.061", "epoch": 6, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.7828, "scale": 0.0, "loss_sim": -0.5603, "loss_uniform": 0.0347, "loss_aug": 6.3219, "loss": -0.5603, "group0_lr": 1.2379, "group1_lr": 1.2379}
{"mode": "train", "datatime": "0.001", "epoch": 6, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.7832, "scale": 0.0, "loss_sim": -0.5887, "loss_uniform": 0.0317, "loss_aug": 6.3209, "loss": -0.5887, "group0_lr": 1.319, "group1_lr": 1.319}
{"mode": "train", "datatime": "1.034", "epoch": 7, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "1.334", "pre-sim": 0.7924, "scale": 0.0, "loss_sim": -0.5834, "loss_uniform": 0.0274, "loss_aug": 6.3391, "loss": -0.5834, "group0_lr": 1.4379, "group1_lr": 1.4379}
{"mode": "train", "datatime": "0.001", "epoch": 7, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8016, "scale": 0.0, "loss_sim": -0.6099, "loss_uniform": 0.0283, "loss_aug": 6.3541, "loss": -0.6099, "group0_lr": 1.519, "group1_lr": 1.519}
{"mode": "train", "datatime": "1.039", "epoch": 8, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.7994, "scale": 0.0, "loss_sim": -0.5941, "loss_uniform": 0.0399, "loss_aug": 6.4009, "loss": -0.5941, "group0_lr": 1.6379, "group1_lr": 1.6379}
{"mode": "train", "datatime": "0.001", "epoch": 8, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8155, "scale": 0.0, "loss_sim": -0.6091, "loss_uniform": 0.0326, "loss_aug": 6.4198, "loss": -0.6091, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "1.188", "epoch": 9, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.476", "pre-sim": 0.8168, "scale": 0.0, "loss_sim": -0.6043, "loss_uniform": 0.0411, "loss_aug": 6.4838, "loss": -0.6043, "group0_lr": 1.8379, "group1_lr": 1.8379}
{"mode": "train", "datatime": "0.001", "epoch": 9, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8296, "scale": 0.0, "loss_sim": -0.6101, "loss_uniform": 0.0439, "loss_aug": 6.5075, "loss": -0.6101, "group0_lr": 1.9189, "group1_lr": 1.9189}
{"mode": "train", "datatime": "1.057", "epoch": 10, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.8348, "scale": 0.0, "loss_sim": -0.6035, "loss_uniform": 0.0575, "loss_aug": 6.578, "loss": -0.6035, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 10, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8495, "scale": 0.0, "loss_sim": -0.6266, "loss_uniform": 0.0451, "loss_aug": 6.5656, "loss": -0.6266, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.079", "epoch": 11, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8561, "scale": 0.0, "loss_sim": -0.6353, "loss_uniform": 0.0554, "loss_aug": 6.5722, "loss": -0.6353, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 11, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.851, "scale": 0.0, "loss_sim": -0.6336, "loss_uniform": 0.0596, "loss_aug": 6.6965, "loss": -0.6336, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.129", "epoch": 12, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.8582, "scale": 0.0, "loss_sim": -0.6547, "loss_uniform": 0.0764, "loss_aug": 6.8003, "loss": -0.6547, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "0.001", "epoch": 12, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.862, "scale": 0.0, "loss_sim": -0.6606, "loss_uniform": 0.0834, "loss_aug": 6.8919, "loss": -0.6606, "group0_lr": 2.0, "group1_lr": 2.0}
{"mode": "train", "datatime": "1.065", "epoch": 13, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.8645, "scale": 0.0, "loss_sim": -0.6736, "loss_uniform": 0.0927, "loss_aug": 6.8653, "loss": -0.6736, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 13, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8657, "scale": 0.0, "loss_sim": -0.67, "loss_uniform": 0.0914, "loss_aug": 6.9084, "loss": -0.67, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.080", "epoch": 14, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.366", "pre-sim": 0.8707, "scale": 0.0, "loss_sim": -0.6755, "loss_uniform": 0.0932, "loss_aug": 7.0438, "loss": -0.6755, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 14, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8684, "scale": 0.0, "loss_sim": -0.6587, "loss_uniform": 0.0798, "loss_aug": 7.1607, "loss": -0.6587, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "1.159", "epoch": 15, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.443", "pre-sim": 0.8698, "scale": 0.0, "loss_sim": -0.6765, "loss_uniform": 0.1153, "loss_aug": 7.1359, "loss": -0.6765, "group0_lr": 1.9999, "group1_lr": 1.9999}
{"mode": "train", "datatime": "0.001", "epoch": 15, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8709, "scale": 0.0, "loss_sim": -0.6894, "loss_uniform": 0.0862, "loss_aug": 7.1544, "loss": -0.6894, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.109", "epoch": 16, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8802, "scale": 0.0, "loss_sim": -0.7092, "loss_uniform": 0.1005, "loss_aug": 7.2768, "loss": -0.7092, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "0.001", "epoch": 16, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8786, "scale": 0.0, "loss_sim": -0.707, "loss_uniform": 0.1164, "loss_aug": 7.4145, "loss": -0.707, "group0_lr": 1.9998, "group1_lr": 1.9998}
{"mode": "train", "datatime": "1.113", "epoch": 17, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.8841, "scale": 0.0, "loss_sim": -0.7123, "loss_uniform": 0.0799, "loss_aug": 7.4475, "loss": -0.7123, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 17, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8813, "scale": 0.0, "loss_sim": -0.7043, "loss_uniform": 0.0868, "loss_aug": 7.5414, "loss": -0.7043, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "1.071", "epoch": 18, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.359", "pre-sim": 0.8767, "scale": 0.0, "loss_sim": -0.6896, "loss_uniform": 0.115, "loss_aug": 7.6526, "loss": -0.6896, "group0_lr": 1.9997, "group1_lr": 1.9997}
{"mode": "train", "datatime": "0.001", "epoch": 18, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8814, "scale": 0.0, "loss_sim": -0.7023, "loss_uniform": 0.1198, "loss_aug": 7.6895, "loss": -0.7023, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "1.094", "epoch": 19, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.7146, "loss_uniform": 0.1763, "loss_aug": 7.8377, "loss": -0.7146, "group0_lr": 1.9996, "group1_lr": 1.9996}
{"mode": "train", "datatime": "0.001", "epoch": 19, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8881, "scale": 0.0, "loss_sim": -0.7103, "loss_uniform": 0.1112, "loss_aug": 7.8248, "loss": -0.7103, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "1.001", "epoch": 20, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.297", "pre-sim": 0.8905, "scale": 0.0, "loss_sim": -0.7206, "loss_uniform": 0.1586, "loss_aug": 8.04, "loss": -0.7206, "group0_lr": 1.9995, "group1_lr": 1.9995}
{"mode": "train", "datatime": "0.001", "epoch": 20, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8807, "scale": 0.0, "loss_sim": -0.6967, "loss_uniform": 0.1691, "loss_aug": 8.0517, "loss": -0.6967, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "1.022", "epoch": 21, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.314", "pre-sim": 0.8848, "scale": 0.0, "loss_sim": -0.707, "loss_uniform": 0.1686, "loss_aug": 8.0943, "loss": -0.707, "group0_lr": 1.9994, "group1_lr": 1.9994}
{"mode": "train", "datatime": "0.001", "epoch": 21, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.884, "scale": 0.0, "loss_sim": -0.7183, "loss_uniform": 0.1468, "loss_aug": 8.2465, "loss": -0.7183, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "1.090", "epoch": 22, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.7239, "loss_uniform": 0.1388, "loss_aug": 8.3519, "loss": -0.7239, "group0_lr": 1.9993, "group1_lr": 1.9993}
{"mode": "train", "datatime": "0.001", "epoch": 22, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8879, "scale": 0.0, "loss_sim": -0.7229, "loss_uniform": 0.1551, "loss_aug": 8.4103, "loss": -0.7229, "group0_lr": 1.9992, "group1_lr": 1.9992}
{"mode": "train", "datatime": "1.080", "epoch": 23, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.8876, "scale": 0.0, "loss_sim": -0.7241, "loss_uniform": 0.1529, "loss_aug": 8.4517, "loss": -0.7241, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "0.001", "epoch": 23, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.732, "loss_uniform": 0.2132, "loss_aug": 8.6168, "loss": -0.732, "group0_lr": 1.9991, "group1_lr": 1.9991}
{"mode": "train", "datatime": "1.118", "epoch": 24, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8871, "scale": 0.0, "loss_sim": -0.7158, "loss_uniform": 0.1712, "loss_aug": 8.6879, "loss": -0.7158, "group0_lr": 1.999, "group1_lr": 1.999}
{"mode": "train", "datatime": "0.001", "epoch": 24, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8896, "scale": 0.0, "loss_sim": -0.7237, "loss_uniform": 0.2499, "loss_aug": 8.865, "loss": -0.7237, "group0_lr": 1.9989, "group1_lr": 1.9989}
{"mode": "train", "datatime": "1.044", "epoch": 25, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.335", "pre-sim": 0.8887, "scale": 0.0, "loss_sim": -0.7341, "loss_uniform": 0.217, "loss_aug": 8.8788, "loss": -0.7341, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "0.001", "epoch": 25, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.7229, "loss_uniform": 0.2389, "loss_aug": 8.9996, "loss": -0.7229, "group0_lr": 1.9988, "group1_lr": 1.9988}
{"mode": "train", "datatime": "1.130", "epoch": 26, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8892, "scale": 0.0, "loss_sim": -0.7233, "loss_uniform": 0.3309, "loss_aug": 9.0938, "loss": -0.7233, "group0_lr": 1.9987, "group1_lr": 1.9987}
{"mode": "train", "datatime": "0.001", "epoch": 26, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8891, "scale": 0.0, "loss_sim": -0.7217, "loss_uniform": 0.2925, "loss_aug": 9.1913, "loss": -0.7217, "group0_lr": 1.9986, "group1_lr": 1.9986}
{"mode": "train", "datatime": "1.128", "epoch": 27, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.8941, "scale": 0.0, "loss_sim": -0.7319, "loss_uniform": 0.3232, "loss_aug": 9.5773, "loss": -0.7319, "group0_lr": 1.9985, "group1_lr": 1.9985}
{"mode": "train", "datatime": "0.001", "epoch": 27, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8959, "scale": 0.0, "loss_sim": -0.7413, "loss_uniform": 0.3059, "loss_aug": 9.535, "loss": -0.7413, "group0_lr": 1.9984, "group1_lr": 1.9984}
{"mode": "train", "datatime": "1.096", "epoch": 28, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.7566, "loss_uniform": 0.1958, "loss_aug": 9.2064, "loss": -0.7566, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "0.001", "epoch": 28, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.7534, "loss_uniform": 0.2789, "loss_aug": 9.4843, "loss": -0.7534, "group0_lr": 1.9983, "group1_lr": 1.9983}
{"mode": "train", "datatime": "1.138", "epoch": 29, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.8929, "scale": 0.0, "loss_sim": -0.7394, "loss_uniform": 0.3489, "loss_aug": 9.9636, "loss": -0.7394, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "0.001", "epoch": 29, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8933, "scale": 0.0, "loss_sim": -0.7369, "loss_uniform": 0.325, "loss_aug": 10.0302, "loss": -0.7369, "group0_lr": 1.9981, "group1_lr": 1.9981}
{"mode": "train", "datatime": "1.147", "epoch": 30, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.438", "pre-sim": 0.8959, "scale": 0.0, "loss_sim": -0.7489, "loss_uniform": 0.273, "loss_aug": 9.8732, "loss": -0.7489, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "0.001", "epoch": 30, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.7356, "loss_uniform": 0.2892, "loss_aug": 10.0277, "loss": -0.7356, "group0_lr": 1.9979, "group1_lr": 1.9979}
{"mode": "train", "datatime": "1.136", "epoch": 31, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.7516, "loss_uniform": 0.2902, "loss_aug": 10.2846, "loss": -0.7516, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "0.001", "epoch": 31, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8924, "scale": 0.0, "loss_sim": -0.7445, "loss_uniform": 0.2562, "loss_aug": 10.3404, "loss": -0.7445, "group0_lr": 1.9977, "group1_lr": 1.9977}
{"mode": "train", "datatime": "1.078", "epoch": 32, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.8983, "scale": 0.0, "loss_sim": -0.7579, "loss_uniform": 0.2876, "loss_aug": 10.3885, "loss": -0.7579, "group0_lr": 1.9975, "group1_lr": 1.9975}
{"mode": "train", "datatime": "0.001", "epoch": 32, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8967, "scale": 0.0, "loss_sim": -0.76, "loss_uniform": 0.2935, "loss_aug": 10.4933, "loss": -0.76, "group0_lr": 1.9974, "group1_lr": 1.9974}
{"mode": "train", "datatime": "1.096", "epoch": 33, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.755, "loss_uniform": 0.3555, "loss_aug": 10.6237, "loss": -0.755, "group0_lr": 1.9973, "group1_lr": 1.9973}
{"mode": "train", "datatime": "0.001", "epoch": 33, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9003, "scale": 0.0, "loss_sim": -0.7537, "loss_uniform": 0.3449, "loss_aug": 10.5672, "loss": -0.7537, "group0_lr": 1.9972, "group1_lr": 1.9972}
{"mode": "train", "datatime": "1.100", "epoch": 34, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8963, "scale": 0.0, "loss_sim": -0.7582, "loss_uniform": 0.3236, "loss_aug": 10.4664, "loss": -0.7582, "group0_lr": 1.9971, "group1_lr": 1.9971}
{"mode": "train", "datatime": "0.001", "epoch": 34, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8989, "scale": 0.0, "loss_sim": -0.7576, "loss_uniform": 0.4243, "loss_aug": 10.9079, "loss": -0.7576, "group0_lr": 1.997, "group1_lr": 1.997}
{"mode": "train", "datatime": "1.071", "epoch": 35, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.357", "pre-sim": 0.8888, "scale": 0.0, "loss_sim": -0.7504, "loss_uniform": 0.2916, "loss_aug": 10.515, "loss": -0.7504, "group0_lr": 1.9968, "group1_lr": 1.9968}
{"mode": "train", "datatime": "0.001", "epoch": 35, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8877, "scale": 0.0, "loss_sim": -0.7518, "loss_uniform": 0.4577, "loss_aug": 10.7854, "loss": -0.7518, "group0_lr": 1.9967, "group1_lr": 1.9967}
{"mode": "train", "datatime": "1.089", "epoch": 36, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.7596, "loss_uniform": 0.2846, "loss_aug": 11.0042, "loss": -0.7596, "group0_lr": 1.9965, "group1_lr": 1.9965}
{"mode": "train", "datatime": "0.001", "epoch": 36, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8949, "scale": 0.0, "loss_sim": -0.7553, "loss_uniform": 0.3627, "loss_aug": 11.1939, "loss": -0.7553, "group0_lr": 1.9964, "group1_lr": 1.9964}
{"mode": "train", "datatime": "1.156", "epoch": 37, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.7579, "loss_uniform": 0.3767, "loss_aug": 11.3865, "loss": -0.7579, "group0_lr": 1.9963, "group1_lr": 1.9963}
{"mode": "train", "datatime": "0.001", "epoch": 37, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.7532, "loss_uniform": 0.4152, "loss_aug": 11.6773, "loss": -0.7532, "group0_lr": 1.9962, "group1_lr": 1.9962}
{"mode": "train", "datatime": "1.129", "epoch": 38, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.7541, "loss_uniform": 0.3893, "loss_aug": 11.7862, "loss": -0.7541, "group0_lr": 1.996, "group1_lr": 1.996}
{"mode": "train", "datatime": "0.001", "epoch": 38, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8953, "scale": 0.0, "loss_sim": -0.7516, "loss_uniform": 0.3739, "loss_aug": 11.883, "loss": -0.7516, "group0_lr": 1.9959, "group1_lr": 1.9959}
{"mode": "train", "datatime": "1.082", "epoch": 39, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.8966, "scale": 0.0, "loss_sim": -0.7521, "loss_uniform": 0.4676, "loss_aug": 12.0653, "loss": -0.7521, "group0_lr": 1.9957, "group1_lr": 1.9957}
{"mode": "train", "datatime": "0.001", "epoch": 39, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.7686, "loss_uniform": 0.3954, "loss_aug": 11.8472, "loss": -0.7686, "group0_lr": 1.9956, "group1_lr": 1.9956}
{"mode": "train", "datatime": "1.097", "epoch": 40, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.7559, "loss_uniform": 0.43, "loss_aug": 12.3234, "loss": -0.7559, "group0_lr": 1.9954, "group1_lr": 1.9954}
{"mode": "train", "datatime": "0.001", "epoch": 40, "iter": 30, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.7474, "loss_uniform": 0.4346, "loss_aug": 12.5066, "loss": -0.7474, "group0_lr": 1.9953, "group1_lr": 1.9953}
{"mode": "train", "datatime": "1.112", "epoch": 41, "iter": 15, "lr": "2.00e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.9045, "scale": 0.0, "loss_sim": -0.7809, "loss_uniform": 0.4954, "loss_aug": 11.8627, "loss": -0.7809, "group0_lr": 1.9951, "group1_lr": 1.9951}
{"mode": "train", "datatime": "0.001", "epoch": 41, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9049, "scale": 0.0, "loss_sim": -0.779, "loss_uniform": 0.4237, "loss_aug": 11.9452, "loss": -0.779, "group0_lr": 1.995, "group1_lr": 1.995}
{"mode": "train", "datatime": "1.075", "epoch": 42, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.366", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.7853, "loss_uniform": 0.4301, "loss_aug": 12.3589, "loss": -0.7853, "group0_lr": 1.9948, "group1_lr": 1.9948}
{"mode": "train", "datatime": "0.001", "epoch": 42, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7834, "loss_uniform": 0.3778, "loss_aug": 12.1952, "loss": -0.7834, "group0_lr": 1.9947, "group1_lr": 1.9947}
{"mode": "train", "datatime": "1.077", "epoch": 43, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.9063, "scale": 0.0, "loss_sim": -0.7818, "loss_uniform": 0.433, "loss_aug": 12.3537, "loss": -0.7818, "group0_lr": 1.9945, "group1_lr": 1.9945}
{"mode": "train", "datatime": "0.001", "epoch": 43, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9022, "scale": 0.0, "loss_sim": -0.778, "loss_uniform": 0.4257, "loss_aug": 12.3596, "loss": -0.778, "group0_lr": 1.9943, "group1_lr": 1.9943}
{"mode": "train", "datatime": "1.085", "epoch": 44, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.9003, "scale": 0.0, "loss_sim": -0.7755, "loss_uniform": 0.4576, "loss_aug": 12.5557, "loss": -0.7755, "group0_lr": 1.9941, "group1_lr": 1.9941}
{"mode": "train", "datatime": "0.001", "epoch": 44, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.7495, "loss_uniform": 0.5441, "loss_aug": 13.0807, "loss": -0.7495, "group0_lr": 1.994, "group1_lr": 1.994}
{"mode": "train", "datatime": "1.036", "epoch": 45, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.331", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.7715, "loss_uniform": 0.5587, "loss_aug": 12.0131, "loss": -0.7715, "group0_lr": 1.9938, "group1_lr": 1.9938}
{"mode": "train", "datatime": "0.001", "epoch": 45, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9116, "scale": 0.0, "loss_sim": -0.7914, "loss_uniform": 0.6037, "loss_aug": 12.1131, "loss": -0.7914, "group0_lr": 1.9936, "group1_lr": 1.9936}
{"mode": "train", "datatime": "1.076", "epoch": 46, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.9088, "scale": 0.0, "loss_sim": -0.7847, "loss_uniform": 0.569, "loss_aug": 12.9878, "loss": -0.7847, "group0_lr": 1.9934, "group1_lr": 1.9934}
{"mode": "train", "datatime": "0.001", "epoch": 46, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9096, "scale": 0.0, "loss_sim": -0.7896, "loss_uniform": 0.5021, "loss_aug": 13.0358, "loss": -0.7896, "group0_lr": 1.9933, "group1_lr": 1.9933}
{"mode": "train", "datatime": "1.079", "epoch": 47, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.7818, "loss_uniform": 0.4672, "loss_aug": 13.3302, "loss": -0.7818, "group0_lr": 1.993, "group1_lr": 1.993}
{"mode": "train", "datatime": "0.001", "epoch": 47, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.9088, "scale": 0.0, "loss_sim": -0.782, "loss_uniform": 0.4032, "loss_aug": 13.505, "loss": -0.782, "group0_lr": 1.9929, "group1_lr": 1.9929}
{"mode": "train", "datatime": "1.060", "epoch": 48, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.7875, "loss_uniform": 0.4774, "loss_aug": 13.5406, "loss": -0.7875, "group0_lr": 1.9927, "group1_lr": 1.9927}
{"mode": "train", "datatime": "0.001", "epoch": 48, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.7823, "loss_uniform": 0.4402, "loss_aug": 13.5943, "loss": -0.7823, "group0_lr": 1.9925, "group1_lr": 1.9925}
{"mode": "train", "datatime": "1.086", "epoch": 49, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.9047, "scale": 0.0, "loss_sim": -0.7707, "loss_uniform": 0.5069, "loss_aug": 13.9191, "loss": -0.7707, "group0_lr": 1.9923, "group1_lr": 1.9923}
{"mode": "train", "datatime": "0.001", "epoch": 49, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9027, "scale": 0.0, "loss_sim": -0.7659, "loss_uniform": 0.5704, "loss_aug": 14.3793, "loss": -0.7659, "group0_lr": 1.9921, "group1_lr": 1.9921}
{"mode": "val", "epoch": 49, "KNN-5": 37.43694267515924}
{"mode": "train", "datatime": "1.045", "epoch": 50, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.337", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.771, "loss_uniform": 0.5516, "loss_aug": 14.3406, "loss": -0.771, "group0_lr": 1.9919, "group1_lr": 1.9919}
{"mode": "train", "datatime": "0.001", "epoch": 50, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9065, "scale": 0.0, "loss_sim": -0.7725, "loss_uniform": 0.6033, "loss_aug": 14.6301, "loss": -0.7725, "group0_lr": 1.9917, "group1_lr": 1.9917}
{"mode": "train", "datatime": "1.139", "epoch": 51, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.9059, "scale": 0.0, "loss_sim": -0.7774, "loss_uniform": 0.5516, "loss_aug": 14.667, "loss": -0.7774, "group0_lr": 1.9915, "group1_lr": 1.9915}
{"mode": "train", "datatime": "0.001", "epoch": 51, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9006, "scale": 0.0, "loss_sim": -0.7558, "loss_uniform": 0.54, "loss_aug": 14.923, "loss": -0.7558, "group0_lr": 1.9913, "group1_lr": 1.9913}
{"mode": "train", "datatime": "1.119", "epoch": 52, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.405", "pre-sim": 0.9031, "scale": 0.0, "loss_sim": -0.7646, "loss_uniform": 0.5896, "loss_aug": 15.2843, "loss": -0.7646, "group0_lr": 1.9911, "group1_lr": 1.9911}
{"mode": "train", "datatime": "0.001", "epoch": 52, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.7658, "loss_uniform": 0.5936, "loss_aug": 15.2854, "loss": -0.7658, "group0_lr": 1.9909, "group1_lr": 1.9909}
{"mode": "train", "datatime": "1.090", "epoch": 53, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.7775, "loss_uniform": 0.5634, "loss_aug": 14.9199, "loss": -0.7775, "group0_lr": 1.9906, "group1_lr": 1.9906}
{"mode": "train", "datatime": "0.001", "epoch": 53, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.7825, "loss_uniform": 0.4474, "loss_aug": 14.5707, "loss": -0.7825, "group0_lr": 1.9904, "group1_lr": 1.9904}
{"mode": "train", "datatime": "1.119", "epoch": 54, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.9011, "scale": 0.0, "loss_sim": -0.7585, "loss_uniform": 0.8603, "loss_aug": 15.7404, "loss": -0.7585, "group0_lr": 1.9902, "group1_lr": 1.9902}
{"mode": "train", "datatime": "0.001", "epoch": 54, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9006, "scale": 0.0, "loss_sim": -0.7654, "loss_uniform": 0.72, "loss_aug": 14.6351, "loss": -0.7654, "group0_lr": 1.99, "group1_lr": 1.99}
{"mode": "train", "datatime": "1.098", "epoch": 55, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.9051, "scale": 0.0, "loss_sim": -0.7738, "loss_uniform": 0.6034, "loss_aug": 14.736, "loss": -0.7738, "group0_lr": 1.9897, "group1_lr": 1.9897}
{"mode": "train", "datatime": "0.001", "epoch": 55, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.907, "scale": 0.0, "loss_sim": -0.7811, "loss_uniform": 0.5397, "loss_aug": 14.9565, "loss": -0.7811, "group0_lr": 1.9896, "group1_lr": 1.9896}
{"mode": "train", "datatime": "1.082", "epoch": 56, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.7799, "loss_uniform": 0.5593, "loss_aug": 15.1121, "loss": -0.7799, "group0_lr": 1.9893, "group1_lr": 1.9893}
{"mode": "train", "datatime": "0.001", "epoch": 56, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.7887, "loss_uniform": 0.5692, "loss_aug": 15.1913, "loss": -0.7887, "group0_lr": 1.9891, "group1_lr": 1.9891}
{"mode": "train", "datatime": "1.102", "epoch": 57, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.9063, "scale": 0.0, "loss_sim": -0.7821, "loss_uniform": 0.5888, "loss_aug": 15.4091, "loss": -0.7821, "group0_lr": 1.9888, "group1_lr": 1.9888}
{"mode": "train", "datatime": "0.001", "epoch": 57, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9015, "scale": 0.0, "loss_sim": -0.771, "loss_uniform": 0.5668, "loss_aug": 15.7315, "loss": -0.771, "group0_lr": 1.9886, "group1_lr": 1.9886}
{"mode": "train", "datatime": "1.124", "epoch": 58, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.7697, "loss_uniform": 0.4809, "loss_aug": 15.6166, "loss": -0.7697, "group0_lr": 1.9883, "group1_lr": 1.9883}
{"mode": "train", "datatime": "0.001", "epoch": 58, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.904, "scale": 0.0, "loss_sim": -0.7752, "loss_uniform": 0.7072, "loss_aug": 15.9393, "loss": -0.7752, "group0_lr": 1.9881, "group1_lr": 1.9881}
{"mode": "train", "datatime": "1.096", "epoch": 59, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.9018, "scale": 0.0, "loss_sim": -0.7718, "loss_uniform": 0.6516, "loss_aug": 16.1221, "loss": -0.7718, "group0_lr": 1.9878, "group1_lr": 1.9878}
{"mode": "train", "datatime": "0.001", "epoch": 59, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9035, "scale": 0.0, "loss_sim": -0.769, "loss_uniform": 0.631, "loss_aug": 16.2463, "loss": -0.769, "group0_lr": 1.9876, "group1_lr": 1.9876}
{"mode": "train", "datatime": "1.149", "epoch": 60, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.433", "pre-sim": 0.9015, "scale": 0.0, "loss_sim": -0.7652, "loss_uniform": 0.6003, "loss_aug": 16.7161, "loss": -0.7652, "group0_lr": 1.9873, "group1_lr": 1.9873}
{"mode": "train", "datatime": "0.001", "epoch": 60, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9065, "scale": 0.0, "loss_sim": -0.7823, "loss_uniform": 0.5573, "loss_aug": 16.6035, "loss": -0.7823, "group0_lr": 1.9871, "group1_lr": 1.9871}
{"mode": "train", "datatime": "1.065", "epoch": 61, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.9024, "scale": 0.0, "loss_sim": -0.7695, "loss_uniform": 0.5213, "loss_aug": 16.7021, "loss": -0.7695, "group0_lr": 1.9868, "group1_lr": 1.9868}
{"mode": "train", "datatime": "0.001", "epoch": 61, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9026, "scale": 0.0, "loss_sim": -0.7775, "loss_uniform": 0.5202, "loss_aug": 16.5229, "loss": -0.7775, "group0_lr": 1.9866, "group1_lr": 1.9866}
{"mode": "train", "datatime": "1.141", "epoch": 62, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.9038, "scale": 0.0, "loss_sim": -0.78, "loss_uniform": 0.5814, "loss_aug": 16.3623, "loss": -0.78, "group0_lr": 1.9863, "group1_lr": 1.9863}
{"mode": "train", "datatime": "0.001", "epoch": 62, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9024, "scale": 0.0, "loss_sim": -0.7717, "loss_uniform": 0.6808, "loss_aug": 17.0108, "loss": -0.7717, "group0_lr": 1.9861, "group1_lr": 1.9861}
{"mode": "train", "datatime": "1.115", "epoch": 63, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.782, "loss_uniform": 0.5251, "loss_aug": 16.6176, "loss": -0.782, "group0_lr": 1.9858, "group1_lr": 1.9858}
{"mode": "train", "datatime": "0.001", "epoch": 63, "iter": 30, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7767, "loss_uniform": 0.6317, "loss_aug": 16.9471, "loss": -0.7767, "group0_lr": 1.9856, "group1_lr": 1.9856}
{"mode": "train", "datatime": "1.154", "epoch": 64, "iter": 15, "lr": "1.99e+00", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7785, "loss_uniform": 0.5549, "loss_aug": 17.2598, "loss": -0.7785, "group0_lr": 1.9853, "group1_lr": 1.9853}
{"mode": "train", "datatime": "0.001", "epoch": 64, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9043, "scale": 0.0, "loss_sim": -0.7793, "loss_uniform": 0.5411, "loss_aug": 17.2461, "loss": -0.7793, "group0_lr": 1.985, "group1_lr": 1.985}
{"mode": "train", "datatime": "1.150", "epoch": 65, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.9051, "scale": 0.0, "loss_sim": -0.7743, "loss_uniform": 0.6027, "loss_aug": 17.1968, "loss": -0.7743, "group0_lr": 1.9847, "group1_lr": 1.9847}
{"mode": "train", "datatime": "0.001", "epoch": 65, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7781, "loss_uniform": 0.5803, "loss_aug": 16.9886, "loss": -0.7781, "group0_lr": 1.9845, "group1_lr": 1.9845}
{"mode": "train", "datatime": "1.097", "epoch": 66, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.9128, "scale": 0.0, "loss_sim": -0.7965, "loss_uniform": 0.6914, "loss_aug": 16.5564, "loss": -0.7965, "group0_lr": 1.9841, "group1_lr": 1.9841}
{"mode": "train", "datatime": "0.001", "epoch": 66, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9101, "scale": 0.0, "loss_sim": -0.7987, "loss_uniform": 0.5707, "loss_aug": 16.2104, "loss": -0.7987, "group0_lr": 1.9839, "group1_lr": 1.9839}
{"mode": "train", "datatime": "1.045", "epoch": 67, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7895, "loss_uniform": 0.5096, "loss_aug": 16.558, "loss": -0.7895, "group0_lr": 1.9836, "group1_lr": 1.9836}
{"mode": "train", "datatime": "0.001", "epoch": 67, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7825, "loss_uniform": 0.5946, "loss_aug": 17.1154, "loss": -0.7825, "group0_lr": 1.9833, "group1_lr": 1.9833}
{"mode": "train", "datatime": "1.062", "epoch": 68, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.9049, "scale": 0.0, "loss_sim": -0.7767, "loss_uniform": 0.6206, "loss_aug": 16.7655, "loss": -0.7767, "group0_lr": 1.983, "group1_lr": 1.983}
{"mode": "train", "datatime": "0.001", "epoch": 68, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9055, "scale": 0.0, "loss_sim": -0.7797, "loss_uniform": 0.6138, "loss_aug": 16.1348, "loss": -0.7797, "group0_lr": 1.9828, "group1_lr": 1.9828}
{"mode": "train", "datatime": "1.132", "epoch": 69, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.9056, "scale": 0.0, "loss_sim": -0.7847, "loss_uniform": 0.6537, "loss_aug": 16.5129, "loss": -0.7847, "group0_lr": 1.9824, "group1_lr": 1.9824}
{"mode": "train", "datatime": "0.001", "epoch": 69, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9055, "scale": 0.0, "loss_sim": -0.784, "loss_uniform": 0.6004, "loss_aug": 16.8398, "loss": -0.784, "group0_lr": 1.9822, "group1_lr": 1.9822}
{"mode": "train", "datatime": "1.128", "epoch": 70, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7888, "loss_uniform": 0.4615, "loss_aug": 16.645, "loss": -0.7888, "group0_lr": 1.9818, "group1_lr": 1.9818}
{"mode": "train", "datatime": "0.001", "epoch": 70, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9057, "scale": 0.0, "loss_sim": -0.7856, "loss_uniform": 0.5676, "loss_aug": 17.0325, "loss": -0.7856, "group0_lr": 1.9816, "group1_lr": 1.9816}
{"mode": "train", "datatime": "1.083", "epoch": 71, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.79, "loss_uniform": 0.6016, "loss_aug": 17.1207, "loss": -0.79, "group0_lr": 1.9812, "group1_lr": 1.9812}
{"mode": "train", "datatime": "0.001", "epoch": 71, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9088, "scale": 0.0, "loss_sim": -0.7885, "loss_uniform": 0.6363, "loss_aug": 17.4767, "loss": -0.7885, "group0_lr": 1.981, "group1_lr": 1.981}
{"mode": "train", "datatime": "1.096", "epoch": 72, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.9021, "scale": 0.0, "loss_sim": -0.7703, "loss_uniform": 0.7334, "loss_aug": 17.8232, "loss": -0.7703, "group0_lr": 1.9806, "group1_lr": 1.9806}
{"mode": "train", "datatime": "0.001", "epoch": 72, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7796, "loss_uniform": 0.7279, "loss_aug": 17.8231, "loss": -0.7796, "group0_lr": 1.9803, "group1_lr": 1.9803}
{"mode": "train", "datatime": "1.012", "epoch": 73, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.318", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.786, "loss_uniform": 0.6066, "loss_aug": 17.4849, "loss": -0.786, "group0_lr": 1.98, "group1_lr": 1.98}
{"mode": "train", "datatime": "0.001", "epoch": 73, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.7964, "loss_uniform": 0.5991, "loss_aug": 17.3878, "loss": -0.7964, "group0_lr": 1.9797, "group1_lr": 1.9797}
{"mode": "train", "datatime": "1.104", "epoch": 74, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.9084, "scale": 0.0, "loss_sim": -0.7893, "loss_uniform": 0.6286, "loss_aug": 17.6123, "loss": -0.7893, "group0_lr": 1.9793, "group1_lr": 1.9793}
{"mode": "train", "datatime": "0.001", "epoch": 74, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9061, "scale": 0.0, "loss_sim": -0.7831, "loss_uniform": 0.5974, "loss_aug": 17.566, "loss": -0.7831, "group0_lr": 1.9791, "group1_lr": 1.9791}
{"mode": "train", "datatime": "1.178", "epoch": 75, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.463", "pre-sim": 0.907, "scale": 0.0, "loss_sim": -0.7919, "loss_uniform": 0.5576, "loss_aug": 17.3876, "loss": -0.7919, "group0_lr": 1.9787, "group1_lr": 1.9787}
{"mode": "train", "datatime": "0.001", "epoch": 75, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9075, "scale": 0.0, "loss_sim": -0.7851, "loss_uniform": 0.6347, "loss_aug": 17.6793, "loss": -0.7851, "group0_lr": 1.9784, "group1_lr": 1.9784}
{"mode": "train", "datatime": "1.052", "epoch": 76, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.9075, "scale": 0.0, "loss_sim": -0.7908, "loss_uniform": 0.5732, "loss_aug": 17.5822, "loss": -0.7908, "group0_lr": 1.978, "group1_lr": 1.978}
{"mode": "train", "datatime": "0.001", "epoch": 76, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7844, "loss_uniform": 0.6754, "loss_aug": 17.8868, "loss": -0.7844, "group0_lr": 1.9778, "group1_lr": 1.9778}
{"mode": "train", "datatime": "1.086", "epoch": 77, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.9056, "scale": 0.0, "loss_sim": -0.781, "loss_uniform": 0.4708, "loss_aug": 17.8001, "loss": -0.781, "group0_lr": 1.9774, "group1_lr": 1.9774}
{"mode": "train", "datatime": "0.001", "epoch": 77, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9063, "scale": 0.0, "loss_sim": -0.7847, "loss_uniform": 0.5473, "loss_aug": 17.7868, "loss": -0.7847, "group0_lr": 1.9771, "group1_lr": 1.9771}
{"mode": "train", "datatime": "1.150", "epoch": 78, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.433", "pre-sim": 0.9054, "scale": 0.0, "loss_sim": -0.7827, "loss_uniform": 0.5777, "loss_aug": 17.8281, "loss": -0.7827, "group0_lr": 1.9767, "group1_lr": 1.9767}
{"mode": "train", "datatime": "0.001", "epoch": 78, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9045, "scale": 0.0, "loss_sim": -0.7839, "loss_uniform": 0.6354, "loss_aug": 17.8711, "loss": -0.7839, "group0_lr": 1.9764, "group1_lr": 1.9764}
{"mode": "train", "datatime": "1.226", "epoch": 79, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.510", "pre-sim": 0.904, "scale": 0.0, "loss_sim": -0.7914, "loss_uniform": 0.54, "loss_aug": 17.0692, "loss": -0.7914, "group0_lr": 1.976, "group1_lr": 1.976}
{"mode": "train", "datatime": "0.001", "epoch": 79, "iter": 30, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9077, "scale": 0.0, "loss_sim": -0.8043, "loss_uniform": 0.6289, "loss_aug": 16.6876, "loss": -0.8043, "group0_lr": 1.9757, "group1_lr": 1.9757}
{"mode": "train", "datatime": "1.097", "epoch": 80, "iter": 15, "lr": "1.98e+00", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.9098, "scale": 0.0, "loss_sim": -0.8063, "loss_uniform": 0.6556, "loss_aug": 16.9636, "loss": -0.8063, "group0_lr": 1.9753, "group1_lr": 1.9753}
{"mode": "train", "datatime": "0.001", "epoch": 80, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9064, "scale": 0.0, "loss_sim": -0.799, "loss_uniform": 0.6911, "loss_aug": 17.2988, "loss": -0.799, "group0_lr": 1.975, "group1_lr": 1.975}
{"mode": "train", "datatime": "1.030", "epoch": 81, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.320", "pre-sim": 0.9057, "scale": 0.0, "loss_sim": -0.8009, "loss_uniform": 0.5327, "loss_aug": 17.2622, "loss": -0.8009, "group0_lr": 1.9746, "group1_lr": 1.9746}
{"mode": "train", "datatime": "0.001", "epoch": 81, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.8045, "loss_uniform": 0.7222, "loss_aug": 17.6078, "loss": -0.8045, "group0_lr": 1.9743, "group1_lr": 1.9743}
{"mode": "train", "datatime": "1.079", "epoch": 82, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.9021, "scale": 0.0, "loss_sim": -0.7831, "loss_uniform": 0.6922, "loss_aug": 18.2095, "loss": -0.7831, "group0_lr": 1.9739, "group1_lr": 1.9739}
{"mode": "train", "datatime": "0.001", "epoch": 82, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.7919, "loss_uniform": 0.5906, "loss_aug": 17.9307, "loss": -0.7919, "group0_lr": 1.9736, "group1_lr": 1.9736}
{"mode": "train", "datatime": "1.106", "epoch": 83, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.9038, "scale": 0.0, "loss_sim": -0.7828, "loss_uniform": 0.7098, "loss_aug": 18.3964, "loss": -0.7828, "group0_lr": 1.9732, "group1_lr": 1.9732}
{"mode": "train", "datatime": "0.001", "epoch": 83, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7982, "loss_uniform": 0.677, "loss_aug": 17.6463, "loss": -0.7982, "group0_lr": 1.9729, "group1_lr": 1.9729}
{"mode": "train", "datatime": "1.084", "epoch": 84, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.8051, "loss_uniform": 0.7511, "loss_aug": 17.5008, "loss": -0.8051, "group0_lr": 1.9724, "group1_lr": 1.9724}
{"mode": "train", "datatime": "0.001", "epoch": 84, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9027, "scale": 0.0, "loss_sim": -0.7878, "loss_uniform": 0.7465, "loss_aug": 18.0697, "loss": -0.7878, "group0_lr": 1.9721, "group1_lr": 1.9721}
{"mode": "train", "datatime": "1.104", "epoch": 85, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.7694, "loss_uniform": 0.9338, "loss_aug": 19.0788, "loss": -0.7694, "group0_lr": 1.9717, "group1_lr": 1.9717}
{"mode": "train", "datatime": "0.001", "epoch": 85, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9098, "scale": 0.0, "loss_sim": -0.7929, "loss_uniform": 0.7697, "loss_aug": 17.8888, "loss": -0.7929, "group0_lr": 1.9714, "group1_lr": 1.9714}
{"mode": "train", "datatime": "1.168", "epoch": 86, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.451", "pre-sim": 0.9085, "scale": 0.0, "loss_sim": -0.7992, "loss_uniform": 0.7722, "loss_aug": 18.3245, "loss": -0.7992, "group0_lr": 1.9709, "group1_lr": 1.9709}
{"mode": "train", "datatime": "0.001", "epoch": 86, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9113, "scale": 0.0, "loss_sim": -0.804, "loss_uniform": 0.5336, "loss_aug": 18.1194, "loss": -0.804, "group0_lr": 1.9706, "group1_lr": 1.9706}
{"mode": "train", "datatime": "1.091", "epoch": 87, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.9097, "scale": 0.0, "loss_sim": -0.7922, "loss_uniform": 0.6208, "loss_aug": 18.5765, "loss": -0.7922, "group0_lr": 1.9702, "group1_lr": 1.9702}
{"mode": "train", "datatime": "0.001", "epoch": 87, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9092, "scale": 0.0, "loss_sim": -0.7905, "loss_uniform": 0.4755, "loss_aug": 18.4084, "loss": -0.7905, "group0_lr": 1.9698, "group1_lr": 1.9698}
{"mode": "train", "datatime": "1.105", "epoch": 88, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.9096, "scale": 0.0, "loss_sim": -0.7933, "loss_uniform": 0.5173, "loss_aug": 18.3569, "loss": -0.7933, "group0_lr": 1.9694, "group1_lr": 1.9694}
{"mode": "train", "datatime": "0.001", "epoch": 88, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9121, "scale": 0.0, "loss_sim": -0.7961, "loss_uniform": 0.4571, "loss_aug": 17.9436, "loss": -0.7961, "group0_lr": 1.9691, "group1_lr": 1.9691}
{"mode": "train", "datatime": "1.103", "epoch": 89, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.9101, "scale": 0.0, "loss_sim": -0.7988, "loss_uniform": 0.5549, "loss_aug": 18.3124, "loss": -0.7988, "group0_lr": 1.9686, "group1_lr": 1.9686}
{"mode": "train", "datatime": "0.001", "epoch": 89, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9112, "scale": 0.0, "loss_sim": -0.7982, "loss_uniform": 0.5401, "loss_aug": 18.2514, "loss": -0.7982, "group0_lr": 1.9683, "group1_lr": 1.9683}
{"mode": "train", "datatime": "1.101", "epoch": 90, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.9112, "scale": 0.0, "loss_sim": -0.8002, "loss_uniform": 0.6398, "loss_aug": 18.5149, "loss": -0.8002, "group0_lr": 1.9678, "group1_lr": 1.9678}
{"mode": "train", "datatime": "0.001", "epoch": 90, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9086, "scale": 0.0, "loss_sim": -0.7949, "loss_uniform": 0.675, "loss_aug": 18.4008, "loss": -0.7949, "group0_lr": 1.9675, "group1_lr": 1.9675}
{"mode": "train", "datatime": "0.974", "epoch": 91, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.273", "pre-sim": 0.9143, "scale": 0.0, "loss_sim": -0.8105, "loss_uniform": 0.7046, "loss_aug": 18.1539, "loss": -0.8105, "group0_lr": 1.967, "group1_lr": 1.967}
{"mode": "train", "datatime": "0.001", "epoch": 91, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8012, "loss_uniform": 0.5157, "loss_aug": 17.9758, "loss": -0.8012, "group0_lr": 1.9667, "group1_lr": 1.9667}
{"mode": "train", "datatime": "1.054", "epoch": 92, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7989, "loss_uniform": 0.7029, "loss_aug": 18.7298, "loss": -0.7989, "group0_lr": 1.9662, "group1_lr": 1.9662}
{"mode": "train", "datatime": "0.001", "epoch": 92, "iter": 30, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8053, "loss_uniform": 0.5555, "loss_aug": 18.272, "loss": -0.8053, "group0_lr": 1.9658, "group1_lr": 1.9658}
{"mode": "train", "datatime": "1.096", "epoch": 93, "iter": 15, "lr": "1.97e+00", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.9078, "scale": 0.0, "loss_sim": -0.8023, "loss_uniform": 0.6788, "loss_aug": 18.5751, "loss": -0.8023, "group0_lr": 1.9654, "group1_lr": 1.9654}
{"mode": "train", "datatime": "0.001", "epoch": 93, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9055, "scale": 0.0, "loss_sim": -0.7969, "loss_uniform": 0.6157, "loss_aug": 18.6928, "loss": -0.7969, "group0_lr": 1.965, "group1_lr": 1.965}
{"mode": "train", "datatime": "1.162", "epoch": 94, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.444", "pre-sim": 0.9062, "scale": 0.0, "loss_sim": -0.8042, "loss_uniform": 0.5513, "loss_aug": 18.3378, "loss": -0.8042, "group0_lr": 1.9645, "group1_lr": 1.9645}
{"mode": "train", "datatime": "0.001", "epoch": 94, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9056, "scale": 0.0, "loss_sim": -0.7937, "loss_uniform": 0.6625, "loss_aug": 18.7148, "loss": -0.7937, "group0_lr": 1.9642, "group1_lr": 1.9642}
{"mode": "train", "datatime": "1.085", "epoch": 95, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.9043, "scale": 0.0, "loss_sim": -0.7971, "loss_uniform": 0.5168, "loss_aug": 18.4447, "loss": -0.7971, "group0_lr": 1.9637, "group1_lr": 1.9637}
{"mode": "train", "datatime": "0.001", "epoch": 95, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9051, "scale": 0.0, "loss_sim": -0.7969, "loss_uniform": 0.5886, "loss_aug": 18.8217, "loss": -0.7969, "group0_lr": 1.9633, "group1_lr": 1.9633}
{"mode": "train", "datatime": "1.137", "epoch": 96, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.7957, "loss_uniform": 0.5515, "loss_aug": 18.6134, "loss": -0.7957, "group0_lr": 1.9628, "group1_lr": 1.9628}
{"mode": "train", "datatime": "0.001", "epoch": 96, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.798, "loss_uniform": 0.5501, "loss_aug": 18.6952, "loss": -0.798, "group0_lr": 1.9625, "group1_lr": 1.9625}
{"mode": "train", "datatime": "1.087", "epoch": 97, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.9067, "scale": 0.0, "loss_sim": -0.8036, "loss_uniform": 0.4774, "loss_aug": 18.4325, "loss": -0.8036, "group0_lr": 1.962, "group1_lr": 1.962}
{"mode": "train", "datatime": "0.001", "epoch": 97, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.796, "loss_uniform": 0.5844, "loss_aug": 18.6625, "loss": -0.796, "group0_lr": 1.9616, "group1_lr": 1.9616}
{"mode": "train", "datatime": "1.056", "epoch": 98, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.9074, "scale": 0.0, "loss_sim": -0.7993, "loss_uniform": 0.5044, "loss_aug": 18.4864, "loss": -0.7993, "group0_lr": 1.9611, "group1_lr": 1.9611}
{"mode": "train", "datatime": "0.001", "epoch": 98, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9055, "scale": 0.0, "loss_sim": -0.7966, "loss_uniform": 0.5698, "loss_aug": 18.3885, "loss": -0.7966, "group0_lr": 1.9607, "group1_lr": 1.9607}
{"mode": "train", "datatime": "1.116", "epoch": 99, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.9033, "scale": 0.0, "loss_sim": -0.7917, "loss_uniform": 0.6718, "loss_aug": 18.51, "loss": -0.7917, "group0_lr": 1.9602, "group1_lr": 1.9602}
{"mode": "train", "datatime": "0.001", "epoch": 99, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9071, "scale": 0.0, "loss_sim": -0.7903, "loss_uniform": 0.6402, "loss_aug": 18.4993, "loss": -0.7903, "group0_lr": 1.9599, "group1_lr": 1.9599}
{"mode": "val", "epoch": 99, "KNN-5": 45.07006369426752}
{"mode": "train", "datatime": "1.161", "epoch": 100, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8034, "loss_uniform": 0.5119, "loss_aug": 17.9618, "loss": -0.8034, "group0_lr": 1.9593, "group1_lr": 1.9593}
{"mode": "train", "datatime": "0.001", "epoch": 100, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9069, "scale": 0.0, "loss_sim": -0.7952, "loss_uniform": 0.6575, "loss_aug": 18.6722, "loss": -0.7952, "group0_lr": 1.959, "group1_lr": 1.959}
{"mode": "train", "datatime": "1.149", "epoch": 101, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.447", "pre-sim": 0.9032, "scale": 0.0, "loss_sim": -0.7906, "loss_uniform": 0.5872, "loss_aug": 17.465, "loss": -0.7906, "group0_lr": 1.9584, "group1_lr": 1.9584}
{"mode": "train", "datatime": "0.001", "epoch": 101, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9093, "scale": 0.0, "loss_sim": -0.8068, "loss_uniform": 0.6724, "loss_aug": 17.0589, "loss": -0.8068, "group0_lr": 1.9581, "group1_lr": 1.9581}
{"mode": "train", "datatime": "1.104", "epoch": 102, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.9046, "scale": 0.0, "loss_sim": -0.8046, "loss_uniform": 0.6232, "loss_aug": 17.5056, "loss": -0.8046, "group0_lr": 1.9575, "group1_lr": 1.9575}
{"mode": "train", "datatime": "0.001", "epoch": 102, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9058, "scale": 0.0, "loss_sim": -0.8012, "loss_uniform": 0.7128, "loss_aug": 18.5363, "loss": -0.8012, "group0_lr": 1.9571, "group1_lr": 1.9571}
{"mode": "train", "datatime": "1.001", "epoch": 103, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.296", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.7939, "loss_uniform": 0.7587, "loss_aug": 18.76, "loss": -0.7939, "group0_lr": 1.9566, "group1_lr": 1.9566}
{"mode": "train", "datatime": "0.001", "epoch": 103, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9048, "scale": 0.0, "loss_sim": -0.7908, "loss_uniform": 0.8932, "loss_aug": 18.8779, "loss": -0.7908, "group0_lr": 1.9562, "group1_lr": 1.9562}
{"mode": "train", "datatime": "1.152", "epoch": 104, "iter": 15, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "1.435", "pre-sim": 0.9081, "scale": 0.0, "loss_sim": -0.8085, "loss_uniform": 0.7016, "loss_aug": 18.3117, "loss": -0.8085, "group0_lr": 1.9557, "group1_lr": 1.9557}
{"mode": "train", "datatime": "0.001", "epoch": 104, "iter": 30, "lr": "1.96e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9073, "scale": 0.0, "loss_sim": -0.806, "loss_uniform": 0.746, "loss_aug": 18.3738, "loss": -0.806, "group0_lr": 1.9553, "group1_lr": 1.9553}
{"mode": "train", "datatime": "1.150", "epoch": 105, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.436", "pre-sim": 0.9032, "scale": 0.0, "loss_sim": -0.7931, "loss_uniform": 0.825, "loss_aug": 19.1679, "loss": -0.7931, "group0_lr": 1.9547, "group1_lr": 1.9547}
{"mode": "train", "datatime": "0.001", "epoch": 105, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9001, "scale": 0.0, "loss_sim": -0.7876, "loss_uniform": 0.8453, "loss_aug": 19.3394, "loss": -0.7876, "group0_lr": 1.9543, "group1_lr": 1.9543}
{"mode": "train", "datatime": "1.066", "epoch": 106, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.7973, "loss_uniform": 0.676, "loss_aug": 19.021, "loss": -0.7973, "group0_lr": 1.9538, "group1_lr": 1.9538}
{"mode": "train", "datatime": "0.001", "epoch": 106, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.7865, "loss_uniform": 0.8423, "loss_aug": 19.3943, "loss": -0.7865, "group0_lr": 1.9534, "group1_lr": 1.9534}
{"mode": "train", "datatime": "1.111", "epoch": 107, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.9068, "scale": 0.0, "loss_sim": -0.8049, "loss_uniform": 0.616, "loss_aug": 18.9554, "loss": -0.8049, "group0_lr": 1.9528, "group1_lr": 1.9528}
{"mode": "train", "datatime": "0.001", "epoch": 107, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8995, "scale": 0.0, "loss_sim": -0.7823, "loss_uniform": 0.7716, "loss_aug": 19.5118, "loss": -0.7823, "group0_lr": 1.9524, "group1_lr": 1.9524}
{"mode": "train", "datatime": "1.107", "epoch": 108, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.906, "scale": 0.0, "loss_sim": -0.8094, "loss_uniform": 0.4789, "loss_aug": 18.0843, "loss": -0.8094, "group0_lr": 1.9518, "group1_lr": 1.9518}
{"mode": "train", "datatime": "0.001", "epoch": 108, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9005, "scale": 0.0, "loss_sim": -0.7939, "loss_uniform": 0.6708, "loss_aug": 18.6096, "loss": -0.7939, "group0_lr": 1.9515, "group1_lr": 1.9515}
{"mode": "train", "datatime": "1.094", "epoch": 109, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.903, "scale": 0.0, "loss_sim": -0.7934, "loss_uniform": 0.6973, "loss_aug": 18.7507, "loss": -0.7934, "group0_lr": 1.9509, "group1_lr": 1.9509}
{"mode": "train", "datatime": "0.001", "epoch": 109, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9066, "scale": 0.0, "loss_sim": -0.8016, "loss_uniform": 0.6659, "loss_aug": 18.275, "loss": -0.8016, "group0_lr": 1.9505, "group1_lr": 1.9505}
{"mode": "train", "datatime": "1.255", "epoch": 110, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.538", "pre-sim": 0.9123, "scale": 0.0, "loss_sim": -0.8132, "loss_uniform": 0.6816, "loss_aug": 18.1832, "loss": -0.8132, "group0_lr": 1.9499, "group1_lr": 1.9499}
{"mode": "train", "datatime": "0.001", "epoch": 110, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9076, "scale": 0.0, "loss_sim": -0.8007, "loss_uniform": 0.6214, "loss_aug": 17.9569, "loss": -0.8007, "group0_lr": 1.9495, "group1_lr": 1.9495}
{"mode": "train", "datatime": "1.156", "epoch": 111, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.9103, "scale": 0.0, "loss_sim": -0.8104, "loss_uniform": 0.6506, "loss_aug": 17.9843, "loss": -0.8104, "group0_lr": 1.9489, "group1_lr": 1.9489}
{"mode": "train", "datatime": "0.001", "epoch": 111, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9094, "scale": 0.0, "loss_sim": -0.8057, "loss_uniform": 0.6967, "loss_aug": 18.0235, "loss": -0.8057, "group0_lr": 1.9485, "group1_lr": 1.9485}
{"mode": "train", "datatime": "1.066", "epoch": 112, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.9034, "scale": 0.0, "loss_sim": -0.7967, "loss_uniform": 0.6142, "loss_aug": 18.5375, "loss": -0.7967, "group0_lr": 1.9479, "group1_lr": 1.9479}
{"mode": "train", "datatime": "0.001", "epoch": 112, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.905, "scale": 0.0, "loss_sim": -0.805, "loss_uniform": 0.6996, "loss_aug": 19.1705, "loss": -0.805, "group0_lr": 1.9475, "group1_lr": 1.9475}
{"mode": "train", "datatime": "1.033", "epoch": 113, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.322", "pre-sim": 0.9041, "scale": 0.0, "loss_sim": -0.7968, "loss_uniform": 0.6154, "loss_aug": 19.3261, "loss": -0.7968, "group0_lr": 1.9469, "group1_lr": 1.9469}
{"mode": "train", "datatime": "0.001", "epoch": 113, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9044, "scale": 0.0, "loss_sim": -0.7945, "loss_uniform": 0.7113, "loss_aug": 19.1985, "loss": -0.7945, "group0_lr": 1.9465, "group1_lr": 1.9465}
{"mode": "train", "datatime": "1.113", "epoch": 114, "iter": 15, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.9057, "scale": 0.0, "loss_sim": -0.8021, "loss_uniform": 0.626, "loss_aug": 18.6077, "loss": -0.8021, "group0_lr": 1.9458, "group1_lr": 1.9458}
{"mode": "train", "datatime": "0.001", "epoch": 114, "iter": 30, "lr": "1.95e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9084, "scale": 0.0, "loss_sim": -0.8099, "loss_uniform": 0.5982, "loss_aug": 18.5666, "loss": -0.8099, "group0_lr": 1.9454, "group1_lr": 1.9454}
{"mode": "train", "datatime": "1.067", "epoch": 115, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.7991, "loss_uniform": 0.646, "loss_aug": 19.0642, "loss": -0.7991, "group0_lr": 1.9448, "group1_lr": 1.9448}
{"mode": "train", "datatime": "0.001", "epoch": 115, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.7855, "loss_uniform": 0.6494, "loss_aug": 18.9125, "loss": -0.7855, "group0_lr": 1.9444, "group1_lr": 1.9444}
{"mode": "train", "datatime": "1.115", "epoch": 116, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8985, "scale": 0.0, "loss_sim": -0.7848, "loss_uniform": 0.6714, "loss_aug": 18.6566, "loss": -0.7848, "group0_lr": 1.9438, "group1_lr": 1.9438}
{"mode": "train", "datatime": "0.001", "epoch": 116, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.7963, "loss_uniform": 0.6792, "loss_aug": 18.6382, "loss": -0.7963, "group0_lr": 1.9433, "group1_lr": 1.9433}
{"mode": "train", "datatime": "1.119", "epoch": 117, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.9037, "scale": 0.0, "loss_sim": -0.8008, "loss_uniform": 0.7235, "loss_aug": 19.3838, "loss": -0.8008, "group0_lr": 1.9427, "group1_lr": 1.9427}
{"mode": "train", "datatime": "0.001", "epoch": 117, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8987, "scale": 0.0, "loss_sim": -0.791, "loss_uniform": 0.7177, "loss_aug": 19.5447, "loss": -0.791, "group0_lr": 1.9423, "group1_lr": 1.9423}
{"mode": "train", "datatime": "1.062", "epoch": 118, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.9023, "scale": 0.0, "loss_sim": -0.7994, "loss_uniform": 0.517, "loss_aug": 18.7938, "loss": -0.7994, "group0_lr": 1.9416, "group1_lr": 1.9416}
{"mode": "train", "datatime": "0.001", "epoch": 118, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.901, "scale": 0.0, "loss_sim": -0.8001, "loss_uniform": 0.5987, "loss_aug": 18.9836, "loss": -0.8001, "group0_lr": 1.9412, "group1_lr": 1.9412}
{"mode": "train", "datatime": "1.025", "epoch": 119, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.322", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.7954, "loss_uniform": 0.6282, "loss_aug": 19.1412, "loss": -0.7954, "group0_lr": 1.9406, "group1_lr": 1.9406}
{"mode": "train", "datatime": "0.001", "epoch": 119, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9021, "scale": 0.0, "loss_sim": -0.8021, "loss_uniform": 0.6295, "loss_aug": 19.2257, "loss": -0.8021, "group0_lr": 1.9401, "group1_lr": 1.9401}
{"mode": "train", "datatime": "1.093", "epoch": 120, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.9008, "scale": 0.0, "loss_sim": -0.8014, "loss_uniform": 0.5431, "loss_aug": 18.9299, "loss": -0.8014, "group0_lr": 1.9395, "group1_lr": 1.9395}
{"mode": "train", "datatime": "0.001", "epoch": 120, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9032, "scale": 0.0, "loss_sim": -0.8037, "loss_uniform": 0.6185, "loss_aug": 19.1466, "loss": -0.8037, "group0_lr": 1.939, "group1_lr": 1.939}
{"mode": "train", "datatime": "1.105", "epoch": 121, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.9008, "scale": 0.0, "loss_sim": -0.7994, "loss_uniform": 0.5817, "loss_aug": 18.9201, "loss": -0.7994, "group0_lr": 1.9384, "group1_lr": 1.9384}
{"mode": "train", "datatime": "0.001", "epoch": 121, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9019, "scale": 0.0, "loss_sim": -0.8061, "loss_uniform": 0.5688, "loss_aug": 18.6727, "loss": -0.8061, "group0_lr": 1.9379, "group1_lr": 1.9379}
{"mode": "train", "datatime": "1.047", "epoch": 122, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.9039, "scale": 0.0, "loss_sim": -0.8119, "loss_uniform": 0.6256, "loss_aug": 18.4836, "loss": -0.8119, "group0_lr": 1.9373, "group1_lr": 1.9373}
{"mode": "train", "datatime": "0.001", "epoch": 122, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8993, "scale": 0.0, "loss_sim": -0.8028, "loss_uniform": 0.6026, "loss_aug": 18.7337, "loss": -0.8028, "group0_lr": 1.9368, "group1_lr": 1.9368}
{"mode": "train", "datatime": "1.132", "epoch": 123, "iter": 15, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.9012, "scale": 0.0, "loss_sim": -0.8057, "loss_uniform": 0.6257, "loss_aug": 18.6146, "loss": -0.8057, "group0_lr": 1.9362, "group1_lr": 1.9362}
{"mode": "train", "datatime": "0.001", "epoch": 123, "iter": 30, "lr": "1.94e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9028, "scale": 0.0, "loss_sim": -0.8116, "loss_uniform": 0.5113, "loss_aug": 18.2872, "loss": -0.8116, "group0_lr": 1.9357, "group1_lr": 1.9357}
{"mode": "train", "datatime": "1.130", "epoch": 124, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.9062, "scale": 0.0, "loss_sim": -0.8247, "loss_uniform": 0.5325, "loss_aug": 18.0454, "loss": -0.8247, "group0_lr": 1.9351, "group1_lr": 1.9351}
{"mode": "train", "datatime": "0.001", "epoch": 124, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.8016, "loss_uniform": 0.6718, "loss_aug": 18.6364, "loss": -0.8016, "group0_lr": 1.9346, "group1_lr": 1.9346}
{"mode": "train", "datatime": "1.020", "epoch": 125, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.324", "pre-sim": 0.9004, "scale": 0.0, "loss_sim": -0.7986, "loss_uniform": 0.5593, "loss_aug": 18.5967, "loss": -0.7986, "group0_lr": 1.9339, "group1_lr": 1.9339}
{"mode": "train", "datatime": "0.001", "epoch": 125, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9029, "scale": 0.0, "loss_sim": -0.8095, "loss_uniform": 0.5274, "loss_aug": 18.4598, "loss": -0.8095, "group0_lr": 1.9335, "group1_lr": 1.9335}
{"mode": "train", "datatime": "1.093", "epoch": 126, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.808, "loss_uniform": 0.6345, "loss_aug": 18.5588, "loss": -0.808, "group0_lr": 1.9328, "group1_lr": 1.9328}
{"mode": "train", "datatime": "0.001", "epoch": 126, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8994, "scale": 0.0, "loss_sim": -0.8053, "loss_uniform": 0.5973, "loss_aug": 18.6476, "loss": -0.8053, "group0_lr": 1.9323, "group1_lr": 1.9323}
{"mode": "train", "datatime": "1.169", "epoch": 127, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.451", "pre-sim": 0.9019, "scale": 0.0, "loss_sim": -0.8129, "loss_uniform": 0.575, "loss_aug": 18.5493, "loss": -0.8129, "group0_lr": 1.9316, "group1_lr": 1.9316}
{"mode": "train", "datatime": "0.001", "epoch": 127, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8992, "scale": 0.0, "loss_sim": -0.802, "loss_uniform": 0.4952, "loss_aug": 18.3737, "loss": -0.802, "group0_lr": 1.9312, "group1_lr": 1.9312}
{"mode": "train", "datatime": "1.052", "epoch": 128, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.8992, "scale": 0.0, "loss_sim": -0.8092, "loss_uniform": 0.5052, "loss_aug": 18.3273, "loss": -0.8092, "group0_lr": 1.9305, "group1_lr": 1.9305}
{"mode": "train", "datatime": "0.001", "epoch": 128, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9057, "scale": 0.0, "loss_sim": -0.8125, "loss_uniform": 0.5215, "loss_aug": 18.4137, "loss": -0.8125, "group0_lr": 1.93, "group1_lr": 1.93}
{"mode": "train", "datatime": "1.132", "epoch": 129, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.8123, "loss_uniform": 0.5689, "loss_aug": 18.1103, "loss": -0.8123, "group0_lr": 1.9293, "group1_lr": 1.9293}
{"mode": "train", "datatime": "0.001", "epoch": 129, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9006, "scale": 0.0, "loss_sim": -0.8079, "loss_uniform": 0.6936, "loss_aug": 18.5911, "loss": -0.8079, "group0_lr": 1.9288, "group1_lr": 1.9288}
{"mode": "train", "datatime": "1.075", "epoch": 130, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.8993, "scale": 0.0, "loss_sim": -0.8002, "loss_uniform": 0.4416, "loss_aug": 18.0655, "loss": -0.8002, "group0_lr": 1.9281, "group1_lr": 1.9281}
{"mode": "train", "datatime": "0.001", "epoch": 130, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8987, "scale": 0.0, "loss_sim": -0.7975, "loss_uniform": 0.6537, "loss_aug": 18.6344, "loss": -0.7975, "group0_lr": 1.9277, "group1_lr": 1.9277}
{"mode": "train", "datatime": "1.181", "epoch": 131, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.467", "pre-sim": 0.9039, "scale": 0.0, "loss_sim": -0.8205, "loss_uniform": 0.5778, "loss_aug": 17.3431, "loss": -0.8205, "group0_lr": 1.927, "group1_lr": 1.927}
{"mode": "train", "datatime": "0.001", "epoch": 131, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9038, "scale": 0.0, "loss_sim": -0.816, "loss_uniform": 0.5025, "loss_aug": 17.3969, "loss": -0.816, "group0_lr": 1.9265, "group1_lr": 1.9265}
{"mode": "train", "datatime": "1.001", "epoch": 132, "iter": 15, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "1.303", "pre-sim": 0.9027, "scale": 0.0, "loss_sim": -0.8229, "loss_uniform": 0.448, "loss_aug": 17.3993, "loss": -0.8229, "group0_lr": 1.9258, "group1_lr": 1.9258}
{"mode": "train", "datatime": "0.001", "epoch": 132, "iter": 30, "lr": "1.93e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9026, "scale": 0.0, "loss_sim": -0.8275, "loss_uniform": 0.4852, "loss_aug": 17.5049, "loss": -0.8275, "group0_lr": 1.9253, "group1_lr": 1.9253}
{"mode": "train", "datatime": "1.055", "epoch": 133, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.342", "pre-sim": 0.8973, "scale": 0.0, "loss_sim": -0.8199, "loss_uniform": 0.5941, "loss_aug": 17.702, "loss": -0.8199, "group0_lr": 1.9246, "group1_lr": 1.9246}
{"mode": "train", "datatime": "0.001", "epoch": 133, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.8067, "loss_uniform": 0.6012, "loss_aug": 18.0075, "loss": -0.8067, "group0_lr": 1.9241, "group1_lr": 1.9241}
{"mode": "train", "datatime": "1.065", "epoch": 134, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.9009, "scale": 0.0, "loss_sim": -0.8121, "loss_uniform": 0.6268, "loss_aug": 18.144, "loss": -0.8121, "group0_lr": 1.9233, "group1_lr": 1.9233}
{"mode": "train", "datatime": "0.001", "epoch": 134, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.897, "scale": 0.0, "loss_sim": -0.8027, "loss_uniform": 0.5603, "loss_aug": 17.9286, "loss": -0.8027, "group0_lr": 1.9229, "group1_lr": 1.9229}
{"mode": "train", "datatime": "1.072", "epoch": 135, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.9009, "scale": 0.0, "loss_sim": -0.8143, "loss_uniform": 0.5755, "loss_aug": 17.8066, "loss": -0.8143, "group0_lr": 1.9221, "group1_lr": 1.9221}
{"mode": "train", "datatime": "0.001", "epoch": 135, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.8087, "loss_uniform": 0.5597, "loss_aug": 17.917, "loss": -0.8087, "group0_lr": 1.9216, "group1_lr": 1.9216}
{"mode": "train", "datatime": "1.098", "epoch": 136, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.9004, "scale": 0.0, "loss_sim": -0.8117, "loss_uniform": 0.5062, "loss_aug": 17.6442, "loss": -0.8117, "group0_lr": 1.9209, "group1_lr": 1.9209}
{"mode": "train", "datatime": "0.001", "epoch": 136, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.8083, "loss_uniform": 0.4705, "loss_aug": 17.4372, "loss": -0.8083, "group0_lr": 1.9204, "group1_lr": 1.9204}
{"mode": "train", "datatime": "1.081", "epoch": 137, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.9037, "scale": 0.0, "loss_sim": -0.8206, "loss_uniform": 0.5463, "loss_aug": 17.3083, "loss": -0.8206, "group0_lr": 1.9196, "group1_lr": 1.9196}
{"mode": "train", "datatime": "0.001", "epoch": 137, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8993, "scale": 0.0, "loss_sim": -0.8118, "loss_uniform": 0.7101, "loss_aug": 17.6124, "loss": -0.8118, "group0_lr": 1.9191, "group1_lr": 1.9191}
{"mode": "train", "datatime": "1.135", "epoch": 138, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8939, "scale": 0.0, "loss_sim": -0.804, "loss_uniform": 0.5697, "loss_aug": 17.4999, "loss": -0.804, "group0_lr": 1.9184, "group1_lr": 1.9184}
{"mode": "train", "datatime": "0.001", "epoch": 138, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.8069, "loss_uniform": 0.6023, "loss_aug": 17.4996, "loss": -0.8069, "group0_lr": 1.9179, "group1_lr": 1.9179}
{"mode": "train", "datatime": "1.114", "epoch": 139, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.8966, "scale": 0.0, "loss_sim": -0.8095, "loss_uniform": 0.5341, "loss_aug": 17.1499, "loss": -0.8095, "group0_lr": 1.9171, "group1_lr": 1.9171}
{"mode": "train", "datatime": "0.001", "epoch": 139, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8961, "scale": 0.0, "loss_sim": -0.8037, "loss_uniform": 0.5949, "loss_aug": 17.3865, "loss": -0.8037, "group0_lr": 1.9166, "group1_lr": 1.9166}
{"mode": "train", "datatime": "1.109", "epoch": 140, "iter": 15, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.8125, "loss_uniform": 0.5298, "loss_aug": 17.266, "loss": -0.8125, "group0_lr": 1.9159, "group1_lr": 1.9159}
{"mode": "train", "datatime": "0.001", "epoch": 140, "iter": 30, "lr": "1.92e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9, "scale": 0.0, "loss_sim": -0.8162, "loss_uniform": 0.4824, "loss_aug": 17.164, "loss": -0.8162, "group0_lr": 1.9154, "group1_lr": 1.9154}
{"mode": "train", "datatime": "1.065", "epoch": 141, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.898, "scale": 0.0, "loss_sim": -0.813, "loss_uniform": 0.555, "loss_aug": 17.2541, "loss": -0.813, "group0_lr": 1.9146, "group1_lr": 1.9146}
{"mode": "train", "datatime": "0.001", "epoch": 141, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.8111, "loss_uniform": 0.4986, "loss_aug": 17.0665, "loss": -0.8111, "group0_lr": 1.9141, "group1_lr": 1.9141}
{"mode": "train", "datatime": "1.105", "epoch": 142, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.9002, "scale": 0.0, "loss_sim": -0.8126, "loss_uniform": 0.5514, "loss_aug": 17.1296, "loss": -0.8126, "group0_lr": 1.9133, "group1_lr": 1.9133}
{"mode": "train", "datatime": "0.001", "epoch": 142, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.8135, "loss_uniform": 0.4866, "loss_aug": 17.0159, "loss": -0.8135, "group0_lr": 1.9128, "group1_lr": 1.9128}
{"mode": "train", "datatime": "1.211", "epoch": 143, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.494", "pre-sim": 0.902, "scale": 0.0, "loss_sim": -0.8161, "loss_uniform": 0.5237, "loss_aug": 16.9861, "loss": -0.8161, "group0_lr": 1.912, "group1_lr": 1.912}
{"mode": "train", "datatime": "0.001", "epoch": 143, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.9009, "scale": 0.0, "loss_sim": -0.8166, "loss_uniform": 0.481, "loss_aug": 16.7415, "loss": -0.8166, "group0_lr": 1.9115, "group1_lr": 1.9115}
{"mode": "train", "datatime": "1.123", "epoch": 144, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8976, "scale": 0.0, "loss_sim": -0.8077, "loss_uniform": 0.6543, "loss_aug": 17.2819, "loss": -0.8077, "group0_lr": 1.9107, "group1_lr": 1.9107}
{"mode": "train", "datatime": "0.001", "epoch": 144, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8988, "scale": 0.0, "loss_sim": -0.8083, "loss_uniform": 0.545, "loss_aug": 16.9438, "loss": -0.8083, "group0_lr": 1.9102, "group1_lr": 1.9102}
{"mode": "train", "datatime": "1.097", "epoch": 145, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.8994, "scale": 0.0, "loss_sim": -0.8154, "loss_uniform": 0.5892, "loss_aug": 17.4027, "loss": -0.8154, "group0_lr": 1.9094, "group1_lr": 1.9094}
{"mode": "train", "datatime": "0.001", "epoch": 145, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.816, "loss_uniform": 0.449, "loss_aug": 16.5036, "loss": -0.816, "group0_lr": 1.9088, "group1_lr": 1.9088}
{"mode": "train", "datatime": "1.077", "epoch": 146, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.9002, "scale": 0.0, "loss_sim": -0.8305, "loss_uniform": 0.5439, "loss_aug": 16.2514, "loss": -0.8305, "group0_lr": 1.9081, "group1_lr": 1.9081}
{"mode": "train", "datatime": "0.001", "epoch": 146, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8998, "scale": 0.0, "loss_sim": -0.8314, "loss_uniform": 0.5887, "loss_aug": 16.4471, "loss": -0.8314, "group0_lr": 1.9075, "group1_lr": 1.9075}
{"mode": "train", "datatime": "1.108", "epoch": 147, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8999, "scale": 0.0, "loss_sim": -0.8377, "loss_uniform": 0.5611, "loss_aug": 16.3827, "loss": -0.8377, "group0_lr": 1.9067, "group1_lr": 1.9067}
{"mode": "train", "datatime": "0.001", "epoch": 147, "iter": 30, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.9004, "scale": 0.0, "loss_sim": -0.8283, "loss_uniform": 0.5121, "loss_aug": 16.4167, "loss": -0.8283, "group0_lr": 1.9062, "group1_lr": 1.9062}
{"mode": "train", "datatime": "1.110", "epoch": 148, "iter": 15, "lr": "1.91e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.8197, "loss_uniform": 0.6063, "loss_aug": 16.7677, "loss": -0.8197, "group0_lr": 1.9054, "group1_lr": 1.9054}
{"mode": "train", "datatime": "0.001", "epoch": 148, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8979, "scale": 0.0, "loss_sim": -0.8212, "loss_uniform": 0.569, "loss_aug": 16.7888, "loss": -0.8212, "group0_lr": 1.9048, "group1_lr": 1.9048}
{"mode": "train", "datatime": "1.087", "epoch": 149, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.9, "scale": 0.0, "loss_sim": -0.8194, "loss_uniform": 0.5828, "loss_aug": 16.9956, "loss": -0.8194, "group0_lr": 1.904, "group1_lr": 1.904}
{"mode": "train", "datatime": "0.001", "epoch": 149, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8984, "scale": 0.0, "loss_sim": -0.8199, "loss_uniform": 0.5197, "loss_aug": 16.8343, "loss": -0.8199, "group0_lr": 1.9035, "group1_lr": 1.9035}
{"mode": "val", "epoch": 149, "KNN-5": 53.63057324840764}
{"mode": "train", "datatime": "1.148", "epoch": 150, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.896, "scale": 0.0, "loss_sim": -0.8236, "loss_uniform": 0.5607, "loss_aug": 16.7177, "loss": -0.8236, "group0_lr": 1.9027, "group1_lr": 1.9027}
{"mode": "train", "datatime": "0.001", "epoch": 150, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.894, "scale": 0.0, "loss_sim": -0.8175, "loss_uniform": 0.6563, "loss_aug": 17.122, "loss": -0.8175, "group0_lr": 1.9021, "group1_lr": 1.9021}
{"mode": "train", "datatime": "1.064", "epoch": 151, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8973, "scale": 0.0, "loss_sim": -0.8181, "loss_uniform": 0.5296, "loss_aug": 17.0435, "loss": -0.8181, "group0_lr": 1.9013, "group1_lr": 1.9013}
{"mode": "train", "datatime": "0.001", "epoch": 151, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8989, "scale": 0.0, "loss_sim": -0.8183, "loss_uniform": 0.5318, "loss_aug": 16.7898, "loss": -0.8183, "group0_lr": 1.9007, "group1_lr": 1.9007}
{"mode": "train", "datatime": "1.049", "epoch": 152, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.8991, "scale": 0.0, "loss_sim": -0.8232, "loss_uniform": 0.5042, "loss_aug": 16.9257, "loss": -0.8232, "group0_lr": 1.8999, "group1_lr": 1.8999}
{"mode": "train", "datatime": "0.001", "epoch": 152, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.8186, "loss_uniform": 0.4374, "loss_aug": 16.6574, "loss": -0.8186, "group0_lr": 1.8994, "group1_lr": 1.8994}
{"mode": "train", "datatime": "1.018", "epoch": 153, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.318", "pre-sim": 0.8984, "scale": 0.0, "loss_sim": -0.834, "loss_uniform": 0.499, "loss_aug": 16.5488, "loss": -0.834, "group0_lr": 1.8985, "group1_lr": 1.8985}
{"mode": "train", "datatime": "0.001", "epoch": 153, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8968, "scale": 0.0, "loss_sim": -0.8251, "loss_uniform": 0.4173, "loss_aug": 16.4261, "loss": -0.8251, "group0_lr": 1.898, "group1_lr": 1.898}
{"mode": "train", "datatime": "1.200", "epoch": 154, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.485", "pre-sim": 0.8982, "scale": 0.0, "loss_sim": -0.827, "loss_uniform": 0.4953, "loss_aug": 16.5607, "loss": -0.827, "group0_lr": 1.8971, "group1_lr": 1.8971}
{"mode": "train", "datatime": "0.001", "epoch": 154, "iter": 30, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.899, "scale": 0.0, "loss_sim": -0.8244, "loss_uniform": 0.5192, "loss_aug": 16.7858, "loss": -0.8244, "group0_lr": 1.8966, "group1_lr": 1.8966}
{"mode": "train", "datatime": "1.100", "epoch": 155, "iter": 15, "lr": "1.90e+00", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.8961, "scale": 0.0, "loss_sim": -0.8223, "loss_uniform": 0.4099, "loss_aug": 16.5032, "loss": -0.8223, "group0_lr": 1.8957, "group1_lr": 1.8957}
{"mode": "train", "datatime": "0.001", "epoch": 155, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8992, "scale": 0.0, "loss_sim": -0.8252, "loss_uniform": 0.5294, "loss_aug": 16.7086, "loss": -0.8252, "group0_lr": 1.8952, "group1_lr": 1.8952}
{"mode": "train", "datatime": "1.153", "epoch": 156, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.8996, "scale": 0.0, "loss_sim": -0.8293, "loss_uniform": 0.4908, "loss_aug": 16.594, "loss": -0.8293, "group0_lr": 1.8943, "group1_lr": 1.8943}
{"mode": "train", "datatime": "0.001", "epoch": 156, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8968, "scale": 0.0, "loss_sim": -0.8224, "loss_uniform": 0.4839, "loss_aug": 16.4695, "loss": -0.8224, "group0_lr": 1.8937, "group1_lr": 1.8937}
{"mode": "train", "datatime": "1.055", "epoch": 157, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8969, "scale": 0.0, "loss_sim": -0.8253, "loss_uniform": 0.4176, "loss_aug": 16.4122, "loss": -0.8253, "group0_lr": 1.8929, "group1_lr": 1.8929}
{"mode": "train", "datatime": "0.001", "epoch": 157, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.9, "scale": 0.0, "loss_sim": -0.8309, "loss_uniform": 0.4467, "loss_aug": 16.3365, "loss": -0.8309, "group0_lr": 1.8923, "group1_lr": 1.8923}
{"mode": "train", "datatime": "1.100", "epoch": 158, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.8962, "scale": 0.0, "loss_sim": -0.8233, "loss_uniform": 0.4631, "loss_aug": 16.4854, "loss": -0.8233, "group0_lr": 1.8915, "group1_lr": 1.8915}
{"mode": "train", "datatime": "0.001", "epoch": 158, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8951, "scale": 0.0, "loss_sim": -0.8239, "loss_uniform": 0.42, "loss_aug": 16.3074, "loss": -0.8239, "group0_lr": 1.8909, "group1_lr": 1.8909}
{"mode": "train", "datatime": "1.113", "epoch": 159, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8971, "scale": 0.0, "loss_sim": -0.8273, "loss_uniform": 0.4544, "loss_aug": 16.2495, "loss": -0.8273, "group0_lr": 1.89, "group1_lr": 1.89}
{"mode": "train", "datatime": "0.001", "epoch": 159, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8967, "scale": 0.0, "loss_sim": -0.8287, "loss_uniform": 0.5183, "loss_aug": 16.2812, "loss": -0.8287, "group0_lr": 1.8894, "group1_lr": 1.8894}
{"mode": "train", "datatime": "1.090", "epoch": 160, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8968, "scale": 0.0, "loss_sim": -0.8281, "loss_uniform": 0.4996, "loss_aug": 16.3051, "loss": -0.8281, "group0_lr": 1.8886, "group1_lr": 1.8886}
{"mode": "train", "datatime": "0.001", "epoch": 160, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.897, "scale": 0.0, "loss_sim": -0.8228, "loss_uniform": 0.4919, "loss_aug": 16.2625, "loss": -0.8228, "group0_lr": 1.888, "group1_lr": 1.888}
{"mode": "train", "datatime": "1.047", "epoch": 161, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.89, "scale": 0.0, "loss_sim": -0.8123, "loss_uniform": 0.505, "loss_aug": 16.2586, "loss": -0.8123, "group0_lr": 1.8871, "group1_lr": 1.8871}
{"mode": "train", "datatime": "0.001", "epoch": 161, "iter": 30, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8921, "scale": 0.0, "loss_sim": -0.822, "loss_uniform": 0.4159, "loss_aug": 15.8929, "loss": -0.822, "group0_lr": 1.8865, "group1_lr": 1.8865}
{"mode": "train", "datatime": "1.099", "epoch": 162, "iter": 15, "lr": "1.89e+00", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.8949, "scale": 0.0, "loss_sim": -0.8291, "loss_uniform": 0.5249, "loss_aug": 15.8429, "loss": -0.8291, "group0_lr": 1.8856, "group1_lr": 1.8856}
{"mode": "train", "datatime": "0.001", "epoch": 162, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8936, "scale": 0.0, "loss_sim": -0.8244, "loss_uniform": 0.5637, "loss_aug": 16.0713, "loss": -0.8244, "group0_lr": 1.885, "group1_lr": 1.885}
{"mode": "train", "datatime": "1.110", "epoch": 163, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.8187, "loss_uniform": 0.5939, "loss_aug": 16.433, "loss": -0.8187, "group0_lr": 1.8842, "group1_lr": 1.8842}
{"mode": "train", "datatime": "0.001", "epoch": 163, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.895, "scale": 0.0, "loss_sim": -0.8249, "loss_uniform": 0.4851, "loss_aug": 16.2176, "loss": -0.8249, "group0_lr": 1.8836, "group1_lr": 1.8836}
{"mode": "train", "datatime": "1.122", "epoch": 164, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.8936, "scale": 0.0, "loss_sim": -0.8211, "loss_uniform": 0.4268, "loss_aug": 16.0196, "loss": -0.8211, "group0_lr": 1.8827, "group1_lr": 1.8827}
{"mode": "train", "datatime": "0.001", "epoch": 164, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8946, "scale": 0.0, "loss_sim": -0.8274, "loss_uniform": 0.4418, "loss_aug": 16.1101, "loss": -0.8274, "group0_lr": 1.8821, "group1_lr": 1.8821}
{"mode": "train", "datatime": "1.092", "epoch": 165, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8949, "scale": 0.0, "loss_sim": -0.8305, "loss_uniform": 0.4166, "loss_aug": 15.7765, "loss": -0.8305, "group0_lr": 1.8812, "group1_lr": 1.8812}
{"mode": "train", "datatime": "0.001", "epoch": 165, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8949, "scale": 0.0, "loss_sim": -0.8257, "loss_uniform": 0.4969, "loss_aug": 16.0363, "loss": -0.8257, "group0_lr": 1.8806, "group1_lr": 1.8806}
{"mode": "train", "datatime": "1.058", "epoch": 166, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.8292, "loss_uniform": 0.3811, "loss_aug": 15.755, "loss": -0.8292, "group0_lr": 1.8797, "group1_lr": 1.8797}
{"mode": "train", "datatime": "0.001", "epoch": 166, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8938, "scale": 0.0, "loss_sim": -0.8302, "loss_uniform": 0.4499, "loss_aug": 15.8263, "loss": -0.8302, "group0_lr": 1.8791, "group1_lr": 1.8791}
{"mode": "train", "datatime": "1.171", "epoch": 167, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.457", "pre-sim": 0.893, "scale": 0.0, "loss_sim": -0.8302, "loss_uniform": 0.4153, "loss_aug": 15.7344, "loss": -0.8302, "group0_lr": 1.8782, "group1_lr": 1.8782}
{"mode": "train", "datatime": "0.001", "epoch": 167, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8936, "scale": 0.0, "loss_sim": -0.8308, "loss_uniform": 0.466, "loss_aug": 15.8856, "loss": -0.8308, "group0_lr": 1.8775, "group1_lr": 1.8775}
{"mode": "train", "datatime": "1.121", "epoch": 168, "iter": 15, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8921, "scale": 0.0, "loss_sim": -0.8295, "loss_uniform": 0.4159, "loss_aug": 15.7062, "loss": -0.8295, "group0_lr": 1.8766, "group1_lr": 1.8766}
{"mode": "train", "datatime": "0.001", "epoch": 168, "iter": 30, "lr": "1.88e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8922, "scale": 0.0, "loss_sim": -0.8308, "loss_uniform": 0.4584, "loss_aug": 15.736, "loss": -0.8308, "group0_lr": 1.876, "group1_lr": 1.876}
{"mode": "train", "datatime": "1.166", "epoch": 169, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.449", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.8391, "loss_uniform": 0.4962, "loss_aug": 15.6326, "loss": -0.8391, "group0_lr": 1.8751, "group1_lr": 1.8751}
{"mode": "train", "datatime": "0.001", "epoch": 169, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8955, "scale": 0.0, "loss_sim": -0.8305, "loss_uniform": 0.4612, "loss_aug": 15.7214, "loss": -0.8305, "group0_lr": 1.8745, "group1_lr": 1.8745}
{"mode": "train", "datatime": "1.110", "epoch": 170, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8912, "scale": 0.0, "loss_sim": -0.8289, "loss_uniform": 0.4234, "loss_aug": 15.6448, "loss": -0.8289, "group0_lr": 1.8736, "group1_lr": 1.8736}
{"mode": "train", "datatime": "0.001", "epoch": 170, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8913, "scale": 0.0, "loss_sim": -0.8309, "loss_uniform": 0.4045, "loss_aug": 15.5972, "loss": -0.8309, "group0_lr": 1.8729, "group1_lr": 1.8729}
{"mode": "train", "datatime": "1.070", "epoch": 171, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.8281, "loss_uniform": 0.4027, "loss_aug": 15.4864, "loss": -0.8281, "group0_lr": 1.872, "group1_lr": 1.872}
{"mode": "train", "datatime": "0.001", "epoch": 171, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.83, "loss_uniform": 0.3771, "loss_aug": 15.3498, "loss": -0.83, "group0_lr": 1.8714, "group1_lr": 1.8714}
{"mode": "train", "datatime": "1.064", "epoch": 172, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.8327, "loss_uniform": 0.4203, "loss_aug": 15.3682, "loss": -0.8327, "group0_lr": 1.8705, "group1_lr": 1.8705}
{"mode": "train", "datatime": "0.001", "epoch": 172, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.894, "scale": 0.0, "loss_sim": -0.8367, "loss_uniform": 0.4193, "loss_aug": 15.273, "loss": -0.8367, "group0_lr": 1.8698, "group1_lr": 1.8698}
{"mode": "train", "datatime": "1.089", "epoch": 173, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.8957, "scale": 0.0, "loss_sim": -0.8425, "loss_uniform": 0.3908, "loss_aug": 15.1027, "loss": -0.8425, "group0_lr": 1.8689, "group1_lr": 1.8689}
{"mode": "train", "datatime": "0.001", "epoch": 173, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8927, "scale": 0.0, "loss_sim": -0.8332, "loss_uniform": 0.3751, "loss_aug": 15.142, "loss": -0.8332, "group0_lr": 1.8682, "group1_lr": 1.8682}
{"mode": "train", "datatime": "1.104", "epoch": 174, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.8893, "scale": 0.0, "loss_sim": -0.8248, "loss_uniform": 0.4298, "loss_aug": 15.2, "loss": -0.8248, "group0_lr": 1.8673, "group1_lr": 1.8673}
{"mode": "train", "datatime": "0.001", "epoch": 174, "iter": 30, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8931, "scale": 0.0, "loss_sim": -0.8337, "loss_uniform": 0.3848, "loss_aug": 15.1352, "loss": -0.8337, "group0_lr": 1.8667, "group1_lr": 1.8667}
{"mode": "train", "datatime": "1.076", "epoch": 175, "iter": 15, "lr": "1.87e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8918, "scale": 0.0, "loss_sim": -0.8364, "loss_uniform": 0.3891, "loss_aug": 15.0365, "loss": -0.8364, "group0_lr": 1.8657, "group1_lr": 1.8657}
{"mode": "train", "datatime": "0.001", "epoch": 175, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8912, "scale": 0.0, "loss_sim": -0.8311, "loss_uniform": 0.3966, "loss_aug": 15.1038, "loss": -0.8311, "group0_lr": 1.8651, "group1_lr": 1.8651}
{"mode": "train", "datatime": "1.150", "epoch": 176, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.435", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.8301, "loss_uniform": 0.3902, "loss_aug": 15.0192, "loss": -0.8301, "group0_lr": 1.8641, "group1_lr": 1.8641}
{"mode": "train", "datatime": "0.001", "epoch": 176, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.8343, "loss_uniform": 0.3601, "loss_aug": 14.941, "loss": -0.8343, "group0_lr": 1.8635, "group1_lr": 1.8635}
{"mode": "train", "datatime": "1.042", "epoch": 177, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.341", "pre-sim": 0.8898, "scale": 0.0, "loss_sim": -0.8339, "loss_uniform": 0.3728, "loss_aug": 14.9628, "loss": -0.8339, "group0_lr": 1.8625, "group1_lr": 1.8625}
{"mode": "train", "datatime": "0.001", "epoch": 177, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8909, "scale": 0.0, "loss_sim": -0.8326, "loss_uniform": 0.362, "loss_aug": 14.9136, "loss": -0.8326, "group0_lr": 1.8619, "group1_lr": 1.8619}
{"mode": "train", "datatime": "1.072", "epoch": 178, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.8946, "scale": 0.0, "loss_sim": -0.8415, "loss_uniform": 0.3606, "loss_aug": 14.8229, "loss": -0.8415, "group0_lr": 1.8609, "group1_lr": 1.8609}
{"mode": "train", "datatime": "0.001", "epoch": 178, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.8352, "loss_uniform": 0.3775, "loss_aug": 14.7532, "loss": -0.8352, "group0_lr": 1.8603, "group1_lr": 1.8603}
{"mode": "train", "datatime": "1.145", "epoch": 179, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.8941, "scale": 0.0, "loss_sim": -0.8405, "loss_uniform": 0.4072, "loss_aug": 14.8427, "loss": -0.8405, "group0_lr": 1.8593, "group1_lr": 1.8593}
{"mode": "train", "datatime": "0.001", "epoch": 179, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8939, "scale": 0.0, "loss_sim": -0.8416, "loss_uniform": 0.3369, "loss_aug": 14.7544, "loss": -0.8416, "group0_lr": 1.8586, "group1_lr": 1.8586}
{"mode": "train", "datatime": "1.072", "epoch": 180, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8932, "scale": 0.0, "loss_sim": -0.8419, "loss_uniform": 0.3733, "loss_aug": 14.7717, "loss": -0.8419, "group0_lr": 1.8577, "group1_lr": 1.8577}
{"mode": "train", "datatime": "0.001", "epoch": 180, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8928, "scale": 0.0, "loss_sim": -0.8411, "loss_uniform": 0.4262, "loss_aug": 14.757, "loss": -0.8411, "group0_lr": 1.857, "group1_lr": 1.857}
{"mode": "train", "datatime": "1.193", "epoch": 181, "iter": 15, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "1.475", "pre-sim": 0.8891, "scale": 0.0, "loss_sim": -0.8323, "loss_uniform": 0.3883, "loss_aug": 14.8149, "loss": -0.8323, "group0_lr": 1.856, "group1_lr": 1.856}
{"mode": "train", "datatime": "0.001", "epoch": 181, "iter": 30, "lr": "1.86e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8891, "scale": 0.0, "loss_sim": -0.8356, "loss_uniform": 0.3506, "loss_aug": 14.7679, "loss": -0.8356, "group0_lr": 1.8554, "group1_lr": 1.8554}
{"mode": "train", "datatime": "1.160", "epoch": 182, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.443", "pre-sim": 0.8923, "scale": 0.0, "loss_sim": -0.836, "loss_uniform": 0.3832, "loss_aug": 14.8072, "loss": -0.836, "group0_lr": 1.8544, "group1_lr": 1.8544}
{"mode": "train", "datatime": "0.001", "epoch": 182, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8914, "scale": 0.0, "loss_sim": -0.8429, "loss_uniform": 0.3451, "loss_aug": 14.7065, "loss": -0.8429, "group0_lr": 1.8537, "group1_lr": 1.8537}
{"mode": "train", "datatime": "1.092", "epoch": 183, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.841, "loss_uniform": 0.3319, "loss_aug": 14.6574, "loss": -0.841, "group0_lr": 1.8527, "group1_lr": 1.8527}
{"mode": "train", "datatime": "0.001", "epoch": 183, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8907, "scale": 0.0, "loss_sim": -0.837, "loss_uniform": 0.359, "loss_aug": 14.58, "loss": -0.837, "group0_lr": 1.8521, "group1_lr": 1.8521}
{"mode": "train", "datatime": "1.062", "epoch": 184, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8925, "scale": 0.0, "loss_sim": -0.8425, "loss_uniform": 0.3915, "loss_aug": 14.7208, "loss": -0.8425, "group0_lr": 1.8511, "group1_lr": 1.8511}
{"mode": "train", "datatime": "0.001", "epoch": 184, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8889, "scale": 0.0, "loss_sim": -0.8338, "loss_uniform": 0.4443, "loss_aug": 14.7851, "loss": -0.8338, "group0_lr": 1.8504, "group1_lr": 1.8504}
{"mode": "train", "datatime": "1.111", "epoch": 185, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8882, "scale": 0.0, "loss_sim": -0.8368, "loss_uniform": 0.376, "loss_aug": 14.651, "loss": -0.8368, "group0_lr": 1.8494, "group1_lr": 1.8494}
{"mode": "train", "datatime": "0.001", "epoch": 185, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8897, "scale": 0.0, "loss_sim": -0.8398, "loss_uniform": 0.423, "loss_aug": 14.8144, "loss": -0.8398, "group0_lr": 1.8487, "group1_lr": 1.8487}
{"mode": "train", "datatime": "1.116", "epoch": 186, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8905, "scale": 0.0, "loss_sim": -0.8376, "loss_uniform": 0.3731, "loss_aug": 14.5806, "loss": -0.8376, "group0_lr": 1.8477, "group1_lr": 1.8477}
{"mode": "train", "datatime": "0.001", "epoch": 186, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.891, "scale": 0.0, "loss_sim": -0.8361, "loss_uniform": 0.4223, "loss_aug": 14.735, "loss": -0.8361, "group0_lr": 1.847, "group1_lr": 1.847}
{"mode": "train", "datatime": "1.177", "epoch": 187, "iter": 15, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "1.459", "pre-sim": 0.8915, "scale": 0.0, "loss_sim": -0.8414, "loss_uniform": 0.3885, "loss_aug": 14.702, "loss": -0.8414, "group0_lr": 1.846, "group1_lr": 1.846}
{"mode": "train", "datatime": "0.001", "epoch": 187, "iter": 30, "lr": "1.85e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8912, "scale": 0.0, "loss_sim": -0.8445, "loss_uniform": 0.3762, "loss_aug": 14.5054, "loss": -0.8445, "group0_lr": 1.8454, "group1_lr": 1.8454}
{"mode": "train", "datatime": "1.108", "epoch": 188, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8913, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.3994, "loss_aug": 14.5364, "loss": -0.8433, "group0_lr": 1.8443, "group1_lr": 1.8443}
{"mode": "train", "datatime": "0.001", "epoch": 188, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8866, "scale": 0.0, "loss_sim": -0.8324, "loss_uniform": 0.3805, "loss_aug": 14.6436, "loss": -0.8324, "group0_lr": 1.8437, "group1_lr": 1.8437}
{"mode": "train", "datatime": "1.115", "epoch": 189, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.401", "pre-sim": 0.8903, "scale": 0.0, "loss_sim": -0.8453, "loss_uniform": 0.3366, "loss_aug": 14.3884, "loss": -0.8453, "group0_lr": 1.8426, "group1_lr": 1.8426}
{"mode": "train", "datatime": "0.001", "epoch": 189, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8881, "scale": 0.0, "loss_sim": -0.8373, "loss_uniform": 0.3757, "loss_aug": 14.4358, "loss": -0.8373, "group0_lr": 1.8419, "group1_lr": 1.8419}
{"mode": "train", "datatime": "1.109", "epoch": 190, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8896, "scale": 0.0, "loss_sim": -0.8419, "loss_uniform": 0.3592, "loss_aug": 14.3379, "loss": -0.8419, "group0_lr": 1.8409, "group1_lr": 1.8409}
{"mode": "train", "datatime": "0.001", "epoch": 190, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8878, "scale": 0.0, "loss_sim": -0.8316, "loss_uniform": 0.3433, "loss_aug": 14.3405, "loss": -0.8316, "group0_lr": 1.8402, "group1_lr": 1.8402}
{"mode": "train", "datatime": "1.106", "epoch": 191, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8902, "scale": 0.0, "loss_sim": -0.8417, "loss_uniform": 0.367, "loss_aug": 14.2602, "loss": -0.8417, "group0_lr": 1.8392, "group1_lr": 1.8392}
{"mode": "train", "datatime": "0.001", "epoch": 191, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.892, "scale": 0.0, "loss_sim": -0.8492, "loss_uniform": 0.3331, "loss_aug": 14.1753, "loss": -0.8492, "group0_lr": 1.8385, "group1_lr": 1.8385}
{"mode": "train", "datatime": "1.155", "epoch": 192, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.440", "pre-sim": 0.8909, "scale": 0.0, "loss_sim": -0.84, "loss_uniform": 0.3844, "loss_aug": 14.1789, "loss": -0.84, "group0_lr": 1.8375, "group1_lr": 1.8375}
{"mode": "train", "datatime": "0.001", "epoch": 192, "iter": 30, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8894, "scale": 0.0, "loss_sim": -0.8442, "loss_uniform": 0.3521, "loss_aug": 14.0307, "loss": -0.8442, "group0_lr": 1.8368, "group1_lr": 1.8368}
{"mode": "train", "datatime": "1.142", "epoch": 193, "iter": 15, "lr": "1.84e+00", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8879, "scale": 0.0, "loss_sim": -0.8426, "loss_uniform": 0.3389, "loss_aug": 14.0458, "loss": -0.8426, "group0_lr": 1.8357, "group1_lr": 1.8357}
{"mode": "train", "datatime": "0.001", "epoch": 193, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8863, "scale": 0.0, "loss_sim": -0.8403, "loss_uniform": 0.3135, "loss_aug": 13.9259, "loss": -0.8403, "group0_lr": 1.835, "group1_lr": 1.835}
{"mode": "train", "datatime": "1.162", "epoch": 194, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.8907, "scale": 0.0, "loss_sim": -0.8488, "loss_uniform": 0.32, "loss_aug": 13.8738, "loss": -0.8488, "group0_lr": 1.834, "group1_lr": 1.834}
{"mode": "train", "datatime": "0.001", "epoch": 194, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8874, "scale": 0.0, "loss_sim": -0.8455, "loss_uniform": 0.3134, "loss_aug": 13.759, "loss": -0.8455, "group0_lr": 1.8333, "group1_lr": 1.8333}
{"mode": "train", "datatime": "1.075", "epoch": 195, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.8502, "loss_uniform": 0.3564, "loss_aug": 13.7588, "loss": -0.8502, "group0_lr": 1.8322, "group1_lr": 1.8322}
{"mode": "train", "datatime": "0.001", "epoch": 195, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8869, "scale": 0.0, "loss_sim": -0.8426, "loss_uniform": 0.3588, "loss_aug": 13.7428, "loss": -0.8426, "group0_lr": 1.8315, "group1_lr": 1.8315}
{"mode": "train", "datatime": "1.135", "epoch": 196, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8894, "scale": 0.0, "loss_sim": -0.8492, "loss_uniform": 0.3508, "loss_aug": 13.6949, "loss": -0.8492, "group0_lr": 1.8305, "group1_lr": 1.8305}
{"mode": "train", "datatime": "0.001", "epoch": 196, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8886, "scale": 0.0, "loss_sim": -0.8426, "loss_uniform": 0.3158, "loss_aug": 13.6239, "loss": -0.8426, "group0_lr": 1.8298, "group1_lr": 1.8298}
{"mode": "train", "datatime": "1.047", "epoch": 197, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8898, "scale": 0.0, "loss_sim": -0.8473, "loss_uniform": 0.3417, "loss_aug": 13.5397, "loss": -0.8473, "group0_lr": 1.8287, "group1_lr": 1.8287}
{"mode": "train", "datatime": "0.001", "epoch": 197, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8873, "scale": 0.0, "loss_sim": -0.8419, "loss_uniform": 0.3807, "loss_aug": 13.6499, "loss": -0.8419, "group0_lr": 1.828, "group1_lr": 1.828}
{"mode": "train", "datatime": "1.103", "epoch": 198, "iter": 15, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.8873, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.3523, "loss_aug": 13.5634, "loss": -0.8481, "group0_lr": 1.8269, "group1_lr": 1.8269}
{"mode": "train", "datatime": "0.001", "epoch": 198, "iter": 30, "lr": "1.83e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8863, "scale": 0.0, "loss_sim": -0.8418, "loss_uniform": 0.3216, "loss_aug": 13.4775, "loss": -0.8418, "group0_lr": 1.8262, "group1_lr": 1.8262}
{"mode": "train", "datatime": "1.113", "epoch": 199, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.8897, "scale": 0.0, "loss_sim": -0.852, "loss_uniform": 0.3578, "loss_aug": 13.5255, "loss": -0.852, "group0_lr": 1.8251, "group1_lr": 1.8251}
{"mode": "train", "datatime": "0.001", "epoch": 199, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8868, "scale": 0.0, "loss_sim": -0.8454, "loss_uniform": 0.3206, "loss_aug": 13.4955, "loss": -0.8454, "group0_lr": 1.8244, "group1_lr": 1.8244}
{"mode": "val", "epoch": 199, "KNN-5": 59.510828025477714}
{"mode": "train", "datatime": "1.101", "epoch": 200, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.888, "scale": 0.0, "loss_sim": -0.8528, "loss_uniform": 0.3596, "loss_aug": 13.5003, "loss": -0.8528, "group0_lr": 1.8233, "group1_lr": 1.8233}
{"mode": "train", "datatime": "0.001", "epoch": 200, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8882, "scale": 0.0, "loss_sim": -0.8522, "loss_uniform": 0.3586, "loss_aug": 13.4509, "loss": -0.8522, "group0_lr": 1.8226, "group1_lr": 1.8226}
{"mode": "train", "datatime": "1.050", "epoch": 201, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.8894, "scale": 0.0, "loss_sim": -0.8513, "loss_uniform": 0.3581, "loss_aug": 13.4736, "loss": -0.8513, "group0_lr": 1.8215, "group1_lr": 1.8215}
{"mode": "train", "datatime": "0.001", "epoch": 201, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8899, "scale": 0.0, "loss_sim": -0.8495, "loss_uniform": 0.3466, "loss_aug": 13.3921, "loss": -0.8495, "group0_lr": 1.8208, "group1_lr": 1.8208}
{"mode": "train", "datatime": "1.053", "epoch": 202, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.889, "scale": 0.0, "loss_sim": -0.8555, "loss_uniform": 0.3926, "loss_aug": 13.345, "loss": -0.8555, "group0_lr": 1.8197, "group1_lr": 1.8197}
{"mode": "train", "datatime": "0.001", "epoch": 202, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8849, "scale": 0.0, "loss_sim": -0.8453, "loss_uniform": 0.3626, "loss_aug": 13.3331, "loss": -0.8453, "group0_lr": 1.819, "group1_lr": 1.819}
{"mode": "train", "datatime": "1.086", "epoch": 203, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8854, "scale": 0.0, "loss_sim": -0.8402, "loss_uniform": 0.3181, "loss_aug": 13.2751, "loss": -0.8402, "group0_lr": 1.8179, "group1_lr": 1.8179}
{"mode": "train", "datatime": "0.002", "epoch": 203, "iter": 30, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8844, "scale": 0.0, "loss_sim": -0.8448, "loss_uniform": 0.3272, "loss_aug": 13.167, "loss": -0.8448, "group0_lr": 1.8172, "group1_lr": 1.8172}
{"mode": "train", "datatime": "1.110", "epoch": 204, "iter": 15, "lr": "1.82e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8838, "scale": 0.0, "loss_sim": -0.8373, "loss_uniform": 0.3786, "loss_aug": 13.2639, "loss": -0.8373, "group0_lr": 1.8161, "group1_lr": 1.8161}
{"mode": "train", "datatime": "0.001", "epoch": 204, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8857, "scale": 0.0, "loss_sim": -0.8468, "loss_uniform": 0.3481, "loss_aug": 13.1746, "loss": -0.8468, "group0_lr": 1.8153, "group1_lr": 1.8153}
{"mode": "train", "datatime": "1.107", "epoch": 205, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8856, "scale": 0.0, "loss_sim": -0.8487, "loss_uniform": 0.3759, "loss_aug": 13.1422, "loss": -0.8487, "group0_lr": 1.8142, "group1_lr": 1.8142}
{"mode": "train", "datatime": "0.001", "epoch": 205, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8849, "scale": 0.0, "loss_sim": -0.847, "loss_uniform": 0.331, "loss_aug": 13.0755, "loss": -0.847, "group0_lr": 1.8135, "group1_lr": 1.8135}
{"mode": "train", "datatime": "1.093", "epoch": 206, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8836, "scale": 0.0, "loss_sim": -0.8449, "loss_uniform": 0.3238, "loss_aug": 13.0036, "loss": -0.8449, "group0_lr": 1.8124, "group1_lr": 1.8124}
{"mode": "train", "datatime": "0.001", "epoch": 206, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8877, "scale": 0.0, "loss_sim": -0.8536, "loss_uniform": 0.3486, "loss_aug": 12.9997, "loss": -0.8536, "group0_lr": 1.8116, "group1_lr": 1.8116}
{"mode": "train", "datatime": "1.074", "epoch": 207, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.8846, "scale": 0.0, "loss_sim": -0.8496, "loss_uniform": 0.2895, "loss_aug": 12.9074, "loss": -0.8496, "group0_lr": 1.8105, "group1_lr": 1.8105}
{"mode": "train", "datatime": "0.001", "epoch": 207, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8842, "scale": 0.0, "loss_sim": -0.8445, "loss_uniform": 0.3434, "loss_aug": 12.9331, "loss": -0.8445, "group0_lr": 1.8098, "group1_lr": 1.8098}
{"mode": "train", "datatime": "1.161", "epoch": 208, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8835, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.3093, "loss_aug": 12.8611, "loss": -0.8479, "group0_lr": 1.8087, "group1_lr": 1.8087}
{"mode": "train", "datatime": "0.001", "epoch": 208, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8828, "scale": 0.0, "loss_sim": -0.8433, "loss_uniform": 0.3042, "loss_aug": 12.8187, "loss": -0.8433, "group0_lr": 1.8079, "group1_lr": 1.8079}
{"mode": "train", "datatime": "1.097", "epoch": 209, "iter": 15, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.8865, "scale": 0.0, "loss_sim": -0.8532, "loss_uniform": 0.3086, "loss_aug": 12.7879, "loss": -0.8532, "group0_lr": 1.8068, "group1_lr": 1.8068}
{"mode": "train", "datatime": "0.001", "epoch": 209, "iter": 30, "lr": "1.81e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.884, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.3229, "loss_aug": 12.8041, "loss": -0.8508, "group0_lr": 1.806, "group1_lr": 1.806}
{"mode": "train", "datatime": "1.145", "epoch": 210, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.433", "pre-sim": 0.8853, "scale": 0.0, "loss_sim": -0.8508, "loss_uniform": 0.3048, "loss_aug": 12.7202, "loss": -0.8508, "group0_lr": 1.8049, "group1_lr": 1.8049}
{"mode": "train", "datatime": "0.001", "epoch": 210, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8878, "scale": 0.0, "loss_sim": -0.8592, "loss_uniform": 0.3376, "loss_aug": 12.6746, "loss": -0.8592, "group0_lr": 1.8042, "group1_lr": 1.8042}
{"mode": "train", "datatime": "1.158", "epoch": 211, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.444", "pre-sim": 0.8799, "scale": 0.0, "loss_sim": -0.8434, "loss_uniform": 0.3189, "loss_aug": 12.6569, "loss": -0.8434, "group0_lr": 1.803, "group1_lr": 1.803}
{"mode": "train", "datatime": "0.001", "epoch": 211, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8842, "scale": 0.0, "loss_sim": -0.8502, "loss_uniform": 0.3302, "loss_aug": 12.6464, "loss": -0.8502, "group0_lr": 1.8023, "group1_lr": 1.8023}
{"mode": "train", "datatime": "1.142", "epoch": 212, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8851, "scale": 0.0, "loss_sim": -0.8475, "loss_uniform": 0.3442, "loss_aug": 12.6968, "loss": -0.8475, "group0_lr": 1.8011, "group1_lr": 1.8011}
{"mode": "train", "datatime": "0.001", "epoch": 212, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8876, "scale": 0.0, "loss_sim": -0.856, "loss_uniform": 0.3355, "loss_aug": 12.6663, "loss": -0.856, "group0_lr": 1.8004, "group1_lr": 1.8004}
{"mode": "train", "datatime": "1.174", "epoch": 213, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.464", "pre-sim": 0.8831, "scale": 0.0, "loss_sim": -0.8489, "loss_uniform": 0.3175, "loss_aug": 12.6324, "loss": -0.8489, "group0_lr": 1.7992, "group1_lr": 1.7992}
{"mode": "train", "datatime": "0.001", "epoch": 213, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8793, "scale": 0.0, "loss_sim": -0.8473, "loss_uniform": 0.2938, "loss_aug": 12.5797, "loss": -0.8473, "group0_lr": 1.7985, "group1_lr": 1.7985}
{"mode": "train", "datatime": "1.142", "epoch": 214, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.882, "scale": 0.0, "loss_sim": -0.8497, "loss_uniform": 0.3377, "loss_aug": 12.5816, "loss": -0.8497, "group0_lr": 1.7973, "group1_lr": 1.7973}
{"mode": "train", "datatime": "0.001", "epoch": 214, "iter": 30, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8816, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.3053, "loss_aug": 12.5268, "loss": -0.8509, "group0_lr": 1.7965, "group1_lr": 1.7965}
{"mode": "train", "datatime": "1.103", "epoch": 215, "iter": 15, "lr": "1.80e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.8848, "scale": 0.0, "loss_sim": -0.852, "loss_uniform": 0.3336, "loss_aug": 12.4404, "loss": -0.852, "group0_lr": 1.7954, "group1_lr": 1.7954}
{"mode": "train", "datatime": "0.001", "epoch": 215, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8846, "scale": 0.0, "loss_sim": -0.8524, "loss_uniform": 0.341, "loss_aug": 12.5096, "loss": -0.8524, "group0_lr": 1.7946, "group1_lr": 1.7946}
{"mode": "train", "datatime": "1.161", "epoch": 216, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.8804, "scale": 0.0, "loss_sim": -0.8412, "loss_uniform": 0.3056, "loss_aug": 12.4468, "loss": -0.8412, "group0_lr": 1.7935, "group1_lr": 1.7935}
{"mode": "train", "datatime": "0.001", "epoch": 216, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8822, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.3116, "loss_aug": 12.4205, "loss": -0.8539, "group0_lr": 1.7927, "group1_lr": 1.7927}
{"mode": "train", "datatime": "1.147", "epoch": 217, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8807, "scale": 0.0, "loss_sim": -0.8484, "loss_uniform": 0.279, "loss_aug": 12.3947, "loss": -0.8484, "group0_lr": 1.7915, "group1_lr": 1.7915}
{"mode": "train", "datatime": "0.001", "epoch": 217, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8816, "scale": 0.0, "loss_sim": -0.851, "loss_uniform": 0.3104, "loss_aug": 12.3745, "loss": -0.851, "group0_lr": 1.7907, "group1_lr": 1.7907}
{"mode": "train", "datatime": "1.096", "epoch": 218, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.8815, "scale": 0.0, "loss_sim": -0.8507, "loss_uniform": 0.3062, "loss_aug": 12.329, "loss": -0.8507, "group0_lr": 1.7896, "group1_lr": 1.7896}
{"mode": "train", "datatime": "0.001", "epoch": 218, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8819, "scale": 0.0, "loss_sim": -0.854, "loss_uniform": 0.3088, "loss_aug": 12.291, "loss": -0.854, "group0_lr": 1.7888, "group1_lr": 1.7888}
{"mode": "train", "datatime": "1.107", "epoch": 219, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.8831, "scale": 0.0, "loss_sim": -0.8554, "loss_uniform": 0.2912, "loss_aug": 12.2295, "loss": -0.8554, "group0_lr": 1.7876, "group1_lr": 1.7876}
{"mode": "train", "datatime": "0.001", "epoch": 219, "iter": 30, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8796, "scale": 0.0, "loss_sim": -0.8518, "loss_uniform": 0.2926, "loss_aug": 12.2481, "loss": -0.8518, "group0_lr": 1.7868, "group1_lr": 1.7868}
{"mode": "train", "datatime": "1.111", "epoch": 220, "iter": 15, "lr": "1.79e+00", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8828, "scale": 0.0, "loss_sim": -0.8562, "loss_uniform": 0.2835, "loss_aug": 12.1715, "loss": -0.8562, "group0_lr": 1.7857, "group1_lr": 1.7857}
{"mode": "train", "datatime": "0.001", "epoch": 220, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8808, "scale": 0.0, "loss_sim": -0.8497, "loss_uniform": 0.2998, "loss_aug": 12.1293, "loss": -0.8497, "group0_lr": 1.7849, "group1_lr": 1.7849}
{"mode": "train", "datatime": "1.079", "epoch": 221, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8837, "scale": 0.0, "loss_sim": -0.8511, "loss_uniform": 0.2716, "loss_aug": 12.1087, "loss": -0.8511, "group0_lr": 1.7837, "group1_lr": 1.7837}
{"mode": "train", "datatime": "0.001", "epoch": 221, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8848, "scale": 0.0, "loss_sim": -0.8583, "loss_uniform": 0.2826, "loss_aug": 12.103, "loss": -0.8583, "group0_lr": 1.7829, "group1_lr": 1.7829}
{"mode": "train", "datatime": "1.086", "epoch": 222, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8826, "scale": 0.0, "loss_sim": -0.8577, "loss_uniform": 0.3244, "loss_aug": 12.0553, "loss": -0.8577, "group0_lr": 1.7817, "group1_lr": 1.7817}
{"mode": "train", "datatime": "0.001", "epoch": 222, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.8832, "scale": 0.0, "loss_sim": -0.8542, "loss_uniform": 0.2819, "loss_aug": 12.0051, "loss": -0.8542, "group0_lr": 1.7809, "group1_lr": 1.7809}
{"mode": "train", "datatime": "1.166", "epoch": 223, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8814, "scale": 0.0, "loss_sim": -0.8559, "loss_uniform": 0.3059, "loss_aug": 12.0297, "loss": -0.8559, "group0_lr": 1.7798, "group1_lr": 1.7798}
{"mode": "train", "datatime": "0.001", "epoch": 223, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8788, "scale": 0.0, "loss_sim": -0.8523, "loss_uniform": 0.2723, "loss_aug": 11.9594, "loss": -0.8523, "group0_lr": 1.779, "group1_lr": 1.779}
{"mode": "train", "datatime": "1.140", "epoch": 224, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "1.425", "pre-sim": 0.8794, "scale": 0.0, "loss_sim": -0.8533, "loss_uniform": 0.32, "loss_aug": 11.976, "loss": -0.8533, "group0_lr": 1.7778, "group1_lr": 1.7778}
{"mode": "train", "datatime": "0.001", "epoch": 224, "iter": 30, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8823, "scale": 0.0, "loss_sim": -0.854, "loss_uniform": 0.2988, "loss_aug": 11.9173, "loss": -0.854, "group0_lr": 1.777, "group1_lr": 1.777}
{"mode": "train", "datatime": "1.167", "epoch": 225, "iter": 15, "lr": "1.78e+00", "total": 37, "batchsize": 256, "time": "1.451", "pre-sim": 0.8831, "scale": 0.0, "loss_sim": -0.857, "loss_uniform": 0.2859, "loss_aug": 11.8646, "loss": -0.857, "group0_lr": 1.7758, "group1_lr": 1.7758}
{"mode": "train", "datatime": "0.001", "epoch": 225, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.8798, "scale": 0.0, "loss_sim": -0.8561, "loss_uniform": 0.2994, "loss_aug": 11.8957, "loss": -0.8561, "group0_lr": 1.775, "group1_lr": 1.775}
{"mode": "train", "datatime": "1.156", "epoch": 226, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8803, "scale": 0.0, "loss_sim": -0.8533, "loss_uniform": 0.2719, "loss_aug": 11.8363, "loss": -0.8533, "group0_lr": 1.7738, "group1_lr": 1.7738}
{"mode": "train", "datatime": "0.001", "epoch": 226, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.879, "scale": 0.0, "loss_sim": -0.8543, "loss_uniform": 0.3084, "loss_aug": 11.8444, "loss": -0.8543, "group0_lr": 1.7729, "group1_lr": 1.7729}
{"mode": "train", "datatime": "1.071", "epoch": 227, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.8781, "scale": 0.0, "loss_sim": -0.851, "loss_uniform": 0.2701, "loss_aug": 11.8535, "loss": -0.851, "group0_lr": 1.7717, "group1_lr": 1.7717}
{"mode": "train", "datatime": "0.001", "epoch": 227, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8803, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.2619, "loss_aug": 11.8172, "loss": -0.8539, "group0_lr": 1.7709, "group1_lr": 1.7709}
{"mode": "train", "datatime": "1.155", "epoch": 228, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8802, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.3054, "loss_aug": 11.8035, "loss": -0.8578, "group0_lr": 1.7697, "group1_lr": 1.7697}
{"mode": "train", "datatime": "0.001", "epoch": 228, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8811, "scale": 0.0, "loss_sim": -0.8592, "loss_uniform": 0.2772, "loss_aug": 11.7624, "loss": -0.8592, "group0_lr": 1.7689, "group1_lr": 1.7689}
{"mode": "train", "datatime": "1.085", "epoch": 229, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8826, "scale": 0.0, "loss_sim": -0.8592, "loss_uniform": 0.2836, "loss_aug": 11.7793, "loss": -0.8592, "group0_lr": 1.7677, "group1_lr": 1.7677}
{"mode": "train", "datatime": "0.001", "epoch": 229, "iter": 30, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8773, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.301, "loss_aug": 11.7668, "loss": -0.8539, "group0_lr": 1.7669, "group1_lr": 1.7669}
{"mode": "train", "datatime": "1.042", "epoch": 230, "iter": 15, "lr": "1.77e+00", "total": 37, "batchsize": 256, "time": "1.342", "pre-sim": 0.8789, "scale": 0.0, "loss_sim": -0.8558, "loss_uniform": 0.2967, "loss_aug": 11.8394, "loss": -0.8558, "group0_lr": 1.7657, "group1_lr": 1.7657}
{"mode": "train", "datatime": "0.001", "epoch": 230, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8789, "scale": 0.0, "loss_sim": -0.8575, "loss_uniform": 0.276, "loss_aug": 11.7899, "loss": -0.8575, "group0_lr": 1.7648, "group1_lr": 1.7648}
{"mode": "train", "datatime": "1.165", "epoch": 231, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "1.457", "pre-sim": 0.8796, "scale": 0.0, "loss_sim": -0.8629, "loss_uniform": 0.3008, "loss_aug": 11.7692, "loss": -0.8629, "group0_lr": 1.7636, "group1_lr": 1.7636}
{"mode": "train", "datatime": "0.001", "epoch": 231, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.879, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.2785, "loss_aug": 11.7381, "loss": -0.8578, "group0_lr": 1.7628, "group1_lr": 1.7628}
{"mode": "train", "datatime": "1.111", "epoch": 232, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8779, "scale": 0.0, "loss_sim": -0.8563, "loss_uniform": 0.3034, "loss_aug": 11.7355, "loss": -0.8563, "group0_lr": 1.7616, "group1_lr": 1.7616}
{"mode": "train", "datatime": "0.001", "epoch": 232, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8797, "scale": 0.0, "loss_sim": -0.8575, "loss_uniform": 0.2971, "loss_aug": 11.644, "loss": -0.8575, "group0_lr": 1.7607, "group1_lr": 1.7607}
{"mode": "train", "datatime": "1.080", "epoch": 233, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.8798, "scale": 0.0, "loss_sim": -0.8601, "loss_uniform": 0.2686, "loss_aug": 11.5697, "loss": -0.8601, "group0_lr": 1.7595, "group1_lr": 1.7595}
{"mode": "train", "datatime": "0.001", "epoch": 233, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8776, "scale": 0.0, "loss_sim": -0.8537, "loss_uniform": 0.2727, "loss_aug": 11.5727, "loss": -0.8537, "group0_lr": 1.7587, "group1_lr": 1.7587}
{"mode": "train", "datatime": "1.052", "epoch": 234, "iter": 15, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.879, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.33, "loss_aug": 11.5736, "loss": -0.8565, "group0_lr": 1.7574, "group1_lr": 1.7574}
{"mode": "train", "datatime": "0.001", "epoch": 234, "iter": 30, "lr": "1.76e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8745, "scale": 0.0, "loss_sim": -0.8482, "loss_uniform": 0.3102, "loss_aug": 11.5373, "loss": -0.8482, "group0_lr": 1.7566, "group1_lr": 1.7566}
{"mode": "train", "datatime": "1.118", "epoch": 235, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8716, "scale": 0.0, "loss_sim": -0.8485, "loss_uniform": 0.2796, "loss_aug": 11.4187, "loss": -0.8485, "group0_lr": 1.7554, "group1_lr": 1.7554}
{"mode": "train", "datatime": "0.001", "epoch": 235, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8765, "scale": 0.0, "loss_sim": -0.8512, "loss_uniform": 0.279, "loss_aug": 11.3287, "loss": -0.8512, "group0_lr": 1.7545, "group1_lr": 1.7545}
{"mode": "train", "datatime": "1.155", "epoch": 236, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "1.445", "pre-sim": 0.878, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.2772, "loss_aug": 11.1941, "loss": -0.8509, "group0_lr": 1.7533, "group1_lr": 1.7533}
{"mode": "train", "datatime": "0.001", "epoch": 236, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.878, "scale": 0.0, "loss_sim": -0.8522, "loss_uniform": 0.2697, "loss_aug": 11.1255, "loss": -0.8522, "group0_lr": 1.7524, "group1_lr": 1.7524}
{"mode": "train", "datatime": "1.126", "epoch": 237, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8792, "scale": 0.0, "loss_sim": -0.8525, "loss_uniform": 0.2877, "loss_aug": 11.0914, "loss": -0.8525, "group0_lr": 1.7512, "group1_lr": 1.7512}
{"mode": "train", "datatime": "0.001", "epoch": 237, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8784, "scale": 0.0, "loss_sim": -0.8514, "loss_uniform": 0.3019, "loss_aug": 11.0829, "loss": -0.8514, "group0_lr": 1.7503, "group1_lr": 1.7503}
{"mode": "train", "datatime": "1.177", "epoch": 238, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "1.464", "pre-sim": 0.8744, "scale": 0.0, "loss_sim": -0.8452, "loss_uniform": 0.3219, "loss_aug": 11.0927, "loss": -0.8452, "group0_lr": 1.7491, "group1_lr": 1.7491}
{"mode": "train", "datatime": "0.001", "epoch": 238, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8782, "scale": 0.0, "loss_sim": -0.8481, "loss_uniform": 0.3392, "loss_aug": 11.1607, "loss": -0.8481, "group0_lr": 1.7482, "group1_lr": 1.7482}
{"mode": "train", "datatime": "1.100", "epoch": 239, "iter": 15, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.8777, "scale": 0.0, "loss_sim": -0.8519, "loss_uniform": 0.3285, "loss_aug": 11.1388, "loss": -0.8519, "group0_lr": 1.747, "group1_lr": 1.747}
{"mode": "train", "datatime": "0.001", "epoch": 239, "iter": 30, "lr": "1.75e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8737, "scale": 0.0, "loss_sim": -0.8451, "loss_uniform": 0.3308, "loss_aug": 11.2092, "loss": -0.8451, "group0_lr": 1.7461, "group1_lr": 1.7461}
{"mode": "train", "datatime": "1.178", "epoch": 240, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "1.463", "pre-sim": 0.8789, "scale": 0.0, "loss_sim": -0.8541, "loss_uniform": 0.348, "loss_aug": 11.2365, "loss": -0.8541, "group0_lr": 1.7449, "group1_lr": 1.7449}
{"mode": "train", "datatime": "0.001", "epoch": 240, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8755, "scale": 0.0, "loss_sim": -0.8479, "loss_uniform": 0.3481, "loss_aug": 11.2443, "loss": -0.8479, "group0_lr": 1.744, "group1_lr": 1.744}
{"mode": "train", "datatime": "1.169", "epoch": 241, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "1.457", "pre-sim": 0.8761, "scale": 0.0, "loss_sim": -0.8514, "loss_uniform": 0.3698, "loss_aug": 11.3327, "loss": -0.8514, "group0_lr": 1.7427, "group1_lr": 1.7427}
{"mode": "train", "datatime": "0.001", "epoch": 241, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.876, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.3406, "loss_aug": 11.2511, "loss": -0.8509, "group0_lr": 1.7419, "group1_lr": 1.7419}
{"mode": "train", "datatime": "1.116", "epoch": 242, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "1.401", "pre-sim": 0.8769, "scale": 0.0, "loss_sim": -0.8526, "loss_uniform": 0.3149, "loss_aug": 11.1508, "loss": -0.8526, "group0_lr": 1.7406, "group1_lr": 1.7406}
{"mode": "train", "datatime": "0.001", "epoch": 242, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8762, "scale": 0.0, "loss_sim": -0.8517, "loss_uniform": 0.3299, "loss_aug": 11.1996, "loss": -0.8517, "group0_lr": 1.7397, "group1_lr": 1.7397}
{"mode": "train", "datatime": "1.138", "epoch": 243, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "1.424", "pre-sim": 0.8774, "scale": 0.0, "loss_sim": -0.8548, "loss_uniform": 0.3464, "loss_aug": 11.2307, "loss": -0.8548, "group0_lr": 1.7385, "group1_lr": 1.7385}
{"mode": "train", "datatime": "0.001", "epoch": 243, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8755, "scale": 0.0, "loss_sim": -0.8511, "loss_uniform": 0.3017, "loss_aug": 11.1154, "loss": -0.8511, "group0_lr": 1.7376, "group1_lr": 1.7376}
{"mode": "train", "datatime": "1.073", "epoch": 244, "iter": 15, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.8745, "scale": 0.0, "loss_sim": -0.8538, "loss_uniform": 0.3121, "loss_aug": 11.1346, "loss": -0.8538, "group0_lr": 1.7363, "group1_lr": 1.7363}
{"mode": "train", "datatime": "0.001", "epoch": 244, "iter": 30, "lr": "1.74e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8712, "scale": 0.0, "loss_sim": -0.8466, "loss_uniform": 0.3112, "loss_aug": 11.1047, "loss": -0.8466, "group0_lr": 1.7355, "group1_lr": 1.7355}
{"mode": "train", "datatime": "1.172", "epoch": 245, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "1.457", "pre-sim": 0.8793, "scale": 0.0, "loss_sim": -0.8553, "loss_uniform": 0.3316, "loss_aug": 11.0779, "loss": -0.8553, "group0_lr": 1.7342, "group1_lr": 1.7342}
{"mode": "train", "datatime": "0.001", "epoch": 245, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.877, "scale": 0.0, "loss_sim": -0.8492, "loss_uniform": 0.3277, "loss_aug": 11.1261, "loss": -0.8492, "group0_lr": 1.7333, "group1_lr": 1.7333}
{"mode": "train", "datatime": "1.137", "epoch": 246, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8762, "scale": 0.0, "loss_sim": -0.8506, "loss_uniform": 0.3347, "loss_aug": 11.1551, "loss": -0.8506, "group0_lr": 1.732, "group1_lr": 1.732}
{"mode": "train", "datatime": "0.001", "epoch": 246, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8781, "scale": 0.0, "loss_sim": -0.8567, "loss_uniform": 0.3282, "loss_aug": 11.1723, "loss": -0.8567, "group0_lr": 1.7311, "group1_lr": 1.7311}
{"mode": "train", "datatime": "1.059", "epoch": 247, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.8708, "scale": 0.0, "loss_sim": -0.8487, "loss_uniform": 0.3651, "loss_aug": 11.2163, "loss": -0.8487, "group0_lr": 1.7299, "group1_lr": 1.7299}
{"mode": "train", "datatime": "0.001", "epoch": 247, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.876, "scale": 0.0, "loss_sim": -0.8584, "loss_uniform": 0.3307, "loss_aug": 11.1369, "loss": -0.8584, "group0_lr": 1.729, "group1_lr": 1.729}
{"mode": "train", "datatime": "1.162", "epoch": 248, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "1.444", "pre-sim": 0.8727, "scale": 0.0, "loss_sim": -0.8539, "loss_uniform": 0.3136, "loss_aug": 11.1047, "loss": -0.8539, "group0_lr": 1.7277, "group1_lr": 1.7277}
{"mode": "train", "datatime": "0.001", "epoch": 248, "iter": 30, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8713, "scale": 0.0, "loss_sim": -0.851, "loss_uniform": 0.3535, "loss_aug": 11.1723, "loss": -0.851, "group0_lr": 1.7268, "group1_lr": 1.7268}
{"mode": "train", "datatime": "1.049", "epoch": 249, "iter": 15, "lr": "1.73e+00", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.8757, "scale": 0.0, "loss_sim": -0.8609, "loss_uniform": 0.3319, "loss_aug": 11.1291, "loss": -0.8609, "group0_lr": 1.7255, "group1_lr": 1.7255}
{"mode": "train", "datatime": "0.001", "epoch": 249, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8739, "scale": 0.0, "loss_sim": -0.8525, "loss_uniform": 0.3345, "loss_aug": 11.1135, "loss": -0.8525, "group0_lr": 1.7246, "group1_lr": 1.7246}
{"mode": "val", "epoch": 249, "KNN-5": 61.47261146496815}
{"mode": "train", "datatime": "1.019", "epoch": 250, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "1.316", "pre-sim": 0.8797, "scale": 0.0, "loss_sim": -0.8578, "loss_uniform": 0.3022, "loss_aug": 11.0366, "loss": -0.8578, "group0_lr": 1.7233, "group1_lr": 1.7233}
{"mode": "train", "datatime": "0.001", "epoch": 250, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8787, "scale": 0.0, "loss_sim": -0.8574, "loss_uniform": 0.3199, "loss_aug": 11.0734, "loss": -0.8574, "group0_lr": 1.7224, "group1_lr": 1.7224}
{"mode": "train", "datatime": "1.160", "epoch": 251, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "1.456", "pre-sim": 0.8712, "scale": 0.0, "loss_sim": -0.8509, "loss_uniform": 0.3285, "loss_aug": 11.0786, "loss": -0.8509, "group0_lr": 1.7211, "group1_lr": 1.7211}
{"mode": "train", "datatime": "0.001", "epoch": 251, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8719, "scale": 0.0, "loss_sim": -0.8507, "loss_uniform": 0.314, "loss_aug": 11.0745, "loss": -0.8507, "group0_lr": 1.7202, "group1_lr": 1.7202}
{"mode": "train", "datatime": "1.143", "epoch": 252, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.8763, "scale": 0.0, "loss_sim": -0.8567, "loss_uniform": 0.2972, "loss_aug": 11.0852, "loss": -0.8567, "group0_lr": 1.7189, "group1_lr": 1.7189}
{"mode": "train", "datatime": "0.001", "epoch": 252, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8729, "scale": 0.0, "loss_sim": -0.8527, "loss_uniform": 0.2918, "loss_aug": 11.0437, "loss": -0.8527, "group0_lr": 1.718, "group1_lr": 1.718}
{"mode": "train", "datatime": "1.149", "epoch": 253, "iter": 15, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8756, "scale": 0.0, "loss_sim": -0.8591, "loss_uniform": 0.3098, "loss_aug": 11.0323, "loss": -0.8591, "group0_lr": 1.7167, "group1_lr": 1.7167}
{"mode": "train", "datatime": "0.001", "epoch": 253, "iter": 30, "lr": "1.72e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8761, "scale": 0.0, "loss_sim": -0.8632, "loss_uniform": 0.2761, "loss_aug": 10.9406, "loss": -0.8632, "group0_lr": 1.7158, "group1_lr": 1.7158}
{"mode": "train", "datatime": "1.150", "epoch": 254, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "1.443", "pre-sim": 0.8715, "scale": 0.0, "loss_sim": -0.8545, "loss_uniform": 0.2909, "loss_aug": 10.9788, "loss": -0.8545, "group0_lr": 1.7145, "group1_lr": 1.7145}
{"mode": "train", "datatime": "0.001", "epoch": 254, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8717, "scale": 0.0, "loss_sim": -0.8555, "loss_uniform": 0.2958, "loss_aug": 10.9547, "loss": -0.8555, "group0_lr": 1.7136, "group1_lr": 1.7136}
{"mode": "train", "datatime": "1.149", "epoch": 255, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "1.438", "pre-sim": 0.8753, "scale": 0.0, "loss_sim": -0.8579, "loss_uniform": 0.2884, "loss_aug": 11.0092, "loss": -0.8579, "group0_lr": 1.7123, "group1_lr": 1.7123}
{"mode": "train", "datatime": "0.001", "epoch": 255, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8734, "scale": 0.0, "loss_sim": -0.8519, "loss_uniform": 0.313, "loss_aug": 11.003, "loss": -0.8519, "group0_lr": 1.7114, "group1_lr": 1.7114}
{"mode": "train", "datatime": "1.050", "epoch": 256, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8731, "scale": 0.0, "loss_sim": -0.857, "loss_uniform": 0.2716, "loss_aug": 10.9115, "loss": -0.857, "group0_lr": 1.71, "group1_lr": 1.71}
{"mode": "train", "datatime": "0.001", "epoch": 256, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8727, "scale": 0.0, "loss_sim": -0.8596, "loss_uniform": 0.3134, "loss_aug": 10.9663, "loss": -0.8596, "group0_lr": 1.7091, "group1_lr": 1.7091}
{"mode": "train", "datatime": "1.144", "epoch": 257, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "1.437", "pre-sim": 0.8752, "scale": 0.0, "loss_sim": -0.8614, "loss_uniform": 0.3145, "loss_aug": 10.9103, "loss": -0.8614, "group0_lr": 1.7078, "group1_lr": 1.7078}
{"mode": "train", "datatime": "0.001", "epoch": 257, "iter": 30, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8745, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.3174, "loss_aug": 10.9179, "loss": -0.8615, "group0_lr": 1.7069, "group1_lr": 1.7069}
{"mode": "train", "datatime": "1.116", "epoch": 258, "iter": 15, "lr": "1.71e+00", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8751, "scale": 0.0, "loss_sim": -0.8609, "loss_uniform": 0.305, "loss_aug": 10.8897, "loss": -0.8609, "group0_lr": 1.7056, "group1_lr": 1.7056}
{"mode": "train", "datatime": "0.001", "epoch": 258, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8711, "scale": 0.0, "loss_sim": -0.8537, "loss_uniform": 0.261, "loss_aug": 10.8558, "loss": -0.8537, "group0_lr": 1.7046, "group1_lr": 1.7046}
{"mode": "train", "datatime": "1.116", "epoch": 259, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8724, "scale": 0.0, "loss_sim": -0.8573, "loss_uniform": 0.3001, "loss_aug": 10.9195, "loss": -0.8573, "group0_lr": 1.7033, "group1_lr": 1.7033}
{"mode": "train", "datatime": "0.001", "epoch": 259, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8725, "scale": 0.0, "loss_sim": -0.8599, "loss_uniform": 0.2882, "loss_aug": 10.8876, "loss": -0.8599, "group0_lr": 1.7024, "group1_lr": 1.7024}
{"mode": "train", "datatime": "1.126", "epoch": 260, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8728, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.2873, "loss_aug": 10.8113, "loss": -0.8617, "group0_lr": 1.701, "group1_lr": 1.701}
{"mode": "train", "datatime": "0.001", "epoch": 260, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8705, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.2897, "loss_aug": 10.8218, "loss": -0.8565, "group0_lr": 1.7001, "group1_lr": 1.7001}
{"mode": "train", "datatime": "1.157", "epoch": 261, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "1.442", "pre-sim": 0.8717, "scale": 0.0, "loss_sim": -0.858, "loss_uniform": 0.2812, "loss_aug": 10.814, "loss": -0.858, "group0_lr": 1.6988, "group1_lr": 1.6988}
{"mode": "train", "datatime": "0.001", "epoch": 261, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8726, "scale": 0.0, "loss_sim": -0.8595, "loss_uniform": 0.2847, "loss_aug": 10.7907, "loss": -0.8595, "group0_lr": 1.6979, "group1_lr": 1.6979}
{"mode": "train", "datatime": "1.080", "epoch": 262, "iter": 15, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8759, "scale": 0.0, "loss_sim": -0.8675, "loss_uniform": 0.2902, "loss_aug": 10.7879, "loss": -0.8675, "group0_lr": 1.6965, "group1_lr": 1.6965}
{"mode": "train", "datatime": "0.001", "epoch": 262, "iter": 30, "lr": "1.70e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8726, "scale": 0.0, "loss_sim": -0.8593, "loss_uniform": 0.2747, "loss_aug": 10.7722, "loss": -0.8593, "group0_lr": 1.6956, "group1_lr": 1.6956}
{"mode": "train", "datatime": "1.105", "epoch": 263, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.8713, "scale": 0.0, "loss_sim": -0.8608, "loss_uniform": 0.2871, "loss_aug": 10.8072, "loss": -0.8608, "group0_lr": 1.6942, "group1_lr": 1.6942}
{"mode": "train", "datatime": "0.001", "epoch": 263, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.872, "scale": 0.0, "loss_sim": -0.8605, "loss_uniform": 0.2734, "loss_aug": 10.7855, "loss": -0.8605, "group0_lr": 1.6933, "group1_lr": 1.6933}
{"mode": "train", "datatime": "1.052", "epoch": 264, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.8714, "scale": 0.0, "loss_sim": -0.86, "loss_uniform": 0.2776, "loss_aug": 10.7897, "loss": -0.86, "group0_lr": 1.6919, "group1_lr": 1.6919}
{"mode": "train", "datatime": "0.001", "epoch": 264, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8729, "scale": 0.0, "loss_sim": -0.8634, "loss_uniform": 0.283, "loss_aug": 10.7829, "loss": -0.8634, "group0_lr": 1.691, "group1_lr": 1.691}
{"mode": "train", "datatime": "1.200", "epoch": 265, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "1.481", "pre-sim": 0.8728, "scale": 0.0, "loss_sim": -0.8605, "loss_uniform": 0.2897, "loss_aug": 10.7882, "loss": -0.8605, "group0_lr": 1.6896, "group1_lr": 1.6896}
{"mode": "train", "datatime": "0.001", "epoch": 265, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8738, "scale": 0.0, "loss_sim": -0.8639, "loss_uniform": 0.2603, "loss_aug": 10.7533, "loss": -0.8639, "group0_lr": 1.6887, "group1_lr": 1.6887}
{"mode": "train", "datatime": "1.044", "epoch": 266, "iter": 15, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "1.353", "pre-sim": 0.8713, "scale": 0.0, "loss_sim": -0.8587, "loss_uniform": 0.3089, "loss_aug": 10.8073, "loss": -0.8587, "group0_lr": 1.6873, "group1_lr": 1.6873}
{"mode": "train", "datatime": "0.001", "epoch": 266, "iter": 30, "lr": "1.69e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8708, "scale": 0.0, "loss_sim": -0.8575, "loss_uniform": 0.2774, "loss_aug": 10.7435, "loss": -0.8575, "group0_lr": 1.6864, "group1_lr": 1.6864}
{"mode": "train", "datatime": "1.136", "epoch": 267, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.424", "pre-sim": 0.871, "scale": 0.0, "loss_sim": -0.8624, "loss_uniform": 0.2709, "loss_aug": 10.7, "loss": -0.8624, "group0_lr": 1.685, "group1_lr": 1.685}
{"mode": "train", "datatime": "0.001", "epoch": 267, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8741, "scale": 0.0, "loss_sim": -0.865, "loss_uniform": 0.2827, "loss_aug": 10.7, "loss": -0.865, "group0_lr": 1.6841, "group1_lr": 1.6841}
{"mode": "train", "datatime": "1.066", "epoch": 268, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.8702, "scale": 0.0, "loss_sim": -0.8603, "loss_uniform": 0.2687, "loss_aug": 10.6753, "loss": -0.8603, "group0_lr": 1.6827, "group1_lr": 1.6827}
{"mode": "train", "datatime": "0.001", "epoch": 268, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8726, "scale": 0.0, "loss_sim": -0.8619, "loss_uniform": 0.2763, "loss_aug": 10.6577, "loss": -0.8619, "group0_lr": 1.6818, "group1_lr": 1.6818}
{"mode": "train", "datatime": "1.147", "epoch": 269, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8726, "scale": 0.0, "loss_sim": -0.8651, "loss_uniform": 0.2872, "loss_aug": 10.6427, "loss": -0.8651, "group0_lr": 1.6804, "group1_lr": 1.6804}
{"mode": "train", "datatime": "0.001", "epoch": 269, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.871, "scale": 0.0, "loss_sim": -0.8565, "loss_uniform": 0.2961, "loss_aug": 10.6955, "loss": -0.8565, "group0_lr": 1.6795, "group1_lr": 1.6795}
{"mode": "train", "datatime": "1.196", "epoch": 270, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.482", "pre-sim": 0.8736, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.2587, "loss_aug": 10.6346, "loss": -0.8617, "group0_lr": 1.6781, "group1_lr": 1.6781}
{"mode": "train", "datatime": "0.001", "epoch": 270, "iter": 30, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8724, "scale": 0.0, "loss_sim": -0.8611, "loss_uniform": 0.2455, "loss_aug": 10.6182, "loss": -0.8611, "group0_lr": 1.6771, "group1_lr": 1.6771}
{"mode": "train", "datatime": "1.082", "epoch": 271, "iter": 15, "lr": "1.68e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.87, "scale": 0.0, "loss_sim": -0.8608, "loss_uniform": 0.2608, "loss_aug": 10.6251, "loss": -0.8608, "group0_lr": 1.6757, "group1_lr": 1.6757}
{"mode": "train", "datatime": "0.001", "epoch": 271, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8713, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.2679, "loss_aug": 10.5835, "loss": -0.8637, "group0_lr": 1.6748, "group1_lr": 1.6748}
{"mode": "train", "datatime": "1.124", "epoch": 272, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8684, "scale": 0.0, "loss_sim": -0.8616, "loss_uniform": 0.2672, "loss_aug": 10.5583, "loss": -0.8616, "group0_lr": 1.6734, "group1_lr": 1.6734}
{"mode": "train", "datatime": "0.001", "epoch": 272, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8647, "scale": 0.0, "loss_sim": -0.8573, "loss_uniform": 0.2774, "loss_aug": 10.5667, "loss": -0.8573, "group0_lr": 1.6724, "group1_lr": 1.6724}
{"mode": "train", "datatime": "1.083", "epoch": 273, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8706, "scale": 0.0, "loss_sim": -0.8648, "loss_uniform": 0.2671, "loss_aug": 10.6054, "loss": -0.8648, "group0_lr": 1.671, "group1_lr": 1.671}
{"mode": "train", "datatime": "0.001", "epoch": 273, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8671, "scale": 0.0, "loss_sim": -0.8566, "loss_uniform": 0.2832, "loss_aug": 10.6264, "loss": -0.8566, "group0_lr": 1.6701, "group1_lr": 1.6701}
{"mode": "train", "datatime": "1.057", "epoch": 274, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8707, "scale": 0.0, "loss_sim": -0.8604, "loss_uniform": 0.2542, "loss_aug": 10.5805, "loss": -0.8604, "group0_lr": 1.6687, "group1_lr": 1.6687}
{"mode": "train", "datatime": "0.001", "epoch": 274, "iter": 30, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.873, "scale": 0.0, "loss_sim": -0.8617, "loss_uniform": 0.2529, "loss_aug": 10.5665, "loss": -0.8617, "group0_lr": 1.6677, "group1_lr": 1.6677}
{"mode": "train", "datatime": "1.117", "epoch": 275, "iter": 15, "lr": "1.67e+00", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8738, "scale": 0.0, "loss_sim": -0.8654, "loss_uniform": 0.2625, "loss_aug": 10.4693, "loss": -0.8654, "group0_lr": 1.6663, "group1_lr": 1.6663}
{"mode": "train", "datatime": "0.001", "epoch": 275, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8738, "scale": 0.0, "loss_sim": -0.8632, "loss_uniform": 0.2788, "loss_aug": 10.5094, "loss": -0.8632, "group0_lr": 1.6654, "group1_lr": 1.6654}
{"mode": "train", "datatime": "1.113", "epoch": 276, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.8707, "scale": 0.0, "loss_sim": -0.8594, "loss_uniform": 0.2511, "loss_aug": 10.5298, "loss": -0.8594, "group0_lr": 1.664, "group1_lr": 1.664}
{"mode": "train", "datatime": "0.001", "epoch": 276, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.87, "scale": 0.0, "loss_sim": -0.8623, "loss_uniform": 0.278, "loss_aug": 10.5591, "loss": -0.8623, "group0_lr": 1.663, "group1_lr": 1.663}
{"mode": "train", "datatime": "1.062", "epoch": 277, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8739, "scale": 0.0, "loss_sim": -0.8702, "loss_uniform": 0.28, "loss_aug": 10.4963, "loss": -0.8702, "group0_lr": 1.6616, "group1_lr": 1.6616}
{"mode": "train", "datatime": "0.001", "epoch": 277, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8686, "scale": 0.0, "loss_sim": -0.8595, "loss_uniform": 0.2694, "loss_aug": 10.5, "loss": -0.8595, "group0_lr": 1.6606, "group1_lr": 1.6606}
{"mode": "train", "datatime": "1.124", "epoch": 278, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8687, "scale": 0.0, "loss_sim": -0.8641, "loss_uniform": 0.2733, "loss_aug": 10.4579, "loss": -0.8641, "group0_lr": 1.6592, "group1_lr": 1.6592}
{"mode": "train", "datatime": "0.001", "epoch": 278, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8669, "scale": 0.0, "loss_sim": -0.8622, "loss_uniform": 0.2604, "loss_aug": 10.4688, "loss": -0.8622, "group0_lr": 1.6582, "group1_lr": 1.6582}
{"mode": "train", "datatime": "1.145", "epoch": 279, "iter": 15, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "1.427", "pre-sim": 0.8691, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.2556, "loss_aug": 10.4373, "loss": -0.8668, "group0_lr": 1.6568, "group1_lr": 1.6568}
{"mode": "train", "datatime": "0.001", "epoch": 279, "iter": 30, "lr": "1.66e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8698, "scale": 0.0, "loss_sim": -0.8675, "loss_uniform": 0.253, "loss_aug": 10.4136, "loss": -0.8675, "group0_lr": 1.6558, "group1_lr": 1.6558}
{"mode": "train", "datatime": "1.102", "epoch": 280, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.8677, "scale": 0.0, "loss_sim": -0.862, "loss_uniform": 0.2517, "loss_aug": 10.4037, "loss": -0.862, "group0_lr": 1.6544, "group1_lr": 1.6544}
{"mode": "train", "datatime": "0.001", "epoch": 280, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8701, "scale": 0.0, "loss_sim": -0.8662, "loss_uniform": 0.2616, "loss_aug": 10.3458, "loss": -0.8662, "group0_lr": 1.6534, "group1_lr": 1.6534}
{"mode": "train", "datatime": "1.145", "epoch": 281, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8685, "scale": 0.0, "loss_sim": -0.8656, "loss_uniform": 0.2631, "loss_aug": 10.4155, "loss": -0.8656, "group0_lr": 1.652, "group1_lr": 1.652}
{"mode": "train", "datatime": "0.001", "epoch": 281, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8674, "scale": 0.0, "loss_sim": -0.8588, "loss_uniform": 0.267, "loss_aug": 10.4196, "loss": -0.8588, "group0_lr": 1.651, "group1_lr": 1.651}
{"mode": "train", "datatime": "1.131", "epoch": 282, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.868, "scale": 0.0, "loss_sim": -0.8653, "loss_uniform": 0.2591, "loss_aug": 10.3815, "loss": -0.8653, "group0_lr": 1.6496, "group1_lr": 1.6496}
{"mode": "train", "datatime": "0.001", "epoch": 282, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8686, "scale": 0.0, "loss_sim": -0.8653, "loss_uniform": 0.2561, "loss_aug": 10.3793, "loss": -0.8653, "group0_lr": 1.6486, "group1_lr": 1.6486}
{"mode": "train", "datatime": "1.068", "epoch": 283, "iter": 15, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8664, "scale": 0.0, "loss_sim": -0.8605, "loss_uniform": 0.2402, "loss_aug": 10.3817, "loss": -0.8605, "group0_lr": 1.6472, "group1_lr": 1.6472}
{"mode": "train", "datatime": "0.001", "epoch": 283, "iter": 30, "lr": "1.65e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8651, "scale": 0.0, "loss_sim": -0.8594, "loss_uniform": 0.2294, "loss_aug": 10.3353, "loss": -0.8594, "group0_lr": 1.6462, "group1_lr": 1.6462}
{"mode": "train", "datatime": "1.111", "epoch": 284, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8616, "scale": 0.0, "loss_sim": -0.8561, "loss_uniform": 0.2448, "loss_aug": 10.3644, "loss": -0.8561, "group0_lr": 1.6448, "group1_lr": 1.6448}
{"mode": "train", "datatime": "0.001", "epoch": 284, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8688, "scale": 0.0, "loss_sim": -0.8654, "loss_uniform": 0.2356, "loss_aug": 10.3081, "loss": -0.8654, "group0_lr": 1.6438, "group1_lr": 1.6438}
{"mode": "train", "datatime": "1.059", "epoch": 285, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8679, "scale": 0.0, "loss_sim": -0.8631, "loss_uniform": 0.2724, "loss_aug": 10.3642, "loss": -0.8631, "group0_lr": 1.6423, "group1_lr": 1.6423}
{"mode": "train", "datatime": "0.001", "epoch": 285, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.867, "scale": 0.0, "loss_sim": -0.865, "loss_uniform": 0.2279, "loss_aug": 10.2759, "loss": -0.865, "group0_lr": 1.6413, "group1_lr": 1.6413}
{"mode": "train", "datatime": "1.148", "epoch": 286, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.8674, "scale": 0.0, "loss_sim": -0.8636, "loss_uniform": 0.2645, "loss_aug": 10.3265, "loss": -0.8636, "group0_lr": 1.6399, "group1_lr": 1.6399}
{"mode": "train", "datatime": "0.001", "epoch": 286, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8657, "scale": 0.0, "loss_sim": -0.8647, "loss_uniform": 0.2431, "loss_aug": 10.284, "loss": -0.8647, "group0_lr": 1.6389, "group1_lr": 1.6389}
{"mode": "train", "datatime": "1.139", "epoch": 287, "iter": 15, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "1.429", "pre-sim": 0.8667, "scale": 0.0, "loss_sim": -0.8648, "loss_uniform": 0.2495, "loss_aug": 10.2588, "loss": -0.8648, "group0_lr": 1.6375, "group1_lr": 1.6375}
{"mode": "train", "datatime": "0.001", "epoch": 287, "iter": 30, "lr": "1.64e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8641, "scale": 0.0, "loss_sim": -0.8596, "loss_uniform": 0.2726, "loss_aug": 10.3242, "loss": -0.8596, "group0_lr": 1.6365, "group1_lr": 1.6365}
{"mode": "train", "datatime": "1.159", "epoch": 288, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "1.445", "pre-sim": 0.8659, "scale": 0.0, "loss_sim": -0.8668, "loss_uniform": 0.2331, "loss_aug": 10.2522, "loss": -0.8668, "group0_lr": 1.635, "group1_lr": 1.635}
{"mode": "train", "datatime": "0.001", "epoch": 288, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8654, "scale": 0.0, "loss_sim": -0.8604, "loss_uniform": 0.2641, "loss_aug": 10.3218, "loss": -0.8604, "group0_lr": 1.634, "group1_lr": 1.634}
{"mode": "train", "datatime": "1.131", "epoch": 289, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "1.418", "pre-sim": 0.8663, "scale": 0.0, "loss_sim": -0.8663, "loss_uniform": 0.2547, "loss_aug": 10.3119, "loss": -0.8663, "group0_lr": 1.6325, "group1_lr": 1.6325}
{"mode": "train", "datatime": "0.001", "epoch": 289, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8672, "scale": 0.0, "loss_sim": -0.8624, "loss_uniform": 0.2577, "loss_aug": 10.3554, "loss": -0.8624, "group0_lr": 1.6316, "group1_lr": 1.6316}
{"mode": "train", "datatime": "1.113", "epoch": 290, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.868, "scale": 0.0, "loss_sim": -0.8674, "loss_uniform": 0.2449, "loss_aug": 10.3058, "loss": -0.8674, "group0_lr": 1.6301, "group1_lr": 1.6301}
{"mode": "train", "datatime": "0.001", "epoch": 290, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8691, "scale": 0.0, "loss_sim": -0.8676, "loss_uniform": 0.2386, "loss_aug": 10.2819, "loss": -0.8676, "group0_lr": 1.6291, "group1_lr": 1.6291}
{"mode": "train", "datatime": "1.184", "epoch": 291, "iter": 15, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "1.470", "pre-sim": 0.8648, "scale": 0.0, "loss_sim": -0.8648, "loss_uniform": 0.2416, "loss_aug": 10.2681, "loss": -0.8648, "group0_lr": 1.6276, "group1_lr": 1.6276}
{"mode": "train", "datatime": "0.001", "epoch": 291, "iter": 30, "lr": "1.63e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8658, "scale": 0.0, "loss_sim": -0.8665, "loss_uniform": 0.2454, "loss_aug": 10.2582, "loss": -0.8665, "group0_lr": 1.6266, "group1_lr": 1.6266}
{"mode": "train", "datatime": "1.052", "epoch": 292, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.8692, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.2386, "loss_aug": 10.2574, "loss": -0.8729, "group0_lr": 1.6251, "group1_lr": 1.6251}
{"mode": "train", "datatime": "0.001", "epoch": 292, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8659, "scale": 0.0, "loss_sim": -0.8676, "loss_uniform": 0.2287, "loss_aug": 10.2197, "loss": -0.8676, "group0_lr": 1.6241, "group1_lr": 1.6241}
{"mode": "train", "datatime": "1.087", "epoch": 293, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8657, "scale": 0.0, "loss_sim": -0.8674, "loss_uniform": 0.2387, "loss_aug": 10.2525, "loss": -0.8674, "group0_lr": 1.6227, "group1_lr": 1.6227}
{"mode": "train", "datatime": "0.001", "epoch": 293, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8624, "scale": 0.0, "loss_sim": -0.8633, "loss_uniform": 0.2353, "loss_aug": 10.2264, "loss": -0.8633, "group0_lr": 1.6217, "group1_lr": 1.6217}
{"mode": "train", "datatime": "1.045", "epoch": 294, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "1.342", "pre-sim": 0.8681, "scale": 0.0, "loss_sim": -0.8684, "loss_uniform": 0.2347, "loss_aug": 10.2016, "loss": -0.8684, "group0_lr": 1.6202, "group1_lr": 1.6202}
{"mode": "train", "datatime": "0.002", "epoch": 294, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.288", "pre-sim": 0.8649, "scale": 0.0, "loss_sim": -0.8657, "loss_uniform": 0.2201, "loss_aug": 10.2046, "loss": -0.8657, "group0_lr": 1.6192, "group1_lr": 1.6192}
{"mode": "train", "datatime": "1.118", "epoch": 295, "iter": 15, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8654, "scale": 0.0, "loss_sim": -0.868, "loss_uniform": 0.2303, "loss_aug": 10.1782, "loss": -0.868, "group0_lr": 1.6177, "group1_lr": 1.6177}
{"mode": "train", "datatime": "0.001", "epoch": 295, "iter": 30, "lr": "1.62e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8685, "scale": 0.0, "loss_sim": -0.8655, "loss_uniform": 0.2188, "loss_aug": 10.1774, "loss": -0.8655, "group0_lr": 1.6167, "group1_lr": 1.6167}
{"mode": "train", "datatime": "1.121", "epoch": 296, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8657, "scale": 0.0, "loss_sim": -0.8661, "loss_uniform": 0.2362, "loss_aug": 10.2051, "loss": -0.8661, "group0_lr": 1.6152, "group1_lr": 1.6152}
{"mode": "train", "datatime": "0.001", "epoch": 296, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8637, "scale": 0.0, "loss_sim": -0.8644, "loss_uniform": 0.2325, "loss_aug": 10.1591, "loss": -0.8644, "group0_lr": 1.6142, "group1_lr": 1.6142}
{"mode": "train", "datatime": "1.063", "epoch": 297, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.8617, "scale": 0.0, "loss_sim": -0.8601, "loss_uniform": 0.2328, "loss_aug": 10.1889, "loss": -0.8601, "group0_lr": 1.6127, "group1_lr": 1.6127}
{"mode": "train", "datatime": "0.001", "epoch": 297, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8629, "scale": 0.0, "loss_sim": -0.8654, "loss_uniform": 0.2145, "loss_aug": 10.1318, "loss": -0.8654, "group0_lr": 1.6117, "group1_lr": 1.6117}
{"mode": "train", "datatime": "1.211", "epoch": 298, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "1.494", "pre-sim": 0.863, "scale": 0.0, "loss_sim": -0.8665, "loss_uniform": 0.2427, "loss_aug": 10.1435, "loss": -0.8665, "group0_lr": 1.6102, "group1_lr": 1.6102}
{"mode": "train", "datatime": "0.001", "epoch": 298, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8627, "scale": 0.0, "loss_sim": -0.8615, "loss_uniform": 0.2138, "loss_aug": 10.1186, "loss": -0.8615, "group0_lr": 1.6092, "group1_lr": 1.6092}
{"mode": "train", "datatime": "1.117", "epoch": 299, "iter": 15, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "1.405", "pre-sim": 0.8614, "scale": 0.0, "loss_sim": -0.8644, "loss_uniform": 0.2399, "loss_aug": 10.1387, "loss": -0.8644, "group0_lr": 1.6077, "group1_lr": 1.6077}
{"mode": "train", "datatime": "0.001", "epoch": 299, "iter": 30, "lr": "1.61e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.862, "scale": 0.0, "loss_sim": -0.8647, "loss_uniform": 0.2419, "loss_aug": 10.1304, "loss": -0.8647, "group0_lr": 1.6066, "group1_lr": 1.6066}
{"mode": "val", "epoch": 299, "KNN-5": 63.58216560509554}
{"mode": "train", "datatime": "1.089", "epoch": 300, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8679, "scale": 0.0, "loss_sim": -0.8682, "loss_uniform": 0.2371, "loss_aug": 10.1525, "loss": -0.8682, "group0_lr": 1.6051, "group1_lr": 1.6051}
{"mode": "train", "datatime": "0.001", "epoch": 300, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8667, "scale": 0.0, "loss_sim": -0.8707, "loss_uniform": 0.2409, "loss_aug": 10.1163, "loss": -0.8707, "group0_lr": 1.6041, "group1_lr": 1.6041}
{"mode": "train", "datatime": "1.184", "epoch": 301, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "1.476", "pre-sim": 0.8664, "scale": 0.0, "loss_sim": -0.8711, "loss_uniform": 0.237, "loss_aug": 10.1402, "loss": -0.8711, "group0_lr": 1.6026, "group1_lr": 1.6026}
{"mode": "train", "datatime": "0.001", "epoch": 301, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8649, "scale": 0.0, "loss_sim": -0.8696, "loss_uniform": 0.215, "loss_aug": 10.0847, "loss": -0.8696, "group0_lr": 1.6016, "group1_lr": 1.6016}
{"mode": "train", "datatime": "1.164", "epoch": 302, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8654, "scale": 0.0, "loss_sim": -0.8719, "loss_uniform": 0.2361, "loss_aug": 10.1278, "loss": -0.8719, "group0_lr": 1.6001, "group1_lr": 1.6001}
{"mode": "train", "datatime": "0.001", "epoch": 302, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8623, "scale": 0.0, "loss_sim": -0.8694, "loss_uniform": 0.2147, "loss_aug": 10.094, "loss": -0.8694, "group0_lr": 1.599, "group1_lr": 1.599}
{"mode": "train", "datatime": "1.265", "epoch": 303, "iter": 15, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "1.547", "pre-sim": 0.8623, "scale": 0.0, "loss_sim": -0.8637, "loss_uniform": 0.2202, "loss_aug": 10.101, "loss": -0.8637, "group0_lr": 1.5975, "group1_lr": 1.5975}
{"mode": "train", "datatime": "0.001", "epoch": 303, "iter": 30, "lr": "1.60e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8594, "scale": 0.0, "loss_sim": -0.8676, "loss_uniform": 0.2393, "loss_aug": 10.1187, "loss": -0.8676, "group0_lr": 1.5965, "group1_lr": 1.5965}
{"mode": "train", "datatime": "1.076", "epoch": 304, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.861, "scale": 0.0, "loss_sim": -0.8661, "loss_uniform": 0.2422, "loss_aug": 10.0863, "loss": -0.8661, "group0_lr": 1.595, "group1_lr": 1.595}
{"mode": "train", "datatime": "0.001", "epoch": 304, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8634, "scale": 0.0, "loss_sim": -0.8691, "loss_uniform": 0.2145, "loss_aug": 10.0317, "loss": -0.8691, "group0_lr": 1.5939, "group1_lr": 1.5939}
{"mode": "train", "datatime": "1.108", "epoch": 305, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8591, "scale": 0.0, "loss_sim": -0.8672, "loss_uniform": 0.2201, "loss_aug": 10.0696, "loss": -0.8672, "group0_lr": 1.5924, "group1_lr": 1.5924}
{"mode": "train", "datatime": "0.001", "epoch": 305, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8617, "scale": 0.0, "loss_sim": -0.8689, "loss_uniform": 0.2207, "loss_aug": 10.0446, "loss": -0.8689, "group0_lr": 1.5914, "group1_lr": 1.5914}
{"mode": "train", "datatime": "1.094", "epoch": 306, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.863, "scale": 0.0, "loss_sim": -0.8697, "loss_uniform": 0.236, "loss_aug": 10.0434, "loss": -0.8697, "group0_lr": 1.5899, "group1_lr": 1.5899}
{"mode": "train", "datatime": "0.001", "epoch": 306, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8627, "scale": 0.0, "loss_sim": -0.8679, "loss_uniform": 0.2148, "loss_aug": 10.0152, "loss": -0.8679, "group0_lr": 1.5888, "group1_lr": 1.5888}
{"mode": "train", "datatime": "1.163", "epoch": 307, "iter": 15, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "1.451", "pre-sim": 0.8624, "scale": 0.0, "loss_sim": -0.8664, "loss_uniform": 0.2343, "loss_aug": 10.0214, "loss": -0.8664, "group0_lr": 1.5873, "group1_lr": 1.5873}
{"mode": "train", "datatime": "0.001", "epoch": 307, "iter": 30, "lr": "1.59e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8634, "scale": 0.0, "loss_sim": -0.8672, "loss_uniform": 0.2204, "loss_aug": 10.0167, "loss": -0.8672, "group0_lr": 1.5863, "group1_lr": 1.5863}
{"mode": "train", "datatime": "1.107", "epoch": 308, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8678, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.2259, "loss_aug": 10.0105, "loss": -0.8723, "group0_lr": 1.5847, "group1_lr": 1.5847}
{"mode": "train", "datatime": "0.001", "epoch": 308, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8642, "scale": 0.0, "loss_sim": -0.8704, "loss_uniform": 0.2222, "loss_aug": 10.0067, "loss": -0.8704, "group0_lr": 1.5837, "group1_lr": 1.5837}
{"mode": "train", "datatime": "1.013", "epoch": 309, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "1.336", "pre-sim": 0.8591, "scale": 0.0, "loss_sim": -0.8653, "loss_uniform": 0.2173, "loss_aug": 9.9976, "loss": -0.8653, "group0_lr": 1.5822, "group1_lr": 1.5822}
{"mode": "train", "datatime": "0.001", "epoch": 309, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8629, "scale": 0.0, "loss_sim": -0.8614, "loss_uniform": 0.2289, "loss_aug": 10.0356, "loss": -0.8614, "group0_lr": 1.5811, "group1_lr": 1.5811}
{"mode": "train", "datatime": "1.121", "epoch": 310, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8651, "scale": 0.0, "loss_sim": -0.8775, "loss_uniform": 0.2079, "loss_aug": 9.9896, "loss": -0.8775, "group0_lr": 1.5796, "group1_lr": 1.5796}
{"mode": "train", "datatime": "0.001", "epoch": 310, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8608, "scale": 0.0, "loss_sim": -0.8662, "loss_uniform": 0.2098, "loss_aug": 10.002, "loss": -0.8662, "group0_lr": 1.5785, "group1_lr": 1.5785}
{"mode": "train", "datatime": "1.119", "epoch": 311, "iter": 15, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "1.409", "pre-sim": 0.8615, "scale": 0.0, "loss_sim": -0.8729, "loss_uniform": 0.2055, "loss_aug": 9.9722, "loss": -0.8729, "group0_lr": 1.577, "group1_lr": 1.577}
{"mode": "train", "datatime": "0.001", "epoch": 311, "iter": 30, "lr": "1.58e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8597, "scale": 0.0, "loss_sim": -0.8688, "loss_uniform": 0.2124, "loss_aug": 9.9787, "loss": -0.8688, "group0_lr": 1.5759, "group1_lr": 1.5759}
{"mode": "train", "datatime": "1.104", "epoch": 312, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8637, "scale": 0.0, "loss_sim": -0.875, "loss_uniform": 0.2022, "loss_aug": 9.9391, "loss": -0.875, "group0_lr": 1.5744, "group1_lr": 1.5744}
{"mode": "train", "datatime": "0.001", "epoch": 312, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8636, "scale": 0.0, "loss_sim": -0.8705, "loss_uniform": 0.2092, "loss_aug": 9.9401, "loss": -0.8705, "group0_lr": 1.5733, "group1_lr": 1.5733}
{"mode": "train", "datatime": "1.087", "epoch": 313, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.8644, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.2062, "loss_aug": 9.9343, "loss": -0.8723, "group0_lr": 1.5718, "group1_lr": 1.5718}
{"mode": "train", "datatime": "0.001", "epoch": 313, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8652, "scale": 0.0, "loss_sim": -0.8768, "loss_uniform": 0.2171, "loss_aug": 9.9087, "loss": -0.8768, "group0_lr": 1.5707, "group1_lr": 1.5707}
{"mode": "train", "datatime": "1.117", "epoch": 314, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8597, "scale": 0.0, "loss_sim": -0.8666, "loss_uniform": 0.2076, "loss_aug": 9.9306, "loss": -0.8666, "group0_lr": 1.5692, "group1_lr": 1.5692}
{"mode": "train", "datatime": "0.001", "epoch": 314, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8605, "scale": 0.0, "loss_sim": -0.8734, "loss_uniform": 0.2037, "loss_aug": 9.8726, "loss": -0.8734, "group0_lr": 1.5681, "group1_lr": 1.5681}
{"mode": "train", "datatime": "1.023", "epoch": 315, "iter": 15, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "1.334", "pre-sim": 0.864, "scale": 0.0, "loss_sim": -0.8763, "loss_uniform": 0.2175, "loss_aug": 9.8695, "loss": -0.8763, "group0_lr": 1.5666, "group1_lr": 1.5666}
{"mode": "train", "datatime": "0.001", "epoch": 315, "iter": 30, "lr": "1.57e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.86, "scale": 0.0, "loss_sim": -0.8732, "loss_uniform": 0.2047, "loss_aug": 9.8431, "loss": -0.8732, "group0_lr": 1.5655, "group1_lr": 1.5655}
{"mode": "train", "datatime": "1.060", "epoch": 316, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.8597, "scale": 0.0, "loss_sim": -0.8725, "loss_uniform": 0.2103, "loss_aug": 9.8454, "loss": -0.8725, "group0_lr": 1.5639, "group1_lr": 1.5639}
{"mode": "train", "datatime": "0.001", "epoch": 316, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8639, "scale": 0.0, "loss_sim": -0.8751, "loss_uniform": 0.2017, "loss_aug": 9.7951, "loss": -0.8751, "group0_lr": 1.5629, "group1_lr": 1.5629}
{"mode": "train", "datatime": "1.095", "epoch": 317, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8582, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.2234, "loss_aug": 9.8273, "loss": -0.8723, "group0_lr": 1.5613, "group1_lr": 1.5613}
{"mode": "train", "datatime": "0.001", "epoch": 317, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8599, "scale": 0.0, "loss_sim": -0.8741, "loss_uniform": 0.1965, "loss_aug": 9.7791, "loss": -0.8741, "group0_lr": 1.5603, "group1_lr": 1.5603}
{"mode": "train", "datatime": "1.161", "epoch": 318, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.8623, "scale": 0.0, "loss_sim": -0.8759, "loss_uniform": 0.2132, "loss_aug": 9.7804, "loss": -0.8759, "group0_lr": 1.5587, "group1_lr": 1.5587}
{"mode": "train", "datatime": "0.001", "epoch": 318, "iter": 30, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.859, "scale": 0.0, "loss_sim": -0.8711, "loss_uniform": 0.2035, "loss_aug": 9.7727, "loss": -0.8711, "group0_lr": 1.5576, "group1_lr": 1.5576}
{"mode": "train", "datatime": "1.048", "epoch": 319, "iter": 15, "lr": "1.56e+00", "total": 37, "batchsize": 256, "time": "1.341", "pre-sim": 0.859, "scale": 0.0, "loss_sim": -0.8723, "loss_uniform": 0.219, "loss_aug": 9.8068, "loss": -0.8723, "group0_lr": 1.5561, "group1_lr": 1.5561}
{"mode": "train", "datatime": "0.001", "epoch": 319, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8583, "scale": 0.0, "loss_sim": -0.8724, "loss_uniform": 0.217, "loss_aug": 9.7817, "loss": -0.8724, "group0_lr": 1.555, "group1_lr": 1.555}
{"mode": "train", "datatime": "1.099", "epoch": 320, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8558, "scale": 0.0, "loss_sim": -0.8695, "loss_uniform": 0.2109, "loss_aug": 9.8232, "loss": -0.8695, "group0_lr": 1.5534, "group1_lr": 1.5534}
{"mode": "train", "datatime": "0.001", "epoch": 320, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8547, "scale": 0.0, "loss_sim": -0.8643, "loss_uniform": 0.2101, "loss_aug": 9.8176, "loss": -0.8643, "group0_lr": 1.5523, "group1_lr": 1.5523}
{"mode": "train", "datatime": "1.075", "epoch": 321, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.857, "scale": 0.0, "loss_sim": -0.8692, "loss_uniform": 0.1983, "loss_aug": 9.781, "loss": -0.8692, "group0_lr": 1.5508, "group1_lr": 1.5508}
{"mode": "train", "datatime": "0.001", "epoch": 321, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8587, "scale": 0.0, "loss_sim": -0.8741, "loss_uniform": 0.1995, "loss_aug": 9.7875, "loss": -0.8741, "group0_lr": 1.5497, "group1_lr": 1.5497}
{"mode": "train", "datatime": "1.127", "epoch": 322, "iter": 15, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.8596, "scale": 0.0, "loss_sim": -0.876, "loss_uniform": 0.1931, "loss_aug": 9.7758, "loss": -0.876, "group0_lr": 1.5481, "group1_lr": 1.5481}
{"mode": "train", "datatime": "0.001", "epoch": 322, "iter": 30, "lr": "1.55e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8615, "scale": 0.0, "loss_sim": -0.8739, "loss_uniform": 0.1866, "loss_aug": 9.753, "loss": -0.8739, "group0_lr": 1.547, "group1_lr": 1.547}
{"mode": "train", "datatime": "1.182", "epoch": 323, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "1.464", "pre-sim": 0.8604, "scale": 0.0, "loss_sim": -0.8722, "loss_uniform": 0.2063, "loss_aug": 9.7806, "loss": -0.8722, "group0_lr": 1.5455, "group1_lr": 1.5455}
{"mode": "train", "datatime": "0.001", "epoch": 323, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.864, "scale": 0.0, "loss_sim": -0.8793, "loss_uniform": 0.1921, "loss_aug": 9.7574, "loss": -0.8793, "group0_lr": 1.5444, "group1_lr": 1.5444}
{"mode": "train", "datatime": "1.170", "epoch": 324, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "1.456", "pre-sim": 0.8602, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.1963, "loss_aug": 9.7571, "loss": -0.8779, "group0_lr": 1.5428, "group1_lr": 1.5428}
{"mode": "train", "datatime": "0.001", "epoch": 324, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8606, "scale": 0.0, "loss_sim": -0.8776, "loss_uniform": 0.1933, "loss_aug": 9.7585, "loss": -0.8776, "group0_lr": 1.5417, "group1_lr": 1.5417}
{"mode": "train", "datatime": "1.151", "epoch": 325, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.8571, "scale": 0.0, "loss_sim": -0.8713, "loss_uniform": 0.1886, "loss_aug": 9.7434, "loss": -0.8713, "group0_lr": 1.5401, "group1_lr": 1.5401}
{"mode": "train", "datatime": "0.001", "epoch": 325, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8557, "scale": 0.0, "loss_sim": -0.8721, "loss_uniform": 0.1918, "loss_aug": 9.7373, "loss": -0.8721, "group0_lr": 1.5391, "group1_lr": 1.5391}
{"mode": "train", "datatime": "1.069", "epoch": 326, "iter": 15, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8595, "scale": 0.0, "loss_sim": -0.873, "loss_uniform": 0.1916, "loss_aug": 9.7138, "loss": -0.873, "group0_lr": 1.5375, "group1_lr": 1.5375}
{"mode": "train", "datatime": "0.001", "epoch": 326, "iter": 30, "lr": "1.54e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8605, "scale": 0.0, "loss_sim": -0.8795, "loss_uniform": 0.1929, "loss_aug": 9.6819, "loss": -0.8795, "group0_lr": 1.5364, "group1_lr": 1.5364}
{"mode": "train", "datatime": "1.159", "epoch": 327, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.8589, "scale": 0.0, "loss_sim": -0.8765, "loss_uniform": 0.1982, "loss_aug": 9.6801, "loss": -0.8765, "group0_lr": 1.5348, "group1_lr": 1.5348}
{"mode": "train", "datatime": "0.001", "epoch": 327, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8591, "scale": 0.0, "loss_sim": -0.8795, "loss_uniform": 0.2029, "loss_aug": 9.6615, "loss": -0.8795, "group0_lr": 1.5337, "group1_lr": 1.5337}
{"mode": "train", "datatime": "1.047", "epoch": 328, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.8545, "scale": 0.0, "loss_sim": -0.869, "loss_uniform": 0.2176, "loss_aug": 9.6882, "loss": -0.869, "group0_lr": 1.5321, "group1_lr": 1.5321}
{"mode": "train", "datatime": "0.002", "epoch": 328, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8713, "loss_uniform": 0.2056, "loss_aug": 9.6934, "loss": -0.8713, "group0_lr": 1.531, "group1_lr": 1.531}
{"mode": "train", "datatime": "1.159", "epoch": 329, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "1.443", "pre-sim": 0.8619, "scale": 0.0, "loss_sim": -0.8832, "loss_uniform": 0.1832, "loss_aug": 9.6115, "loss": -0.8832, "group0_lr": 1.5294, "group1_lr": 1.5294}
{"mode": "train", "datatime": "0.001", "epoch": 329, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8576, "scale": 0.0, "loss_sim": -0.872, "loss_uniform": 0.197, "loss_aug": 9.6697, "loss": -0.872, "group0_lr": 1.5283, "group1_lr": 1.5283}
{"mode": "train", "datatime": "1.041", "epoch": 330, "iter": 15, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8746, "loss_uniform": 0.1883, "loss_aug": 9.6358, "loss": -0.8746, "group0_lr": 1.5267, "group1_lr": 1.5267}
{"mode": "train", "datatime": "0.001", "epoch": 330, "iter": 30, "lr": "1.53e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8581, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.191, "loss_aug": 9.6133, "loss": -0.8771, "group0_lr": 1.5256, "group1_lr": 1.5256}
{"mode": "train", "datatime": "1.140", "epoch": 331, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "1.424", "pre-sim": 0.8565, "scale": 0.0, "loss_sim": -0.8736, "loss_uniform": 0.2021, "loss_aug": 9.6129, "loss": -0.8736, "group0_lr": 1.524, "group1_lr": 1.524}
{"mode": "train", "datatime": "0.001", "epoch": 331, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8592, "scale": 0.0, "loss_sim": -0.8758, "loss_uniform": 0.1775, "loss_aug": 9.5696, "loss": -0.8758, "group0_lr": 1.5229, "group1_lr": 1.5229}
{"mode": "train", "datatime": "1.092", "epoch": 332, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8529, "scale": 0.0, "loss_sim": -0.8699, "loss_uniform": 0.1936, "loss_aug": 9.6134, "loss": -0.8699, "group0_lr": 1.5213, "group1_lr": 1.5213}
{"mode": "train", "datatime": "0.001", "epoch": 332, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8559, "scale": 0.0, "loss_sim": -0.875, "loss_uniform": 0.1917, "loss_aug": 9.5945, "loss": -0.875, "group0_lr": 1.5202, "group1_lr": 1.5202}
{"mode": "train", "datatime": "1.105", "epoch": 333, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8587, "scale": 0.0, "loss_sim": -0.8759, "loss_uniform": 0.1757, "loss_aug": 9.5347, "loss": -0.8759, "group0_lr": 1.5186, "group1_lr": 1.5186}
{"mode": "train", "datatime": "0.001", "epoch": 333, "iter": 30, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8548, "scale": 0.0, "loss_sim": -0.8722, "loss_uniform": 0.1781, "loss_aug": 9.5502, "loss": -0.8722, "group0_lr": 1.5175, "group1_lr": 1.5175}
{"mode": "train", "datatime": "1.063", "epoch": 334, "iter": 15, "lr": "1.52e+00", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.8541, "scale": 0.0, "loss_sim": -0.8749, "loss_uniform": 0.1597, "loss_aug": 9.513, "loss": -0.8749, "group0_lr": 1.5159, "group1_lr": 1.5159}
{"mode": "train", "datatime": "0.001", "epoch": 334, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.858, "scale": 0.0, "loss_sim": -0.877, "loss_uniform": 0.168, "loss_aug": 9.4991, "loss": -0.877, "group0_lr": 1.5148, "group1_lr": 1.5148}
{"mode": "train", "datatime": "1.109", "epoch": 335, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8555, "scale": 0.0, "loss_sim": -0.8717, "loss_uniform": 0.1747, "loss_aug": 9.5102, "loss": -0.8717, "group0_lr": 1.5132, "group1_lr": 1.5132}
{"mode": "train", "datatime": "0.001", "epoch": 335, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8586, "scale": 0.0, "loss_sim": -0.8771, "loss_uniform": 0.1841, "loss_aug": 9.5153, "loss": -0.8771, "group0_lr": 1.5121, "group1_lr": 1.5121}
{"mode": "train", "datatime": "1.187", "epoch": 336, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "1.469", "pre-sim": 0.854, "scale": 0.0, "loss_sim": -0.8749, "loss_uniform": 0.1793, "loss_aug": 9.5, "loss": -0.8749, "group0_lr": 1.5104, "group1_lr": 1.5104}
{"mode": "train", "datatime": "0.001", "epoch": 336, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8537, "scale": 0.0, "loss_sim": -0.8721, "loss_uniform": 0.1697, "loss_aug": 9.4786, "loss": -0.8721, "group0_lr": 1.5093, "group1_lr": 1.5093}
{"mode": "train", "datatime": "1.078", "epoch": 337, "iter": 15, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "1.366", "pre-sim": 0.856, "scale": 0.0, "loss_sim": -0.8766, "loss_uniform": 0.1955, "loss_aug": 9.4908, "loss": -0.8766, "group0_lr": 1.5077, "group1_lr": 1.5077}
{"mode": "train", "datatime": "0.001", "epoch": 337, "iter": 30, "lr": "1.51e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.856, "scale": 0.0, "loss_sim": -0.8765, "loss_uniform": 0.1874, "loss_aug": 9.4705, "loss": -0.8765, "group0_lr": 1.5066, "group1_lr": 1.5066}
{"mode": "train", "datatime": "1.111", "epoch": 338, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.8529, "scale": 0.0, "loss_sim": -0.8737, "loss_uniform": 0.1798, "loss_aug": 9.4979, "loss": -0.8737, "group0_lr": 1.505, "group1_lr": 1.505}
{"mode": "train", "datatime": "0.001", "epoch": 338, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8562, "scale": 0.0, "loss_sim": -0.8787, "loss_uniform": 0.1756, "loss_aug": 9.4825, "loss": -0.8787, "group0_lr": 1.5039, "group1_lr": 1.5039}
{"mode": "train", "datatime": "1.073", "epoch": 339, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "1.359", "pre-sim": 0.8552, "scale": 0.0, "loss_sim": -0.8784, "loss_uniform": 0.1834, "loss_aug": 9.4995, "loss": -0.8784, "group0_lr": 1.5022, "group1_lr": 1.5022}
{"mode": "train", "datatime": "0.001", "epoch": 339, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8532, "scale": 0.0, "loss_sim": -0.8695, "loss_uniform": 0.159, "loss_aug": 9.4871, "loss": -0.8695, "group0_lr": 1.5011, "group1_lr": 1.5011}
{"mode": "train", "datatime": "1.120", "epoch": 340, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8554, "scale": 0.0, "loss_sim": -0.8757, "loss_uniform": 0.1678, "loss_aug": 9.4734, "loss": -0.8757, "group0_lr": 1.4995, "group1_lr": 1.4995}
{"mode": "train", "datatime": "0.001", "epoch": 340, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8574, "scale": 0.0, "loss_sim": -0.8777, "loss_uniform": 0.1769, "loss_aug": 9.4726, "loss": -0.8777, "group0_lr": 1.4984, "group1_lr": 1.4984}
{"mode": "train", "datatime": "1.136", "epoch": 341, "iter": 15, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8553, "scale": 0.0, "loss_sim": -0.8784, "loss_uniform": 0.1704, "loss_aug": 9.4351, "loss": -0.8784, "group0_lr": 1.4967, "group1_lr": 1.4967}
{"mode": "train", "datatime": "0.001", "epoch": 341, "iter": 30, "lr": "1.50e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8518, "scale": 0.0, "loss_sim": -0.8712, "loss_uniform": 0.1871, "loss_aug": 9.4527, "loss": -0.8712, "group0_lr": 1.4956, "group1_lr": 1.4956}
{"mode": "train", "datatime": "1.084", "epoch": 342, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8564, "scale": 0.0, "loss_sim": -0.8782, "loss_uniform": 0.1874, "loss_aug": 9.4764, "loss": -0.8782, "group0_lr": 1.494, "group1_lr": 1.494}
{"mode": "train", "datatime": "0.001", "epoch": 342, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8521, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.18, "loss_aug": 9.4549, "loss": -0.8789, "group0_lr": 1.4929, "group1_lr": 1.4929}
{"mode": "train", "datatime": "1.104", "epoch": 343, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.8512, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.1728, "loss_aug": 9.4234, "loss": -0.8788, "group0_lr": 1.4912, "group1_lr": 1.4912}
{"mode": "train", "datatime": "0.001", "epoch": 343, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8539, "scale": 0.0, "loss_sim": -0.8812, "loss_uniform": 0.1761, "loss_aug": 9.4291, "loss": -0.8812, "group0_lr": 1.4901, "group1_lr": 1.4901}
{"mode": "train", "datatime": "1.160", "epoch": 344, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "1.445", "pre-sim": 0.8569, "scale": 0.0, "loss_sim": -0.8835, "loss_uniform": 0.1758, "loss_aug": 9.3967, "loss": -0.8835, "group0_lr": 1.4884, "group1_lr": 1.4884}
{"mode": "train", "datatime": "0.001", "epoch": 344, "iter": 30, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8538, "scale": 0.0, "loss_sim": -0.8731, "loss_uniform": 0.1691, "loss_aug": 9.3943, "loss": -0.8731, "group0_lr": 1.4873, "group1_lr": 1.4873}
{"mode": "train", "datatime": "1.077", "epoch": 345, "iter": 15, "lr": "1.49e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8534, "scale": 0.0, "loss_sim": -0.8777, "loss_uniform": 0.1655, "loss_aug": 9.3667, "loss": -0.8777, "group0_lr": 1.4857, "group1_lr": 1.4857}
{"mode": "train", "datatime": "0.002", "epoch": 345, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8514, "scale": 0.0, "loss_sim": -0.8719, "loss_uniform": 0.1735, "loss_aug": 9.384, "loss": -0.8719, "group0_lr": 1.4845, "group1_lr": 1.4845}
{"mode": "train", "datatime": "1.170", "epoch": 346, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "1.458", "pre-sim": 0.8535, "scale": 0.0, "loss_sim": -0.8741, "loss_uniform": 0.176, "loss_aug": 9.3641, "loss": -0.8741, "group0_lr": 1.4829, "group1_lr": 1.4829}
{"mode": "train", "datatime": "0.001", "epoch": 346, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8542, "scale": 0.0, "loss_sim": -0.8743, "loss_uniform": 0.1777, "loss_aug": 9.3855, "loss": -0.8743, "group0_lr": 1.4818, "group1_lr": 1.4818}
{"mode": "train", "datatime": "1.015", "epoch": 347, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "1.316", "pre-sim": 0.8521, "scale": 0.0, "loss_sim": -0.8773, "loss_uniform": 0.1639, "loss_aug": 9.3383, "loss": -0.8773, "group0_lr": 1.4801, "group1_lr": 1.4801}
{"mode": "train", "datatime": "0.001", "epoch": 347, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8511, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.1777, "loss_aug": 9.3573, "loss": -0.8764, "group0_lr": 1.479, "group1_lr": 1.479}
{"mode": "train", "datatime": "1.054", "epoch": 348, "iter": 15, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8549, "scale": 0.0, "loss_sim": -0.8822, "loss_uniform": 0.1754, "loss_aug": 9.3438, "loss": -0.8822, "group0_lr": 1.4773, "group1_lr": 1.4773}
{"mode": "train", "datatime": "0.001", "epoch": 348, "iter": 30, "lr": "1.48e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8528, "scale": 0.0, "loss_sim": -0.8808, "loss_uniform": 0.1751, "loss_aug": 9.3449, "loss": -0.8808, "group0_lr": 1.4762, "group1_lr": 1.4762}
{"mode": "train", "datatime": "1.090", "epoch": 349, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8517, "scale": 0.0, "loss_sim": -0.8731, "loss_uniform": 0.1712, "loss_aug": 9.3535, "loss": -0.8731, "group0_lr": 1.4745, "group1_lr": 1.4745}
{"mode": "train", "datatime": "0.001", "epoch": 349, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8539, "scale": 0.0, "loss_sim": -0.8811, "loss_uniform": 0.1584, "loss_aug": 9.2936, "loss": -0.8811, "group0_lr": 1.4734, "group1_lr": 1.4734}
{"mode": "val", "epoch": 349, "KNN-5": 64.75923566878981}
{"mode": "train", "datatime": "1.071", "epoch": 350, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8498, "scale": 0.0, "loss_sim": -0.8759, "loss_uniform": 0.1821, "loss_aug": 9.3317, "loss": -0.8759, "group0_lr": 1.4717, "group1_lr": 1.4717}
{"mode": "train", "datatime": "0.001", "epoch": 350, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8499, "scale": 0.0, "loss_sim": -0.8711, "loss_uniform": 0.1628, "loss_aug": 9.3177, "loss": -0.8711, "group0_lr": 1.4706, "group1_lr": 1.4706}
{"mode": "train", "datatime": "1.089", "epoch": 351, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8493, "scale": 0.0, "loss_sim": -0.8786, "loss_uniform": 0.1743, "loss_aug": 9.2994, "loss": -0.8786, "group0_lr": 1.4689, "group1_lr": 1.4689}
{"mode": "train", "datatime": "0.001", "epoch": 351, "iter": 30, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8523, "scale": 0.0, "loss_sim": -0.8809, "loss_uniform": 0.1712, "loss_aug": 9.3064, "loss": -0.8809, "group0_lr": 1.4678, "group1_lr": 1.4678}
{"mode": "train", "datatime": "1.117", "epoch": 352, "iter": 15, "lr": "1.47e+00", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.851, "scale": 0.0, "loss_sim": -0.8828, "loss_uniform": 0.1717, "loss_aug": 9.2832, "loss": -0.8828, "group0_lr": 1.4661, "group1_lr": 1.4661}
{"mode": "train", "datatime": "0.001", "epoch": 352, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8503, "scale": 0.0, "loss_sim": -0.8777, "loss_uniform": 0.1774, "loss_aug": 9.3131, "loss": -0.8777, "group0_lr": 1.465, "group1_lr": 1.465}
{"mode": "train", "datatime": "1.124", "epoch": 353, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8498, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.1617, "loss_aug": 9.2821, "loss": -0.8827, "group0_lr": 1.4633, "group1_lr": 1.4633}
{"mode": "train", "datatime": "0.001", "epoch": 353, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8517, "scale": 0.0, "loss_sim": -0.8728, "loss_uniform": 0.1706, "loss_aug": 9.3029, "loss": -0.8728, "group0_lr": 1.4622, "group1_lr": 1.4622}
{"mode": "train", "datatime": "1.110", "epoch": 354, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.8554, "scale": 0.0, "loss_sim": -0.8826, "loss_uniform": 0.1704, "loss_aug": 9.2749, "loss": -0.8826, "group0_lr": 1.4605, "group1_lr": 1.4605}
{"mode": "train", "datatime": "0.001", "epoch": 354, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8495, "scale": 0.0, "loss_sim": -0.8764, "loss_uniform": 0.1631, "loss_aug": 9.2864, "loss": -0.8764, "group0_lr": 1.4594, "group1_lr": 1.4594}
{"mode": "train", "datatime": "1.098", "epoch": 355, "iter": 15, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.8516, "scale": 0.0, "loss_sim": -0.8813, "loss_uniform": 0.1578, "loss_aug": 9.2645, "loss": -0.8813, "group0_lr": 1.4577, "group1_lr": 1.4577}
{"mode": "train", "datatime": "0.001", "epoch": 355, "iter": 30, "lr": "1.46e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8511, "scale": 0.0, "loss_sim": -0.8831, "loss_uniform": 0.1688, "loss_aug": 9.2591, "loss": -0.8831, "group0_lr": 1.4565, "group1_lr": 1.4565}
{"mode": "train", "datatime": "1.058", "epoch": 356, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.8472, "scale": 0.0, "loss_sim": -0.8799, "loss_uniform": 0.1642, "loss_aug": 9.2675, "loss": -0.8799, "group0_lr": 1.4549, "group1_lr": 1.4549}
{"mode": "train", "datatime": "0.001", "epoch": 356, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8502, "scale": 0.0, "loss_sim": -0.8823, "loss_uniform": 0.1635, "loss_aug": 9.2494, "loss": -0.8823, "group0_lr": 1.4537, "group1_lr": 1.4537}
{"mode": "train", "datatime": "1.079", "epoch": 357, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8489, "scale": 0.0, "loss_sim": -0.8795, "loss_uniform": 0.1553, "loss_aug": 9.2237, "loss": -0.8795, "group0_lr": 1.452, "group1_lr": 1.452}
{"mode": "train", "datatime": "0.001", "epoch": 357, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.852, "scale": 0.0, "loss_sim": -0.8847, "loss_uniform": 0.1664, "loss_aug": 9.2239, "loss": -0.8847, "group0_lr": 1.4509, "group1_lr": 1.4509}
{"mode": "train", "datatime": "1.017", "epoch": 358, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "1.323", "pre-sim": 0.8494, "scale": 0.0, "loss_sim": -0.8826, "loss_uniform": 0.1624, "loss_aug": 9.215, "loss": -0.8826, "group0_lr": 1.4492, "group1_lr": 1.4492}
{"mode": "train", "datatime": "0.001", "epoch": 358, "iter": 30, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8495, "scale": 0.0, "loss_sim": -0.8777, "loss_uniform": 0.1544, "loss_aug": 9.2192, "loss": -0.8777, "group0_lr": 1.4481, "group1_lr": 1.4481}
{"mode": "train", "datatime": "1.111", "epoch": 359, "iter": 15, "lr": "1.45e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8516, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.1634, "loss_aug": 9.1957, "loss": -0.8827, "group0_lr": 1.4464, "group1_lr": 1.4464}
{"mode": "train", "datatime": "0.001", "epoch": 359, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8772, "loss_uniform": 0.1669, "loss_aug": 9.1992, "loss": -0.8772, "group0_lr": 1.4452, "group1_lr": 1.4452}
{"mode": "train", "datatime": "1.091", "epoch": 360, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8475, "scale": 0.0, "loss_sim": -0.8809, "loss_uniform": 0.156, "loss_aug": 9.1817, "loss": -0.8809, "group0_lr": 1.4435, "group1_lr": 1.4435}
{"mode": "train", "datatime": "0.001", "epoch": 360, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8467, "scale": 0.0, "loss_sim": -0.8772, "loss_uniform": 0.1511, "loss_aug": 9.1769, "loss": -0.8772, "group0_lr": 1.4424, "group1_lr": 1.4424}
{"mode": "train", "datatime": "1.010", "epoch": 361, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "1.310", "pre-sim": 0.8519, "scale": 0.0, "loss_sim": -0.8839, "loss_uniform": 0.161, "loss_aug": 9.1456, "loss": -0.8839, "group0_lr": 1.4407, "group1_lr": 1.4407}
{"mode": "train", "datatime": "0.001", "epoch": 361, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8492, "scale": 0.0, "loss_sim": -0.8774, "loss_uniform": 0.1704, "loss_aug": 9.1829, "loss": -0.8774, "group0_lr": 1.4395, "group1_lr": 1.4395}
{"mode": "train", "datatime": "1.101", "epoch": 362, "iter": 15, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8481, "scale": 0.0, "loss_sim": -0.8778, "loss_uniform": 0.1589, "loss_aug": 9.1829, "loss": -0.8778, "group0_lr": 1.4378, "group1_lr": 1.4378}
{"mode": "train", "datatime": "0.001", "epoch": 362, "iter": 30, "lr": "1.44e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8555, "scale": 0.0, "loss_sim": -0.8896, "loss_uniform": 0.157, "loss_aug": 9.1431, "loss": -0.8896, "group0_lr": 1.4367, "group1_lr": 1.4367}
{"mode": "train", "datatime": "1.136", "epoch": 363, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.8446, "scale": 0.0, "loss_sim": -0.8753, "loss_uniform": 0.1639, "loss_aug": 9.1659, "loss": -0.8753, "group0_lr": 1.435, "group1_lr": 1.435}
{"mode": "train", "datatime": "0.001", "epoch": 363, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8514, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.1615, "loss_aug": 9.1328, "loss": -0.8834, "group0_lr": 1.4338, "group1_lr": 1.4338}
{"mode": "train", "datatime": "1.070", "epoch": 364, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8524, "scale": 0.0, "loss_sim": -0.8859, "loss_uniform": 0.1664, "loss_aug": 9.1196, "loss": -0.8859, "group0_lr": 1.4321, "group1_lr": 1.4321}
{"mode": "train", "datatime": "0.001", "epoch": 364, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8537, "scale": 0.0, "loss_sim": -0.8862, "loss_uniform": 0.1659, "loss_aug": 9.1179, "loss": -0.8862, "group0_lr": 1.431, "group1_lr": 1.431}
{"mode": "train", "datatime": "1.099", "epoch": 365, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.8459, "scale": 0.0, "loss_sim": -0.8823, "loss_uniform": 0.166, "loss_aug": 9.0975, "loss": -0.8823, "group0_lr": 1.4293, "group1_lr": 1.4293}
{"mode": "train", "datatime": "0.001", "epoch": 365, "iter": 30, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8468, "scale": 0.0, "loss_sim": -0.8812, "loss_uniform": 0.1541, "loss_aug": 9.0883, "loss": -0.8812, "group0_lr": 1.4281, "group1_lr": 1.4281}
{"mode": "train", "datatime": "1.014", "epoch": 366, "iter": 15, "lr": "1.43e+00", "total": 37, "batchsize": 256, "time": "1.314", "pre-sim": 0.8472, "scale": 0.0, "loss_sim": -0.8772, "loss_uniform": 0.1547, "loss_aug": 9.0892, "loss": -0.8772, "group0_lr": 1.4264, "group1_lr": 1.4264}
{"mode": "train", "datatime": "0.001", "epoch": 366, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8489, "scale": 0.0, "loss_sim": -0.883, "loss_uniform": 0.1471, "loss_aug": 9.054, "loss": -0.883, "group0_lr": 1.4252, "group1_lr": 1.4252}
{"mode": "train", "datatime": "1.033", "epoch": 367, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "1.328", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8788, "loss_uniform": 0.1449, "loss_aug": 9.0302, "loss": -0.8788, "group0_lr": 1.4235, "group1_lr": 1.4235}
{"mode": "train", "datatime": "0.001", "epoch": 367, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8443, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.1527, "loss_aug": 9.0295, "loss": -0.8779, "group0_lr": 1.4223, "group1_lr": 1.4223}
{"mode": "train", "datatime": "1.125", "epoch": 368, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8832, "loss_uniform": 0.1535, "loss_aug": 8.9895, "loss": -0.8832, "group0_lr": 1.4206, "group1_lr": 1.4206}
{"mode": "train", "datatime": "0.001", "epoch": 368, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8445, "scale": 0.0, "loss_sim": -0.8736, "loss_uniform": 0.1581, "loss_aug": 8.9446, "loss": -0.8736, "group0_lr": 1.4195, "group1_lr": 1.4195}
{"mode": "train", "datatime": "1.105", "epoch": 369, "iter": 15, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.849, "scale": 0.0, "loss_sim": -0.8803, "loss_uniform": 0.1569, "loss_aug": 8.8596, "loss": -0.8803, "group0_lr": 1.4178, "group1_lr": 1.4178}
{"mode": "train", "datatime": "0.001", "epoch": 369, "iter": 30, "lr": "1.42e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8528, "scale": 0.0, "loss_sim": -0.8824, "loss_uniform": 0.1723, "loss_aug": 8.8485, "loss": -0.8824, "group0_lr": 1.4166, "group1_lr": 1.4166}
{"mode": "train", "datatime": "1.137", "epoch": 370, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8481, "scale": 0.0, "loss_sim": -0.88, "loss_uniform": 0.1723, "loss_aug": 8.8168, "loss": -0.88, "group0_lr": 1.4149, "group1_lr": 1.4149}
{"mode": "train", "datatime": "0.001", "epoch": 370, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8456, "scale": 0.0, "loss_sim": -0.8802, "loss_uniform": 0.1835, "loss_aug": 8.8286, "loss": -0.8802, "group0_lr": 1.4137, "group1_lr": 1.4137}
{"mode": "train", "datatime": "1.114", "epoch": 371, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8475, "scale": 0.0, "loss_sim": -0.8782, "loss_uniform": 0.1569, "loss_aug": 8.7727, "loss": -0.8782, "group0_lr": 1.412, "group1_lr": 1.412}
{"mode": "train", "datatime": "0.001", "epoch": 371, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8484, "scale": 0.0, "loss_sim": -0.8779, "loss_uniform": 0.1648, "loss_aug": 8.8063, "loss": -0.8779, "group0_lr": 1.4108, "group1_lr": 1.4108}
{"mode": "train", "datatime": "1.077", "epoch": 372, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8485, "scale": 0.0, "loss_sim": -0.8802, "loss_uniform": 0.1548, "loss_aug": 8.7655, "loss": -0.8802, "group0_lr": 1.4091, "group1_lr": 1.4091}
{"mode": "train", "datatime": "0.001", "epoch": 372, "iter": 30, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8496, "scale": 0.0, "loss_sim": -0.8872, "loss_uniform": 0.1536, "loss_aug": 8.7383, "loss": -0.8872, "group0_lr": 1.4079, "group1_lr": 1.4079}
{"mode": "train", "datatime": "1.153", "epoch": 373, "iter": 15, "lr": "1.41e+00", "total": 37, "batchsize": 256, "time": "1.434", "pre-sim": 0.8478, "scale": 0.0, "loss_sim": -0.8832, "loss_uniform": 0.1562, "loss_aug": 8.7393, "loss": -0.8832, "group0_lr": 1.4062, "group1_lr": 1.4062}
{"mode": "train", "datatime": "0.001", "epoch": 373, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8482, "scale": 0.0, "loss_sim": -0.8813, "loss_uniform": 0.1587, "loss_aug": 8.7248, "loss": -0.8813, "group0_lr": 1.405, "group1_lr": 1.405}
{"mode": "train", "datatime": "1.136", "epoch": 374, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.8457, "scale": 0.0, "loss_sim": -0.8774, "loss_uniform": 0.1675, "loss_aug": 8.7335, "loss": -0.8774, "group0_lr": 1.4033, "group1_lr": 1.4033}
{"mode": "train", "datatime": "0.001", "epoch": 374, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8467, "scale": 0.0, "loss_sim": -0.8815, "loss_uniform": 0.152, "loss_aug": 8.693, "loss": -0.8815, "group0_lr": 1.4021, "group1_lr": 1.4021}
{"mode": "train", "datatime": "1.114", "epoch": 375, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8497, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.1468, "loss_aug": 8.6771, "loss": -0.8844, "group0_lr": 1.4004, "group1_lr": 1.4004}
{"mode": "train", "datatime": "0.001", "epoch": 375, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8488, "scale": 0.0, "loss_sim": -0.8827, "loss_uniform": 0.1461, "loss_aug": 8.6693, "loss": -0.8827, "group0_lr": 1.3992, "group1_lr": 1.3992}
{"mode": "train", "datatime": "1.129", "epoch": 376, "iter": 15, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.848, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.159, "loss_aug": 8.6939, "loss": -0.8844, "group0_lr": 1.3975, "group1_lr": 1.3975}
{"mode": "train", "datatime": "0.001", "epoch": 376, "iter": 30, "lr": "1.40e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8459, "scale": 0.0, "loss_sim": -0.8819, "loss_uniform": 0.1599, "loss_aug": 8.7113, "loss": -0.8819, "group0_lr": 1.3963, "group1_lr": 1.3963}
{"mode": "train", "datatime": "1.072", "epoch": 377, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8497, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.1441, "loss_aug": 8.6677, "loss": -0.8865, "group0_lr": 1.3946, "group1_lr": 1.3946}
{"mode": "train", "datatime": "0.001", "epoch": 377, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8491, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.1455, "loss_aug": 8.6807, "loss": -0.8814, "group0_lr": 1.3934, "group1_lr": 1.3934}
{"mode": "train", "datatime": "1.145", "epoch": 378, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "1.429", "pre-sim": 0.8487, "scale": 0.0, "loss_sim": -0.8802, "loss_uniform": 0.1412, "loss_aug": 8.6917, "loss": -0.8802, "group0_lr": 1.3916, "group1_lr": 1.3916}
{"mode": "train", "datatime": "0.001", "epoch": 378, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8491, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.1374, "loss_aug": 8.6889, "loss": -0.8814, "group0_lr": 1.3905, "group1_lr": 1.3905}
{"mode": "train", "datatime": "1.085", "epoch": 379, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8425, "scale": 0.0, "loss_sim": -0.8801, "loss_uniform": 0.143, "loss_aug": 8.7189, "loss": -0.8801, "group0_lr": 1.3887, "group1_lr": 1.3887}
{"mode": "train", "datatime": "0.001", "epoch": 379, "iter": 30, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8471, "scale": 0.0, "loss_sim": -0.8821, "loss_uniform": 0.1408, "loss_aug": 8.7161, "loss": -0.8821, "group0_lr": 1.3875, "group1_lr": 1.3875}
{"mode": "train", "datatime": "1.141", "epoch": 380, "iter": 15, "lr": "1.39e+00", "total": 37, "batchsize": 256, "time": "1.424", "pre-sim": 0.8523, "scale": 0.0, "loss_sim": -0.8901, "loss_uniform": 0.1326, "loss_aug": 8.6837, "loss": -0.8901, "group0_lr": 1.3858, "group1_lr": 1.3858}
{"mode": "train", "datatime": "0.001", "epoch": 380, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8469, "scale": 0.0, "loss_sim": -0.8781, "loss_uniform": 0.1357, "loss_aug": 8.6975, "loss": -0.8781, "group0_lr": 1.3846, "group1_lr": 1.3846}
{"mode": "train", "datatime": "1.152", "epoch": 381, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "1.436", "pre-sim": 0.8468, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.1374, "loss_aug": 8.6847, "loss": -0.8817, "group0_lr": 1.3829, "group1_lr": 1.3829}
{"mode": "train", "datatime": "0.001", "epoch": 381, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.848, "scale": 0.0, "loss_sim": -0.8796, "loss_uniform": 0.1414, "loss_aug": 8.6877, "loss": -0.8796, "group0_lr": 1.3817, "group1_lr": 1.3817}
{"mode": "train", "datatime": "1.148", "epoch": 382, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8473, "scale": 0.0, "loss_sim": -0.8797, "loss_uniform": 0.1373, "loss_aug": 8.7149, "loss": -0.8797, "group0_lr": 1.3799, "group1_lr": 1.3799}
{"mode": "train", "datatime": "0.001", "epoch": 382, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8446, "scale": 0.0, "loss_sim": -0.8806, "loss_uniform": 0.1373, "loss_aug": 8.7178, "loss": -0.8806, "group0_lr": 1.3787, "group1_lr": 1.3787}
{"mode": "train", "datatime": "1.106", "epoch": 383, "iter": 15, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8481, "scale": 0.0, "loss_sim": -0.8829, "loss_uniform": 0.1443, "loss_aug": 8.6607, "loss": -0.8829, "group0_lr": 1.377, "group1_lr": 1.377}
{"mode": "train", "datatime": "0.001", "epoch": 383, "iter": 30, "lr": "1.38e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8466, "scale": 0.0, "loss_sim": -0.8858, "loss_uniform": 0.1457, "loss_aug": 8.6764, "loss": -0.8858, "group0_lr": 1.3758, "group1_lr": 1.3758}
{"mode": "train", "datatime": "1.109", "epoch": 384, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8465, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.1484, "loss_aug": 8.7207, "loss": -0.8834, "group0_lr": 1.374, "group1_lr": 1.374}
{"mode": "train", "datatime": "0.001", "epoch": 384, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8428, "scale": 0.0, "loss_sim": -0.8791, "loss_uniform": 0.1422, "loss_aug": 8.7098, "loss": -0.8791, "group0_lr": 1.3729, "group1_lr": 1.3729}
{"mode": "train", "datatime": "1.144", "epoch": 385, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "1.429", "pre-sim": 0.8455, "scale": 0.0, "loss_sim": -0.8817, "loss_uniform": 0.141, "loss_aug": 8.664, "loss": -0.8817, "group0_lr": 1.3711, "group1_lr": 1.3711}
{"mode": "train", "datatime": "0.001", "epoch": 385, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8491, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.1541, "loss_aug": 8.6775, "loss": -0.8871, "group0_lr": 1.3699, "group1_lr": 1.3699}
{"mode": "train", "datatime": "1.127", "epoch": 386, "iter": 15, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8461, "scale": 0.0, "loss_sim": -0.8881, "loss_uniform": 0.1463, "loss_aug": 8.6723, "loss": -0.8881, "group0_lr": 1.3682, "group1_lr": 1.3682}
{"mode": "train", "datatime": "0.001", "epoch": 386, "iter": 30, "lr": "1.37e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8465, "scale": 0.0, "loss_sim": -0.8849, "loss_uniform": 0.1402, "loss_aug": 8.6441, "loss": -0.8849, "group0_lr": 1.367, "group1_lr": 1.367}
{"mode": "train", "datatime": "1.089", "epoch": 387, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8441, "scale": 0.0, "loss_sim": -0.8829, "loss_uniform": 0.1405, "loss_aug": 8.6434, "loss": -0.8829, "group0_lr": 1.3652, "group1_lr": 1.3652}
{"mode": "train", "datatime": "0.001", "epoch": 387, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8439, "scale": 0.0, "loss_sim": -0.8789, "loss_uniform": 0.1352, "loss_aug": 8.6472, "loss": -0.8789, "group0_lr": 1.364, "group1_lr": 1.364}
{"mode": "train", "datatime": "1.039", "epoch": 388, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "1.342", "pre-sim": 0.8421, "scale": 0.0, "loss_sim": -0.8807, "loss_uniform": 0.1354, "loss_aug": 8.659, "loss": -0.8807, "group0_lr": 1.3622, "group1_lr": 1.3622}
{"mode": "train", "datatime": "0.001", "epoch": 388, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8448, "scale": 0.0, "loss_sim": -0.8833, "loss_uniform": 0.1318, "loss_aug": 8.6253, "loss": -0.8833, "group0_lr": 1.361, "group1_lr": 1.361}
{"mode": "train", "datatime": "0.996", "epoch": 389, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "1.296", "pre-sim": 0.8444, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.1402, "loss_aug": 8.6401, "loss": -0.8844, "group0_lr": 1.3593, "group1_lr": 1.3593}
{"mode": "train", "datatime": "0.001", "epoch": 389, "iter": 30, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8426, "scale": 0.0, "loss_sim": -0.8822, "loss_uniform": 0.1421, "loss_aug": 8.6411, "loss": -0.8822, "group0_lr": 1.3581, "group1_lr": 1.3581}
{"mode": "train", "datatime": "1.070", "epoch": 390, "iter": 15, "lr": "1.36e+00", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8876, "loss_uniform": 0.134, "loss_aug": 8.6184, "loss": -0.8876, "group0_lr": 1.3563, "group1_lr": 1.3563}
{"mode": "train", "datatime": "0.001", "epoch": 390, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8442, "scale": 0.0, "loss_sim": -0.8812, "loss_uniform": 0.1303, "loss_aug": 8.63, "loss": -0.8812, "group0_lr": 1.3551, "group1_lr": 1.3551}
{"mode": "train", "datatime": "1.144", "epoch": 391, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "1.429", "pre-sim": 0.8434, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.142, "loss_aug": 8.6463, "loss": -0.8834, "group0_lr": 1.3534, "group1_lr": 1.3534}
{"mode": "train", "datatime": "0.001", "epoch": 391, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8435, "scale": 0.0, "loss_sim": -0.8804, "loss_uniform": 0.1343, "loss_aug": 8.6198, "loss": -0.8804, "group0_lr": 1.3522, "group1_lr": 1.3522}
{"mode": "train", "datatime": "1.103", "epoch": 392, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.8454, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.1364, "loss_aug": 8.5901, "loss": -0.8879, "group0_lr": 1.3504, "group1_lr": 1.3504}
{"mode": "train", "datatime": "0.001", "epoch": 392, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8438, "scale": 0.0, "loss_sim": -0.8845, "loss_uniform": 0.1489, "loss_aug": 8.6204, "loss": -0.8845, "group0_lr": 1.3492, "group1_lr": 1.3492}
{"mode": "train", "datatime": "1.139", "epoch": 393, "iter": 15, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "1.425", "pre-sim": 0.843, "scale": 0.0, "loss_sim": -0.8814, "loss_uniform": 0.1352, "loss_aug": 8.623, "loss": -0.8814, "group0_lr": 1.3474, "group1_lr": 1.3474}
{"mode": "train", "datatime": "0.001", "epoch": 393, "iter": 30, "lr": "1.35e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8409, "scale": 0.0, "loss_sim": -0.8801, "loss_uniform": 0.1371, "loss_aug": 8.6359, "loss": -0.8801, "group0_lr": 1.3462, "group1_lr": 1.3462}
{"mode": "train", "datatime": "1.123", "epoch": 394, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.8459, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.1358, "loss_aug": 8.596, "loss": -0.8851, "group0_lr": 1.3444, "group1_lr": 1.3444}
{"mode": "train", "datatime": "0.001", "epoch": 394, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8472, "scale": 0.0, "loss_sim": -0.8874, "loss_uniform": 0.1433, "loss_aug": 8.5656, "loss": -0.8874, "group0_lr": 1.3432, "group1_lr": 1.3432}
{"mode": "train", "datatime": "1.082", "epoch": 395, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.8425, "scale": 0.0, "loss_sim": -0.8831, "loss_uniform": 0.1308, "loss_aug": 8.5769, "loss": -0.8831, "group0_lr": 1.3415, "group1_lr": 1.3415}
{"mode": "train", "datatime": "0.001", "epoch": 395, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8456, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.1305, "loss_aug": 8.5597, "loss": -0.8851, "group0_lr": 1.3402, "group1_lr": 1.3402}
{"mode": "train", "datatime": "1.138", "epoch": 396, "iter": 15, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8439, "scale": 0.0, "loss_sim": -0.8829, "loss_uniform": 0.1197, "loss_aug": 8.5683, "loss": -0.8829, "group0_lr": 1.3385, "group1_lr": 1.3385}
{"mode": "train", "datatime": "0.001", "epoch": 396, "iter": 30, "lr": "1.34e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8446, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.1155, "loss_aug": 8.5424, "loss": -0.8865, "group0_lr": 1.3373, "group1_lr": 1.3373}
{"mode": "train", "datatime": "1.026", "epoch": 397, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "1.330", "pre-sim": 0.8453, "scale": 0.0, "loss_sim": -0.8855, "loss_uniform": 0.1207, "loss_aug": 8.5356, "loss": -0.8855, "group0_lr": 1.3355, "group1_lr": 1.3355}
{"mode": "train", "datatime": "0.001", "epoch": 397, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8471, "scale": 0.0, "loss_sim": -0.8915, "loss_uniform": 0.1244, "loss_aug": 8.5123, "loss": -0.8915, "group0_lr": 1.3343, "group1_lr": 1.3343}
{"mode": "train", "datatime": "1.125", "epoch": 398, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "1.409", "pre-sim": 0.8426, "scale": 0.0, "loss_sim": -0.889, "loss_uniform": 0.1339, "loss_aug": 8.5227, "loss": -0.889, "group0_lr": 1.3325, "group1_lr": 1.3325}
{"mode": "train", "datatime": "0.001", "epoch": 398, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8379, "scale": 0.0, "loss_sim": -0.8796, "loss_uniform": 0.125, "loss_aug": 8.5532, "loss": -0.8796, "group0_lr": 1.3313, "group1_lr": 1.3313}
{"mode": "train", "datatime": "1.059", "epoch": 399, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8389, "scale": 0.0, "loss_sim": -0.8838, "loss_uniform": 0.1269, "loss_aug": 8.5497, "loss": -0.8838, "group0_lr": 1.3295, "group1_lr": 1.3295}
{"mode": "train", "datatime": "0.001", "epoch": 399, "iter": 30, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8443, "scale": 0.0, "loss_sim": -0.8874, "loss_uniform": 0.133, "loss_aug": 8.5277, "loss": -0.8874, "group0_lr": 1.3283, "group1_lr": 1.3283}
{"mode": "val", "epoch": 399, "KNN-5": 65.31464968152866}
{"mode": "train", "datatime": "1.033", "epoch": 400, "iter": 15, "lr": "1.33e+00", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8878, "loss_uniform": 0.1342, "loss_aug": 8.5283, "loss": -0.8878, "group0_lr": 1.3265, "group1_lr": 1.3265}
{"mode": "train", "datatime": "0.001", "epoch": 400, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8398, "scale": 0.0, "loss_sim": -0.881, "loss_uniform": 0.124, "loss_aug": 8.5436, "loss": -0.881, "group0_lr": 1.3253, "group1_lr": 1.3253}
{"mode": "train", "datatime": "1.095", "epoch": 401, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8426, "scale": 0.0, "loss_sim": -0.8864, "loss_uniform": 0.1197, "loss_aug": 8.5077, "loss": -0.8864, "group0_lr": 1.3235, "group1_lr": 1.3235}
{"mode": "train", "datatime": "0.001", "epoch": 401, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8405, "scale": 0.0, "loss_sim": -0.8875, "loss_uniform": 0.1389, "loss_aug": 8.5404, "loss": -0.8875, "group0_lr": 1.3223, "group1_lr": 1.3223}
{"mode": "train", "datatime": "1.003", "epoch": 402, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "1.305", "pre-sim": 0.8413, "scale": 0.0, "loss_sim": -0.8913, "loss_uniform": 0.1216, "loss_aug": 8.5171, "loss": -0.8913, "group0_lr": 1.3205, "group1_lr": 1.3205}
{"mode": "train", "datatime": "0.001", "epoch": 402, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8422, "scale": 0.0, "loss_sim": -0.8855, "loss_uniform": 0.135, "loss_aug": 8.5187, "loss": -0.8855, "group0_lr": 1.3193, "group1_lr": 1.3193}
{"mode": "train", "datatime": "1.074", "epoch": 403, "iter": 15, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8398, "scale": 0.0, "loss_sim": -0.8859, "loss_uniform": 0.1282, "loss_aug": 8.5003, "loss": -0.8859, "group0_lr": 1.3175, "group1_lr": 1.3175}
{"mode": "train", "datatime": "0.001", "epoch": 403, "iter": 30, "lr": "1.32e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8372, "scale": 0.0, "loss_sim": -0.8859, "loss_uniform": 0.121, "loss_aug": 8.4683, "loss": -0.8859, "group0_lr": 1.3163, "group1_lr": 1.3163}
{"mode": "train", "datatime": "1.063", "epoch": 404, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.844, "scale": 0.0, "loss_sim": -0.8865, "loss_uniform": 0.124, "loss_aug": 8.4907, "loss": -0.8865, "group0_lr": 1.3145, "group1_lr": 1.3145}
{"mode": "train", "datatime": "0.001", "epoch": 404, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8406, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.1267, "loss_aug": 8.4778, "loss": -0.8866, "group0_lr": 1.3133, "group1_lr": 1.3133}
{"mode": "train", "datatime": "1.084", "epoch": 405, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8389, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.1333, "loss_aug": 8.4953, "loss": -0.8834, "group0_lr": 1.3115, "group1_lr": 1.3115}
{"mode": "train", "datatime": "0.001", "epoch": 405, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8432, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.1277, "loss_aug": 8.4898, "loss": -0.8866, "group0_lr": 1.3102, "group1_lr": 1.3102}
{"mode": "train", "datatime": "1.085", "epoch": 406, "iter": 15, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8399, "scale": 0.0, "loss_sim": -0.8839, "loss_uniform": 0.1225, "loss_aug": 8.4896, "loss": -0.8839, "group0_lr": 1.3084, "group1_lr": 1.3084}
{"mode": "train", "datatime": "0.001", "epoch": 406, "iter": 30, "lr": "1.31e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8433, "scale": 0.0, "loss_sim": -0.8881, "loss_uniform": 0.13, "loss_aug": 8.4926, "loss": -0.8881, "group0_lr": 1.3072, "group1_lr": 1.3072}
{"mode": "train", "datatime": "1.149", "epoch": 407, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "1.433", "pre-sim": 0.8402, "scale": 0.0, "loss_sim": -0.883, "loss_uniform": 0.1206, "loss_aug": 8.5062, "loss": -0.883, "group0_lr": 1.3054, "group1_lr": 1.3054}
{"mode": "train", "datatime": "0.001", "epoch": 407, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8427, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.1229, "loss_aug": 8.4856, "loss": -0.8851, "group0_lr": 1.3042, "group1_lr": 1.3042}
{"mode": "train", "datatime": "1.093", "epoch": 408, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8435, "scale": 0.0, "loss_sim": -0.8888, "loss_uniform": 0.1208, "loss_aug": 8.487, "loss": -0.8888, "group0_lr": 1.3024, "group1_lr": 1.3024}
{"mode": "train", "datatime": "0.001", "epoch": 408, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8416, "scale": 0.0, "loss_sim": -0.8856, "loss_uniform": 0.1193, "loss_aug": 8.4791, "loss": -0.8856, "group0_lr": 1.3012, "group1_lr": 1.3012}
{"mode": "train", "datatime": "1.081", "epoch": 409, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.8466, "scale": 0.0, "loss_sim": -0.8949, "loss_uniform": 0.134, "loss_aug": 8.446, "loss": -0.8949, "group0_lr": 1.2994, "group1_lr": 1.2994}
{"mode": "train", "datatime": "0.001", "epoch": 409, "iter": 30, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8437, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.1304, "loss_aug": 8.45, "loss": -0.8909, "group0_lr": 1.2981, "group1_lr": 1.2981}
{"mode": "train", "datatime": "1.120", "epoch": 410, "iter": 15, "lr": "1.30e+00", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.841, "scale": 0.0, "loss_sim": -0.885, "loss_uniform": 0.1388, "loss_aug": 8.4779, "loss": -0.885, "group0_lr": 1.2963, "group1_lr": 1.2963}
{"mode": "train", "datatime": "0.001", "epoch": 410, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.843, "scale": 0.0, "loss_sim": -0.8863, "loss_uniform": 0.1418, "loss_aug": 8.4649, "loss": -0.8863, "group0_lr": 1.2951, "group1_lr": 1.2951}
{"mode": "train", "datatime": "1.013", "epoch": 411, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "1.310", "pre-sim": 0.84, "scale": 0.0, "loss_sim": -0.8855, "loss_uniform": 0.1373, "loss_aug": 8.4581, "loss": -0.8855, "group0_lr": 1.2933, "group1_lr": 1.2933}
{"mode": "train", "datatime": "0.001", "epoch": 411, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8393, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.144, "loss_aug": 8.4495, "loss": -0.8866, "group0_lr": 1.2921, "group1_lr": 1.2921}
{"mode": "train", "datatime": "1.050", "epoch": 412, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.8431, "scale": 0.0, "loss_sim": -0.888, "loss_uniform": 0.1497, "loss_aug": 8.4384, "loss": -0.888, "group0_lr": 1.2903, "group1_lr": 1.2903}
{"mode": "train", "datatime": "0.001", "epoch": 412, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8418, "scale": 0.0, "loss_sim": -0.8834, "loss_uniform": 0.1485, "loss_aug": 8.4502, "loss": -0.8834, "group0_lr": 1.289, "group1_lr": 1.289}
{"mode": "train", "datatime": "1.076", "epoch": 413, "iter": 15, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8359, "scale": 0.0, "loss_sim": -0.8823, "loss_uniform": 0.1371, "loss_aug": 8.419, "loss": -0.8823, "group0_lr": 1.2872, "group1_lr": 1.2872}
{"mode": "train", "datatime": "0.001", "epoch": 413, "iter": 30, "lr": "1.29e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8373, "scale": 0.0, "loss_sim": -0.8851, "loss_uniform": 0.1474, "loss_aug": 8.4354, "loss": -0.8851, "group0_lr": 1.286, "group1_lr": 1.286}
{"mode": "train", "datatime": "1.106", "epoch": 414, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.8379, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.1473, "loss_aug": 8.4352, "loss": -0.8871, "group0_lr": 1.2842, "group1_lr": 1.2842}
{"mode": "train", "datatime": "0.001", "epoch": 414, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8442, "scale": 0.0, "loss_sim": -0.8872, "loss_uniform": 0.1546, "loss_aug": 8.4603, "loss": -0.8872, "group0_lr": 1.283, "group1_lr": 1.283}
{"mode": "train", "datatime": "1.018", "epoch": 415, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "1.313", "pre-sim": 0.8369, "scale": 0.0, "loss_sim": -0.8856, "loss_uniform": 0.1513, "loss_aug": 8.4486, "loss": -0.8856, "group0_lr": 1.2812, "group1_lr": 1.2812}
{"mode": "train", "datatime": "0.001", "epoch": 415, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8417, "scale": 0.0, "loss_sim": -0.8837, "loss_uniform": 0.1511, "loss_aug": 8.4681, "loss": -0.8837, "group0_lr": 1.2799, "group1_lr": 1.2799}
{"mode": "train", "datatime": "1.049", "epoch": 416, "iter": 15, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.846, "scale": 0.0, "loss_sim": -0.8905, "loss_uniform": 0.137, "loss_aug": 8.4351, "loss": -0.8905, "group0_lr": 1.2781, "group1_lr": 1.2781}
{"mode": "train", "datatime": "0.001", "epoch": 416, "iter": 30, "lr": "1.28e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8431, "scale": 0.0, "loss_sim": -0.8893, "loss_uniform": 0.1329, "loss_aug": 8.4261, "loss": -0.8893, "group0_lr": 1.2769, "group1_lr": 1.2769}
{"mode": "train", "datatime": "1.093", "epoch": 417, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8382, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.1232, "loss_aug": 8.403, "loss": -0.8844, "group0_lr": 1.2751, "group1_lr": 1.2751}
{"mode": "train", "datatime": "0.001", "epoch": 417, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8417, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.1295, "loss_aug": 8.3917, "loss": -0.8871, "group0_lr": 1.2738, "group1_lr": 1.2738}
{"mode": "train", "datatime": "1.049", "epoch": 418, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.8379, "scale": 0.0, "loss_sim": -0.8862, "loss_uniform": 0.1315, "loss_aug": 8.3997, "loss": -0.8862, "group0_lr": 1.272, "group1_lr": 1.272}
{"mode": "train", "datatime": "0.001", "epoch": 418, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.837, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.1373, "loss_aug": 8.3856, "loss": -0.8899, "group0_lr": 1.2708, "group1_lr": 1.2708}
{"mode": "train", "datatime": "1.024", "epoch": 419, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "1.320", "pre-sim": 0.8398, "scale": 0.0, "loss_sim": -0.885, "loss_uniform": 0.1376, "loss_aug": 8.3879, "loss": -0.885, "group0_lr": 1.269, "group1_lr": 1.269}
{"mode": "train", "datatime": "0.001", "epoch": 419, "iter": 30, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8379, "scale": 0.0, "loss_sim": -0.883, "loss_uniform": 0.1428, "loss_aug": 8.4097, "loss": -0.883, "group0_lr": 1.2677, "group1_lr": 1.2677}
{"mode": "train", "datatime": "1.150", "epoch": 420, "iter": 15, "lr": "1.27e+00", "total": 37, "batchsize": 256, "time": "1.436", "pre-sim": 0.8416, "scale": 0.0, "loss_sim": -0.8882, "loss_uniform": 0.1328, "loss_aug": 8.3718, "loss": -0.8882, "group0_lr": 1.2659, "group1_lr": 1.2659}
{"mode": "train", "datatime": "0.001", "epoch": 420, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8422, "scale": 0.0, "loss_sim": -0.8885, "loss_uniform": 0.1333, "loss_aug": 8.3961, "loss": -0.8885, "group0_lr": 1.2647, "group1_lr": 1.2647}
{"mode": "train", "datatime": "1.059", "epoch": 421, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "1.344", "pre-sim": 0.838, "scale": 0.0, "loss_sim": -0.8838, "loss_uniform": 0.1322, "loss_aug": 8.4363, "loss": -0.8838, "group0_lr": 1.2628, "group1_lr": 1.2628}
{"mode": "train", "datatime": "0.001", "epoch": 421, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8418, "scale": 0.0, "loss_sim": -0.8912, "loss_uniform": 0.1298, "loss_aug": 8.4057, "loss": -0.8912, "group0_lr": 1.2616, "group1_lr": 1.2616}
{"mode": "train", "datatime": "1.090", "epoch": 422, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8397, "scale": 0.0, "loss_sim": -0.8904, "loss_uniform": 0.1241, "loss_aug": 8.408, "loss": -0.8904, "group0_lr": 1.2598, "group1_lr": 1.2598}
{"mode": "train", "datatime": "0.001", "epoch": 422, "iter": 30, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8389, "scale": 0.0, "loss_sim": -0.8905, "loss_uniform": 0.1302, "loss_aug": 8.4041, "loss": -0.8905, "group0_lr": 1.2585, "group1_lr": 1.2585}
{"mode": "train", "datatime": "1.135", "epoch": 423, "iter": 15, "lr": "1.26e+00", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.8359, "scale": 0.0, "loss_sim": -0.8839, "loss_uniform": 0.1311, "loss_aug": 8.4059, "loss": -0.8839, "group0_lr": 1.2567, "group1_lr": 1.2567}
{"mode": "train", "datatime": "0.001", "epoch": 423, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.837, "scale": 0.0, "loss_sim": -0.886, "loss_uniform": 0.1245, "loss_aug": 8.4076, "loss": -0.886, "group0_lr": 1.2555, "group1_lr": 1.2555}
{"mode": "train", "datatime": "1.127", "epoch": 424, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8337, "scale": 0.0, "loss_sim": -0.8871, "loss_uniform": 0.1361, "loss_aug": 8.3967, "loss": -0.8871, "group0_lr": 1.2536, "group1_lr": 1.2536}
{"mode": "train", "datatime": "0.001", "epoch": 424, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8363, "scale": 0.0, "loss_sim": -0.8884, "loss_uniform": 0.1372, "loss_aug": 8.3848, "loss": -0.8884, "group0_lr": 1.2524, "group1_lr": 1.2524}
{"mode": "train", "datatime": "1.128", "epoch": 425, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8364, "scale": 0.0, "loss_sim": -0.8898, "loss_uniform": 0.14, "loss_aug": 8.3813, "loss": -0.8898, "group0_lr": 1.2506, "group1_lr": 1.2506}
{"mode": "train", "datatime": "0.001", "epoch": 425, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8372, "scale": 0.0, "loss_sim": -0.8836, "loss_uniform": 0.1316, "loss_aug": 8.3959, "loss": -0.8836, "group0_lr": 1.2493, "group1_lr": 1.2493}
{"mode": "train", "datatime": "1.121", "epoch": 426, "iter": 15, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8385, "scale": 0.0, "loss_sim": -0.8866, "loss_uniform": 0.1345, "loss_aug": 8.397, "loss": -0.8866, "group0_lr": 1.2475, "group1_lr": 1.2475}
{"mode": "train", "datatime": "0.001", "epoch": 426, "iter": 30, "lr": "1.25e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8438, "scale": 0.0, "loss_sim": -0.8932, "loss_uniform": 0.1293, "loss_aug": 8.3754, "loss": -0.8932, "group0_lr": 1.2462, "group1_lr": 1.2462}
{"mode": "train", "datatime": "1.098", "epoch": 427, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.837, "scale": 0.0, "loss_sim": -0.8882, "loss_uniform": 0.1266, "loss_aug": 8.3575, "loss": -0.8882, "group0_lr": 1.2444, "group1_lr": 1.2444}
{"mode": "train", "datatime": "0.001", "epoch": 427, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8356, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.1263, "loss_aug": 8.358, "loss": -0.8899, "group0_lr": 1.2432, "group1_lr": 1.2432}
{"mode": "train", "datatime": "1.059", "epoch": 428, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8383, "scale": 0.0, "loss_sim": -0.8911, "loss_uniform": 0.1337, "loss_aug": 8.3651, "loss": -0.8911, "group0_lr": 1.2413, "group1_lr": 1.2413}
{"mode": "train", "datatime": "0.001", "epoch": 428, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8398, "scale": 0.0, "loss_sim": -0.8897, "loss_uniform": 0.1258, "loss_aug": 8.3663, "loss": -0.8897, "group0_lr": 1.2401, "group1_lr": 1.2401}
{"mode": "train", "datatime": "1.105", "epoch": 429, "iter": 15, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.8413, "scale": 0.0, "loss_sim": -0.8925, "loss_uniform": 0.1147, "loss_aug": 8.3515, "loss": -0.8925, "group0_lr": 1.2383, "group1_lr": 1.2383}
{"mode": "train", "datatime": "0.001", "epoch": 429, "iter": 30, "lr": "1.24e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8362, "scale": 0.0, "loss_sim": -0.8844, "loss_uniform": 0.1231, "loss_aug": 8.3632, "loss": -0.8844, "group0_lr": 1.237, "group1_lr": 1.237}
{"mode": "train", "datatime": "1.133", "epoch": 430, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "1.418", "pre-sim": 0.842, "scale": 0.0, "loss_sim": -0.8959, "loss_uniform": 0.1164, "loss_aug": 8.3229, "loss": -0.8959, "group0_lr": 1.2352, "group1_lr": 1.2352}
{"mode": "train", "datatime": "0.001", "epoch": 430, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.841, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.1249, "loss_aug": 8.3262, "loss": -0.8899, "group0_lr": 1.2339, "group1_lr": 1.2339}
{"mode": "train", "datatime": "1.073", "epoch": 431, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "1.367", "pre-sim": 0.8382, "scale": 0.0, "loss_sim": -0.8886, "loss_uniform": 0.1137, "loss_aug": 8.3297, "loss": -0.8886, "group0_lr": 1.2321, "group1_lr": 1.2321}
{"mode": "train", "datatime": "0.001", "epoch": 431, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8382, "scale": 0.0, "loss_sim": -0.8919, "loss_uniform": 0.1102, "loss_aug": 8.3106, "loss": -0.8919, "group0_lr": 1.2308, "group1_lr": 1.2308}
{"mode": "train", "datatime": "1.186", "epoch": 432, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "1.472", "pre-sim": 0.8351, "scale": 0.0, "loss_sim": -0.8869, "loss_uniform": 0.1174, "loss_aug": 8.3251, "loss": -0.8869, "group0_lr": 1.229, "group1_lr": 1.229}
{"mode": "train", "datatime": "0.001", "epoch": 432, "iter": 30, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8328, "scale": 0.0, "loss_sim": -0.8917, "loss_uniform": 0.1131, "loss_aug": 8.3141, "loss": -0.8917, "group0_lr": 1.2277, "group1_lr": 1.2277}
{"mode": "train", "datatime": "1.129", "epoch": 433, "iter": 15, "lr": "1.23e+00", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.8346, "scale": 0.0, "loss_sim": -0.8903, "loss_uniform": 0.1087, "loss_aug": 8.3135, "loss": -0.8903, "group0_lr": 1.2259, "group1_lr": 1.2259}
{"mode": "train", "datatime": "0.001", "epoch": 433, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8375, "scale": 0.0, "loss_sim": -0.8916, "loss_uniform": 0.1109, "loss_aug": 8.3059, "loss": -0.8916, "group0_lr": 1.2247, "group1_lr": 1.2247}
{"mode": "train", "datatime": "1.124", "epoch": 434, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8329, "scale": 0.0, "loss_sim": -0.8879, "loss_uniform": 0.113, "loss_aug": 8.2911, "loss": -0.8879, "group0_lr": 1.2228, "group1_lr": 1.2228}
{"mode": "train", "datatime": "0.001", "epoch": 434, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8345, "scale": 0.0, "loss_sim": -0.8902, "loss_uniform": 0.1102, "loss_aug": 8.291, "loss": -0.8902, "group0_lr": 1.2216, "group1_lr": 1.2216}
{"mode": "train", "datatime": "1.101", "epoch": 435, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8319, "scale": 0.0, "loss_sim": -0.8889, "loss_uniform": 0.1073, "loss_aug": 8.2888, "loss": -0.8889, "group0_lr": 1.2197, "group1_lr": 1.2197}
{"mode": "train", "datatime": "0.001", "epoch": 435, "iter": 30, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8371, "scale": 0.0, "loss_sim": -0.891, "loss_uniform": 0.1157, "loss_aug": 8.2738, "loss": -0.891, "group0_lr": 1.2185, "group1_lr": 1.2185}
{"mode": "train", "datatime": "1.120", "epoch": 436, "iter": 15, "lr": "1.22e+00", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8366, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.1092, "loss_aug": 8.2859, "loss": -0.8936, "group0_lr": 1.2166, "group1_lr": 1.2166}
{"mode": "train", "datatime": "0.001", "epoch": 436, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8358, "scale": 0.0, "loss_sim": -0.8938, "loss_uniform": 0.1134, "loss_aug": 8.2953, "loss": -0.8938, "group0_lr": 1.2154, "group1_lr": 1.2154}
{"mode": "train", "datatime": "1.148", "epoch": 437, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "1.431", "pre-sim": 0.8347, "scale": 0.0, "loss_sim": -0.8895, "loss_uniform": 0.1161, "loss_aug": 8.2865, "loss": -0.8895, "group0_lr": 1.2135, "group1_lr": 1.2135}
{"mode": "train", "datatime": "0.001", "epoch": 437, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8342, "scale": 0.0, "loss_sim": -0.8899, "loss_uniform": 0.1105, "loss_aug": 8.2911, "loss": -0.8899, "group0_lr": 1.2123, "group1_lr": 1.2123}
{"mode": "train", "datatime": "1.085", "epoch": 438, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8326, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.1128, "loss_aug": 8.2882, "loss": -0.8909, "group0_lr": 1.2104, "group1_lr": 1.2104}
{"mode": "train", "datatime": "0.001", "epoch": 438, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8304, "scale": 0.0, "loss_sim": -0.8863, "loss_uniform": 0.1082, "loss_aug": 8.2774, "loss": -0.8863, "group0_lr": 1.2092, "group1_lr": 1.2092}
{"mode": "train", "datatime": "1.115", "epoch": 439, "iter": 15, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.8346, "scale": 0.0, "loss_sim": -0.892, "loss_uniform": 0.1116, "loss_aug": 8.2505, "loss": -0.892, "group0_lr": 1.2073, "group1_lr": 1.2073}
{"mode": "train", "datatime": "0.001", "epoch": 439, "iter": 30, "lr": "1.21e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8325, "scale": 0.0, "loss_sim": -0.8935, "loss_uniform": 0.1238, "loss_aug": 8.2743, "loss": -0.8935, "group0_lr": 1.2061, "group1_lr": 1.2061}
{"mode": "train", "datatime": "1.129", "epoch": 440, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8344, "scale": 0.0, "loss_sim": -0.8921, "loss_uniform": 0.1079, "loss_aug": 8.2552, "loss": -0.8921, "group0_lr": 1.2042, "group1_lr": 1.2042}
{"mode": "train", "datatime": "0.001", "epoch": 440, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8361, "scale": 0.0, "loss_sim": -0.8935, "loss_uniform": 0.1151, "loss_aug": 8.2412, "loss": -0.8935, "group0_lr": 1.203, "group1_lr": 1.203}
{"mode": "train", "datatime": "1.111", "epoch": 441, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8346, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.1158, "loss_aug": 8.2621, "loss": -0.8906, "group0_lr": 1.2011, "group1_lr": 1.2011}
{"mode": "train", "datatime": "0.001", "epoch": 441, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8355, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.1069, "loss_aug": 8.2486, "loss": -0.8923, "group0_lr": 1.1999, "group1_lr": 1.1999}
{"mode": "train", "datatime": "1.097", "epoch": 442, "iter": 15, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8335, "scale": 0.0, "loss_sim": -0.894, "loss_uniform": 0.102, "loss_aug": 8.2257, "loss": -0.894, "group0_lr": 1.198, "group1_lr": 1.198}
{"mode": "train", "datatime": "0.001", "epoch": 442, "iter": 30, "lr": "1.20e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8335, "scale": 0.0, "loss_sim": -0.8934, "loss_uniform": 0.1041, "loss_aug": 8.2276, "loss": -0.8934, "group0_lr": 1.1967, "group1_lr": 1.1967}
{"mode": "train", "datatime": "1.092", "epoch": 443, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.8352, "scale": 0.0, "loss_sim": -0.8957, "loss_uniform": 0.106, "loss_aug": 8.2179, "loss": -0.8957, "group0_lr": 1.1949, "group1_lr": 1.1949}
{"mode": "train", "datatime": "0.001", "epoch": 443, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8316, "scale": 0.0, "loss_sim": -0.8886, "loss_uniform": 0.1142, "loss_aug": 8.2377, "loss": -0.8886, "group0_lr": 1.1936, "group1_lr": 1.1936}
{"mode": "train", "datatime": "1.113", "epoch": 444, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8333, "scale": 0.0, "loss_sim": -0.8908, "loss_uniform": 0.1068, "loss_aug": 8.2203, "loss": -0.8908, "group0_lr": 1.1918, "group1_lr": 1.1918}
{"mode": "train", "datatime": "0.001", "epoch": 444, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8313, "scale": 0.0, "loss_sim": -0.8867, "loss_uniform": 0.1047, "loss_aug": 8.2254, "loss": -0.8867, "group0_lr": 1.1905, "group1_lr": 1.1905}
{"mode": "train", "datatime": "1.079", "epoch": 445, "iter": 15, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.8381, "scale": 0.0, "loss_sim": -0.8961, "loss_uniform": 0.1017, "loss_aug": 8.2067, "loss": -0.8961, "group0_lr": 1.1887, "group1_lr": 1.1887}
{"mode": "train", "datatime": "0.001", "epoch": 445, "iter": 30, "lr": "1.19e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8302, "scale": 0.0, "loss_sim": -0.8923, "loss_uniform": 0.1076, "loss_aug": 8.21, "loss": -0.8923, "group0_lr": 1.1874, "group1_lr": 1.1874}
{"mode": "train", "datatime": "1.104", "epoch": 446, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.8319, "scale": 0.0, "loss_sim": -0.8914, "loss_uniform": 0.1095, "loss_aug": 8.2216, "loss": -0.8914, "group0_lr": 1.1855, "group1_lr": 1.1855}
{"mode": "train", "datatime": "0.001", "epoch": 446, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8331, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.113, "loss_aug": 8.2139, "loss": -0.8936, "group0_lr": 1.1843, "group1_lr": 1.1843}
{"mode": "train", "datatime": "1.134", "epoch": 447, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "1.418", "pre-sim": 0.8329, "scale": 0.0, "loss_sim": -0.8954, "loss_uniform": 0.1025, "loss_aug": 8.2014, "loss": -0.8954, "group0_lr": 1.1824, "group1_lr": 1.1824}
{"mode": "train", "datatime": "0.001", "epoch": 447, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8314, "scale": 0.0, "loss_sim": -0.8921, "loss_uniform": 0.0997, "loss_aug": 8.195, "loss": -0.8921, "group0_lr": 1.1812, "group1_lr": 1.1812}
{"mode": "train", "datatime": "1.023", "epoch": 448, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "1.316", "pre-sim": 0.8328, "scale": 0.0, "loss_sim": -0.8963, "loss_uniform": 0.1127, "loss_aug": 8.1956, "loss": -0.8963, "group0_lr": 1.1793, "group1_lr": 1.1793}
{"mode": "train", "datatime": "0.001", "epoch": 448, "iter": 30, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8347, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.1056, "loss_aug": 8.181, "loss": -0.8941, "group0_lr": 1.178, "group1_lr": 1.178}
{"mode": "train", "datatime": "1.110", "epoch": 449, "iter": 15, "lr": "1.18e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8332, "scale": 0.0, "loss_sim": -0.8951, "loss_uniform": 0.0997, "loss_aug": 8.1763, "loss": -0.8951, "group0_lr": 1.1762, "group1_lr": 1.1762}
{"mode": "train", "datatime": "0.001", "epoch": 449, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8319, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.0988, "loss_aug": 8.184, "loss": -0.8936, "group0_lr": 1.1749, "group1_lr": 1.1749}
{"mode": "val", "epoch": 449, "KNN-5": 66.96050955414012}
{"mode": "train", "datatime": "1.136", "epoch": 450, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.836, "scale": 0.0, "loss_sim": -0.8991, "loss_uniform": 0.1066, "loss_aug": 8.1574, "loss": -0.8991, "group0_lr": 1.1731, "group1_lr": 1.1731}
{"mode": "train", "datatime": "0.001", "epoch": 450, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8353, "scale": 0.0, "loss_sim": -0.8962, "loss_uniform": 0.109, "loss_aug": 8.1654, "loss": -0.8962, "group0_lr": 1.1718, "group1_lr": 1.1718}
{"mode": "train", "datatime": "1.107", "epoch": 451, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8361, "scale": 0.0, "loss_sim": -0.898, "loss_uniform": 0.1028, "loss_aug": 8.1696, "loss": -0.898, "group0_lr": 1.1699, "group1_lr": 1.1699}
{"mode": "train", "datatime": "0.001", "epoch": 451, "iter": 30, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8322, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.1009, "loss_aug": 8.1775, "loss": -0.8936, "group0_lr": 1.1687, "group1_lr": 1.1687}
{"mode": "train", "datatime": "1.100", "epoch": 452, "iter": 15, "lr": "1.17e+00", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8321, "scale": 0.0, "loss_sim": -0.894, "loss_uniform": 0.1061, "loss_aug": 8.1627, "loss": -0.894, "group0_lr": 1.1668, "group1_lr": 1.1668}
{"mode": "train", "datatime": "0.001", "epoch": 452, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8299, "scale": 0.0, "loss_sim": -0.8955, "loss_uniform": 0.1033, "loss_aug": 8.1595, "loss": -0.8955, "group0_lr": 1.1655, "group1_lr": 1.1655}
{"mode": "train", "datatime": "1.115", "epoch": 453, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8328, "scale": 0.0, "loss_sim": -0.8939, "loss_uniform": 0.1026, "loss_aug": 8.1637, "loss": -0.8939, "group0_lr": 1.1637, "group1_lr": 1.1637}
{"mode": "train", "datatime": "0.001", "epoch": 453, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8328, "scale": 0.0, "loss_sim": -0.8953, "loss_uniform": 0.0952, "loss_aug": 8.1446, "loss": -0.8953, "group0_lr": 1.1624, "group1_lr": 1.1624}
{"mode": "train", "datatime": "1.082", "epoch": 454, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.832, "scale": 0.0, "loss_sim": -0.8945, "loss_uniform": 0.1004, "loss_aug": 8.1574, "loss": -0.8945, "group0_lr": 1.1605, "group1_lr": 1.1605}
{"mode": "train", "datatime": "0.001", "epoch": 454, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8316, "scale": 0.0, "loss_sim": -0.893, "loss_uniform": 0.1024, "loss_aug": 8.1476, "loss": -0.893, "group0_lr": 1.1593, "group1_lr": 1.1593}
{"mode": "train", "datatime": "1.144", "epoch": 455, "iter": 15, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "1.434", "pre-sim": 0.8354, "scale": 0.0, "loss_sim": -0.8963, "loss_uniform": 0.1049, "loss_aug": 8.141, "loss": -0.8963, "group0_lr": 1.1574, "group1_lr": 1.1574}
{"mode": "train", "datatime": "0.001", "epoch": 455, "iter": 30, "lr": "1.16e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.833, "scale": 0.0, "loss_sim": -0.8982, "loss_uniform": 0.1012, "loss_aug": 8.1407, "loss": -0.8982, "group0_lr": 1.1561, "group1_lr": 1.1561}
{"mode": "train", "datatime": "1.099", "epoch": 456, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.8276, "scale": 0.0, "loss_sim": -0.8906, "loss_uniform": 0.1028, "loss_aug": 8.1457, "loss": -0.8906, "group0_lr": 1.1543, "group1_lr": 1.1543}
{"mode": "train", "datatime": "0.001", "epoch": 456, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8283, "scale": 0.0, "loss_sim": -0.8938, "loss_uniform": 0.0995, "loss_aug": 8.1325, "loss": -0.8938, "group0_lr": 1.153, "group1_lr": 1.153}
{"mode": "train", "datatime": "1.074", "epoch": 457, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8352, "scale": 0.0, "loss_sim": -0.8987, "loss_uniform": 0.0998, "loss_aug": 8.1079, "loss": -0.8987, "group0_lr": 1.1511, "group1_lr": 1.1511}
{"mode": "train", "datatime": "0.001", "epoch": 457, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8302, "scale": 0.0, "loss_sim": -0.8992, "loss_uniform": 0.1034, "loss_aug": 8.1051, "loss": -0.8992, "group0_lr": 1.1499, "group1_lr": 1.1499}
{"mode": "train", "datatime": "1.123", "epoch": 458, "iter": 15, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "1.405", "pre-sim": 0.8292, "scale": 0.0, "loss_sim": -0.8957, "loss_uniform": 0.0981, "loss_aug": 8.0896, "loss": -0.8957, "group0_lr": 1.148, "group1_lr": 1.148}
{"mode": "train", "datatime": "0.001", "epoch": 458, "iter": 30, "lr": "1.15e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8308, "scale": 0.0, "loss_sim": -0.8944, "loss_uniform": 0.098, "loss_aug": 8.0914, "loss": -0.8944, "group0_lr": 1.1467, "group1_lr": 1.1467}
{"mode": "train", "datatime": "1.075", "epoch": 459, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8314, "scale": 0.0, "loss_sim": -0.8953, "loss_uniform": 0.0998, "loss_aug": 8.095, "loss": -0.8953, "group0_lr": 1.1449, "group1_lr": 1.1449}
{"mode": "train", "datatime": "0.001", "epoch": 459, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8324, "scale": 0.0, "loss_sim": -0.8953, "loss_uniform": 0.0925, "loss_aug": 8.0974, "loss": -0.8953, "group0_lr": 1.1436, "group1_lr": 1.1436}
{"mode": "train", "datatime": "1.122", "epoch": 460, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8343, "scale": 0.0, "loss_sim": -0.9016, "loss_uniform": 0.0941, "loss_aug": 8.074, "loss": -0.9016, "group0_lr": 1.1417, "group1_lr": 1.1417}
{"mode": "train", "datatime": "0.001", "epoch": 460, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8258, "scale": 0.0, "loss_sim": -0.8932, "loss_uniform": 0.0951, "loss_aug": 8.0768, "loss": -0.8932, "group0_lr": 1.1404, "group1_lr": 1.1404}
{"mode": "train", "datatime": "1.070", "epoch": 461, "iter": 15, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8307, "scale": 0.0, "loss_sim": -0.8983, "loss_uniform": 0.0906, "loss_aug": 8.0686, "loss": -0.8983, "group0_lr": 1.1386, "group1_lr": 1.1386}
{"mode": "train", "datatime": "0.001", "epoch": 461, "iter": 30, "lr": "1.14e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8297, "scale": 0.0, "loss_sim": -0.8933, "loss_uniform": 0.0905, "loss_aug": 8.0761, "loss": -0.8933, "group0_lr": 1.1373, "group1_lr": 1.1373}
{"mode": "train", "datatime": "1.118", "epoch": 462, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8318, "scale": 0.0, "loss_sim": -0.897, "loss_uniform": 0.0917, "loss_aug": 8.0698, "loss": -0.897, "group0_lr": 1.1354, "group1_lr": 1.1354}
{"mode": "train", "datatime": "0.001", "epoch": 462, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.828, "scale": 0.0, "loss_sim": -0.8956, "loss_uniform": 0.1012, "loss_aug": 8.0616, "loss": -0.8956, "group0_lr": 1.1342, "group1_lr": 1.1342}
{"mode": "train", "datatime": "1.122", "epoch": 463, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8307, "scale": 0.0, "loss_sim": -0.8978, "loss_uniform": 0.0922, "loss_aug": 8.0507, "loss": -0.8978, "group0_lr": 1.1323, "group1_lr": 1.1323}
{"mode": "train", "datatime": "0.001", "epoch": 463, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.83, "scale": 0.0, "loss_sim": -0.8937, "loss_uniform": 0.0885, "loss_aug": 8.0499, "loss": -0.8937, "group0_lr": 1.131, "group1_lr": 1.131}
{"mode": "train", "datatime": "1.104", "epoch": 464, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8272, "scale": 0.0, "loss_sim": -0.8937, "loss_uniform": 0.0952, "loss_aug": 8.0645, "loss": -0.8937, "group0_lr": 1.1291, "group1_lr": 1.1291}
{"mode": "train", "datatime": "0.001", "epoch": 464, "iter": 30, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8293, "scale": 0.0, "loss_sim": -0.8972, "loss_uniform": 0.0884, "loss_aug": 8.0356, "loss": -0.8972, "group0_lr": 1.1279, "group1_lr": 1.1279}
{"mode": "train", "datatime": "1.163", "epoch": 465, "iter": 15, "lr": "1.13e+00", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.8313, "scale": 0.0, "loss_sim": -0.897, "loss_uniform": 0.097, "loss_aug": 8.0415, "loss": -0.897, "group0_lr": 1.126, "group1_lr": 1.126}
{"mode": "train", "datatime": "0.001", "epoch": 465, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8287, "scale": 0.0, "loss_sim": -0.9002, "loss_uniform": 0.0923, "loss_aug": 8.0268, "loss": -0.9002, "group0_lr": 1.1247, "group1_lr": 1.1247}
{"mode": "train", "datatime": "1.102", "epoch": 466, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8274, "scale": 0.0, "loss_sim": -0.894, "loss_uniform": 0.0857, "loss_aug": 8.0277, "loss": -0.894, "group0_lr": 1.1228, "group1_lr": 1.1228}
{"mode": "train", "datatime": "0.001", "epoch": 466, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8349, "scale": 0.0, "loss_sim": -0.9026, "loss_uniform": 0.0836, "loss_aug": 8.0103, "loss": -0.9026, "group0_lr": 1.1216, "group1_lr": 1.1216}
{"mode": "train", "datatime": "1.192", "epoch": 467, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "1.476", "pre-sim": 0.8317, "scale": 0.0, "loss_sim": -0.896, "loss_uniform": 0.0836, "loss_aug": 8.0173, "loss": -0.896, "group0_lr": 1.1197, "group1_lr": 1.1197}
{"mode": "train", "datatime": "0.001", "epoch": 467, "iter": 30, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8291, "scale": 0.0, "loss_sim": -0.895, "loss_uniform": 0.0793, "loss_aug": 8.0108, "loss": -0.895, "group0_lr": 1.1184, "group1_lr": 1.1184}
{"mode": "train", "datatime": "1.084", "epoch": 468, "iter": 15, "lr": "1.12e+00", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.8237, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.089, "loss_aug": 8.0165, "loss": -0.8909, "group0_lr": 1.1165, "group1_lr": 1.1165}
{"mode": "train", "datatime": "0.001", "epoch": 468, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.833, "scale": 0.0, "loss_sim": -0.8994, "loss_uniform": 0.0914, "loss_aug": 8.0125, "loss": -0.8994, "group0_lr": 1.1153, "group1_lr": 1.1153}
{"mode": "train", "datatime": "1.132", "epoch": 469, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "1.417", "pre-sim": 0.8304, "scale": 0.0, "loss_sim": -0.8981, "loss_uniform": 0.0845, "loss_aug": 8.0012, "loss": -0.8981, "group0_lr": 1.1134, "group1_lr": 1.1134}
{"mode": "train", "datatime": "0.001", "epoch": 469, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.8285, "scale": 0.0, "loss_sim": -0.893, "loss_uniform": 0.0879, "loss_aug": 8.009, "loss": -0.893, "group0_lr": 1.1121, "group1_lr": 1.1121}
{"mode": "train", "datatime": "1.047", "epoch": 470, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "1.340", "pre-sim": 0.829, "scale": 0.0, "loss_sim": -0.8957, "loss_uniform": 0.0877, "loss_aug": 7.9959, "loss": -0.8957, "group0_lr": 1.1102, "group1_lr": 1.1102}
{"mode": "train", "datatime": "0.001", "epoch": 470, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8273, "scale": 0.0, "loss_sim": -0.895, "loss_uniform": 0.0879, "loss_aug": 7.9964, "loss": -0.895, "group0_lr": 1.109, "group1_lr": 1.109}
{"mode": "train", "datatime": "1.135", "epoch": 471, "iter": 15, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.826, "scale": 0.0, "loss_sim": -0.8964, "loss_uniform": 0.0849, "loss_aug": 7.9962, "loss": -0.8964, "group0_lr": 1.1071, "group1_lr": 1.1071}
{"mode": "train", "datatime": "0.001", "epoch": 471, "iter": 30, "lr": "1.11e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8308, "scale": 0.0, "loss_sim": -0.8997, "loss_uniform": 0.0871, "loss_aug": 7.9966, "loss": -0.8997, "group0_lr": 1.1058, "group1_lr": 1.1058}
{"mode": "train", "datatime": "1.064", "epoch": 472, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.8248, "scale": 0.0, "loss_sim": -0.8928, "loss_uniform": 0.0955, "loss_aug": 8.0064, "loss": -0.8928, "group0_lr": 1.1039, "group1_lr": 1.1039}
{"mode": "train", "datatime": "0.001", "epoch": 472, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8272, "scale": 0.0, "loss_sim": -0.8966, "loss_uniform": 0.0901, "loss_aug": 7.9938, "loss": -0.8966, "group0_lr": 1.1027, "group1_lr": 1.1027}
{"mode": "train", "datatime": "1.060", "epoch": 473, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "1.363", "pre-sim": 0.8277, "scale": 0.0, "loss_sim": -0.8966, "loss_uniform": 0.0882, "loss_aug": 7.9709, "loss": -0.8966, "group0_lr": 1.1008, "group1_lr": 1.1008}
{"mode": "train", "datatime": "0.001", "epoch": 473, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8242, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.0862, "loss_aug": 7.9582, "loss": -0.8941, "group0_lr": 1.0995, "group1_lr": 1.0995}
{"mode": "train", "datatime": "1.135", "epoch": 474, "iter": 15, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.8246, "scale": 0.0, "loss_sim": -0.8988, "loss_uniform": 0.0815, "loss_aug": 7.9548, "loss": -0.8988, "group0_lr": 1.0976, "group1_lr": 1.0976}
{"mode": "train", "datatime": "0.001", "epoch": 474, "iter": 30, "lr": "1.10e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8251, "scale": 0.0, "loss_sim": -0.8977, "loss_uniform": 0.0749, "loss_aug": 7.9467, "loss": -0.8977, "group0_lr": 1.0963, "group1_lr": 1.0963}
{"mode": "train", "datatime": "1.017", "epoch": 475, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "1.329", "pre-sim": 0.8264, "scale": 0.0, "loss_sim": -0.8941, "loss_uniform": 0.0776, "loss_aug": 7.9425, "loss": -0.8941, "group0_lr": 1.0945, "group1_lr": 1.0945}
{"mode": "train", "datatime": "0.001", "epoch": 475, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8266, "scale": 0.0, "loss_sim": -0.8994, "loss_uniform": 0.0749, "loss_aug": 7.9338, "loss": -0.8994, "group0_lr": 1.0932, "group1_lr": 1.0932}
{"mode": "train", "datatime": "1.110", "epoch": 476, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.825, "scale": 0.0, "loss_sim": -0.8909, "loss_uniform": 0.079, "loss_aug": 7.9429, "loss": -0.8909, "group0_lr": 1.0913, "group1_lr": 1.0913}
{"mode": "train", "datatime": "0.001", "epoch": 476, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8271, "scale": 0.0, "loss_sim": -0.8965, "loss_uniform": 0.0735, "loss_aug": 7.927, "loss": -0.8965, "group0_lr": 1.09, "group1_lr": 1.09}
{"mode": "train", "datatime": "1.082", "epoch": 477, "iter": 15, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8321, "scale": 0.0, "loss_sim": -0.9024, "loss_uniform": 0.0838, "loss_aug": 7.9198, "loss": -0.9024, "group0_lr": 1.0881, "group1_lr": 1.0881}
{"mode": "train", "datatime": "0.001", "epoch": 477, "iter": 30, "lr": "1.09e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8288, "scale": 0.0, "loss_sim": -0.8973, "loss_uniform": 0.0838, "loss_aug": 7.9165, "loss": -0.8973, "group0_lr": 1.0869, "group1_lr": 1.0869}
{"mode": "train", "datatime": "1.089", "epoch": 478, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8282, "scale": 0.0, "loss_sim": -0.902, "loss_uniform": 0.0807, "loss_aug": 7.9263, "loss": -0.902, "group0_lr": 1.085, "group1_lr": 1.085}
{"mode": "train", "datatime": "0.001", "epoch": 478, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8275, "scale": 0.0, "loss_sim": -0.8936, "loss_uniform": 0.0815, "loss_aug": 7.9258, "loss": -0.8936, "group0_lr": 1.0837, "group1_lr": 1.0837}
{"mode": "train", "datatime": "1.122", "epoch": 479, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8284, "scale": 0.0, "loss_sim": -0.8997, "loss_uniform": 0.0837, "loss_aug": 7.9177, "loss": -0.8997, "group0_lr": 1.0818, "group1_lr": 1.0818}
{"mode": "train", "datatime": "0.001", "epoch": 479, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8302, "scale": 0.0, "loss_sim": -0.9025, "loss_uniform": 0.0854, "loss_aug": 7.9197, "loss": -0.9025, "group0_lr": 1.0805, "group1_lr": 1.0805}
{"mode": "train", "datatime": "1.052", "epoch": 480, "iter": 15, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.8287, "scale": 0.0, "loss_sim": -0.9022, "loss_uniform": 0.0787, "loss_aug": 7.8912, "loss": -0.9022, "group0_lr": 1.0787, "group1_lr": 1.0787}
{"mode": "train", "datatime": "0.001", "epoch": 480, "iter": 30, "lr": "1.08e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8249, "scale": 0.0, "loss_sim": -0.8968, "loss_uniform": 0.0776, "loss_aug": 7.8924, "loss": -0.8968, "group0_lr": 1.0774, "group1_lr": 1.0774}
{"mode": "train", "datatime": "1.107", "epoch": 481, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8246, "scale": 0.0, "loss_sim": -0.8961, "loss_uniform": 0.08, "loss_aug": 7.8803, "loss": -0.8961, "group0_lr": 1.0755, "group1_lr": 1.0755}
{"mode": "train", "datatime": "0.001", "epoch": 481, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8288, "scale": 0.0, "loss_sim": -0.8966, "loss_uniform": 0.078, "loss_aug": 7.9015, "loss": -0.8966, "group0_lr": 1.0742, "group1_lr": 1.0742}
{"mode": "train", "datatime": "1.136", "epoch": 482, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8281, "scale": 0.0, "loss_sim": -0.9008, "loss_uniform": 0.0761, "loss_aug": 7.8889, "loss": -0.9008, "group0_lr": 1.0723, "group1_lr": 1.0723}
{"mode": "train", "datatime": "0.001", "epoch": 482, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8229, "scale": 0.0, "loss_sim": -0.8981, "loss_uniform": 0.0739, "loss_aug": 7.8869, "loss": -0.8981, "group0_lr": 1.071, "group1_lr": 1.071}
{"mode": "train", "datatime": "1.112", "epoch": 483, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8244, "scale": 0.0, "loss_sim": -0.8995, "loss_uniform": 0.0755, "loss_aug": 7.8822, "loss": -0.8995, "group0_lr": 1.0692, "group1_lr": 1.0692}
{"mode": "train", "datatime": "0.001", "epoch": 483, "iter": 30, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8259, "scale": 0.0, "loss_sim": -0.8996, "loss_uniform": 0.0788, "loss_aug": 7.8918, "loss": -0.8996, "group0_lr": 1.0679, "group1_lr": 1.0679}
{"mode": "train", "datatime": "1.131", "epoch": 484, "iter": 15, "lr": "1.07e+00", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8285, "scale": 0.0, "loss_sim": -0.902, "loss_uniform": 0.0773, "loss_aug": 7.8786, "loss": -0.902, "group0_lr": 1.066, "group1_lr": 1.066}
{"mode": "train", "datatime": "0.001", "epoch": 484, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8225, "scale": 0.0, "loss_sim": -0.8978, "loss_uniform": 0.0746, "loss_aug": 7.8828, "loss": -0.8978, "group0_lr": 1.0647, "group1_lr": 1.0647}
{"mode": "train", "datatime": "1.167", "epoch": 485, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8278, "scale": 0.0, "loss_sim": -0.8999, "loss_uniform": 0.0698, "loss_aug": 7.8686, "loss": -0.8999, "group0_lr": 1.0628, "group1_lr": 1.0628}
{"mode": "train", "datatime": "0.001", "epoch": 485, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.824, "scale": 0.0, "loss_sim": -0.8965, "loss_uniform": 0.0685, "loss_aug": 7.8633, "loss": -0.8965, "group0_lr": 1.0615, "group1_lr": 1.0615}
{"mode": "train", "datatime": "1.088", "epoch": 486, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.8238, "scale": 0.0, "loss_sim": -0.9018, "loss_uniform": 0.0707, "loss_aug": 7.8495, "loss": -0.9018, "group0_lr": 1.0597, "group1_lr": 1.0597}
{"mode": "train", "datatime": "0.001", "epoch": 486, "iter": 30, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8262, "scale": 0.0, "loss_sim": -0.9001, "loss_uniform": 0.074, "loss_aug": 7.8499, "loss": -0.9001, "group0_lr": 1.0584, "group1_lr": 1.0584}
{"mode": "train", "datatime": "1.025", "epoch": 487, "iter": 15, "lr": "1.06e+00", "total": 37, "batchsize": 256, "time": "1.328", "pre-sim": 0.8293, "scale": 0.0, "loss_sim": -0.903, "loss_uniform": 0.0732, "loss_aug": 7.8434, "loss": -0.903, "group0_lr": 1.0565, "group1_lr": 1.0565}
{"mode": "train", "datatime": "0.001", "epoch": 487, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8276, "scale": 0.0, "loss_sim": -0.9018, "loss_uniform": 0.0721, "loss_aug": 7.8378, "loss": -0.9018, "group0_lr": 1.0552, "group1_lr": 1.0552}
{"mode": "train", "datatime": "1.160", "epoch": 488, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "1.449", "pre-sim": 0.8277, "scale": 0.0, "loss_sim": -0.9005, "loss_uniform": 0.0723, "loss_aug": 7.8427, "loss": -0.9005, "group0_lr": 1.0533, "group1_lr": 1.0533}
{"mode": "train", "datatime": "0.001", "epoch": 488, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8278, "scale": 0.0, "loss_sim": -0.9024, "loss_uniform": 0.0707, "loss_aug": 7.8347, "loss": -0.9024, "group0_lr": 1.052, "group1_lr": 1.052}
{"mode": "train", "datatime": "1.108", "epoch": 489, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8258, "scale": 0.0, "loss_sim": -0.9043, "loss_uniform": 0.0688, "loss_aug": 7.8308, "loss": -0.9043, "group0_lr": 1.0502, "group1_lr": 1.0502}
{"mode": "train", "datatime": "0.001", "epoch": 489, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8201, "scale": 0.0, "loss_sim": -0.8932, "loss_uniform": 0.0672, "loss_aug": 7.8437, "loss": -0.8932, "group0_lr": 1.0489, "group1_lr": 1.0489}
{"mode": "train", "datatime": "1.062", "epoch": 490, "iter": 15, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8222, "scale": 0.0, "loss_sim": -0.8976, "loss_uniform": 0.0688, "loss_aug": 7.8352, "loss": -0.8976, "group0_lr": 1.047, "group1_lr": 1.047}
{"mode": "train", "datatime": "0.001", "epoch": 490, "iter": 30, "lr": "1.05e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8247, "scale": 0.0, "loss_sim": -0.899, "loss_uniform": 0.0708, "loss_aug": 7.8316, "loss": -0.899, "group0_lr": 1.0457, "group1_lr": 1.0457}
{"mode": "train", "datatime": "1.127", "epoch": 491, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8238, "scale": 0.0, "loss_sim": -0.9034, "loss_uniform": 0.0641, "loss_aug": 7.8209, "loss": -0.9034, "group0_lr": 1.0438, "group1_lr": 1.0438}
{"mode": "train", "datatime": "0.001", "epoch": 491, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8223, "scale": 0.0, "loss_sim": -0.8969, "loss_uniform": 0.0689, "loss_aug": 7.833, "loss": -0.8969, "group0_lr": 1.0425, "group1_lr": 1.0425}
{"mode": "train", "datatime": "1.097", "epoch": 492, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8223, "scale": 0.0, "loss_sim": -0.8978, "loss_uniform": 0.063, "loss_aug": 7.8309, "loss": -0.8978, "group0_lr": 1.0406, "group1_lr": 1.0406}
{"mode": "train", "datatime": "0.001", "epoch": 492, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8247, "scale": 0.0, "loss_sim": -0.9028, "loss_uniform": 0.0648, "loss_aug": 7.8234, "loss": -0.9028, "group0_lr": 1.0394, "group1_lr": 1.0394}
{"mode": "train", "datatime": "1.067", "epoch": 493, "iter": 15, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.8239, "scale": 0.0, "loss_sim": -0.9012, "loss_uniform": 0.0695, "loss_aug": 7.8107, "loss": -0.9012, "group0_lr": 1.0375, "group1_lr": 1.0375}
{"mode": "train", "datatime": "0.001", "epoch": 493, "iter": 30, "lr": "1.04e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8223, "scale": 0.0, "loss_sim": -0.8995, "loss_uniform": 0.0696, "loss_aug": 7.8292, "loss": -0.8995, "group0_lr": 1.0362, "group1_lr": 1.0362}
{"mode": "train", "datatime": "1.073", "epoch": 494, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8237, "scale": 0.0, "loss_sim": -0.9008, "loss_uniform": 0.0674, "loss_aug": 7.8111, "loss": -0.9008, "group0_lr": 1.0343, "group1_lr": 1.0343}
{"mode": "train", "datatime": "0.001", "epoch": 494, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8227, "scale": 0.0, "loss_sim": -0.8997, "loss_uniform": 0.065, "loss_aug": 7.8147, "loss": -0.8997, "group0_lr": 1.033, "group1_lr": 1.033}
{"mode": "train", "datatime": "1.151", "epoch": 495, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "1.438", "pre-sim": 0.8225, "scale": 0.0, "loss_sim": -0.8979, "loss_uniform": 0.0652, "loss_aug": 7.8182, "loss": -0.8979, "group0_lr": 1.0311, "group1_lr": 1.0311}
{"mode": "train", "datatime": "0.001", "epoch": 495, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.823, "scale": 0.0, "loss_sim": -0.9002, "loss_uniform": 0.0671, "loss_aug": 7.8266, "loss": -0.9002, "group0_lr": 1.0298, "group1_lr": 1.0298}
{"mode": "train", "datatime": "1.098", "epoch": 496, "iter": 15, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.8277, "scale": 0.0, "loss_sim": -0.9049, "loss_uniform": 0.0642, "loss_aug": 7.7904, "loss": -0.9049, "group0_lr": 1.028, "group1_lr": 1.028}
{"mode": "train", "datatime": "0.001", "epoch": 496, "iter": 30, "lr": "1.03e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8263, "scale": 0.0, "loss_sim": -0.9057, "loss_uniform": 0.0684, "loss_aug": 7.7876, "loss": -0.9057, "group0_lr": 1.0267, "group1_lr": 1.0267}
{"mode": "train", "datatime": "1.098", "epoch": 497, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.8259, "scale": 0.0, "loss_sim": -0.9002, "loss_uniform": 0.0693, "loss_aug": 7.7983, "loss": -0.9002, "group0_lr": 1.0248, "group1_lr": 1.0248}
{"mode": "train", "datatime": "0.001", "epoch": 497, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8282, "scale": 0.0, "loss_sim": -0.9045, "loss_uniform": 0.0645, "loss_aug": 7.7914, "loss": -0.9045, "group0_lr": 1.0235, "group1_lr": 1.0235}
{"mode": "train", "datatime": "1.059", "epoch": 498, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.8249, "scale": 0.0, "loss_sim": -0.9017, "loss_uniform": 0.0606, "loss_aug": 7.789, "loss": -0.9017, "group0_lr": 1.0216, "group1_lr": 1.0216}
{"mode": "train", "datatime": "0.001", "epoch": 498, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8228, "scale": 0.0, "loss_sim": -0.8997, "loss_uniform": 0.0611, "loss_aug": 7.7832, "loss": -0.8997, "group0_lr": 1.0203, "group1_lr": 1.0203}
{"mode": "train", "datatime": "1.117", "epoch": 499, "iter": 15, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.819, "scale": 0.0, "loss_sim": -0.8953, "loss_uniform": 0.0649, "loss_aug": 7.7844, "loss": -0.8953, "group0_lr": 1.0184, "group1_lr": 1.0184}
{"mode": "train", "datatime": "0.001", "epoch": 499, "iter": 30, "lr": "1.02e+00", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8185, "scale": 0.0, "loss_sim": -0.8956, "loss_uniform": 0.0651, "loss_aug": 7.7814, "loss": -0.8956, "group0_lr": 1.0172, "group1_lr": 1.0172}
{"mode": "val", "epoch": 499, "KNN-5": 67.86751592356688}
{"mode": "train", "datatime": "1.134", "epoch": 500, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "1.418", "pre-sim": 0.8253, "scale": 0.0, "loss_sim": -0.9039, "loss_uniform": 0.0685, "loss_aug": 7.7752, "loss": -0.9039, "group0_lr": 1.0153, "group1_lr": 1.0153}
{"mode": "train", "datatime": "0.001", "epoch": 500, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8219, "scale": 0.0, "loss_sim": -0.8955, "loss_uniform": 0.0651, "loss_aug": 7.7692, "loss": -0.8955, "group0_lr": 1.014, "group1_lr": 1.014}
{"mode": "train", "datatime": "1.024", "epoch": 501, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "1.318", "pre-sim": 0.8212, "scale": 0.01, "loss_sim": -0.8997, "loss_uniform": 0.0654, "loss_aug": 7.7749, "loss": -0.8997, "group0_lr": 1.0121, "group1_lr": 1.0121}
{"mode": "train", "datatime": "0.001", "epoch": 501, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8225, "scale": 0.01, "loss_sim": -0.9025, "loss_uniform": 0.0693, "loss_aug": 7.7734, "loss": -0.9025, "group0_lr": 1.0108, "group1_lr": 1.0108}
{"mode": "train", "datatime": "1.032", "epoch": 502, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "1.322", "pre-sim": 0.8239, "scale": 0.02, "loss_sim": -0.9032, "loss_uniform": 0.0617, "loss_aug": 7.7664, "loss": -0.9032, "group0_lr": 1.0089, "group1_lr": 1.0089}
{"mode": "train", "datatime": "0.002", "epoch": 502, "iter": 30, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.824, "scale": 0.02, "loss_sim": -0.9037, "loss_uniform": 0.0652, "loss_aug": 7.7615, "loss": -0.9037, "group0_lr": 1.0076, "group1_lr": 1.0076}
{"mode": "train", "datatime": "1.090", "epoch": 503, "iter": 15, "lr": "1.01e+00", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8232, "scale": 0.03, "loss_sim": -0.9035, "loss_uniform": 0.0705, "loss_aug": 7.7541, "loss": -0.9035, "group0_lr": 1.0057, "group1_lr": 1.0057}
{"mode": "train", "datatime": "0.001", "epoch": 503, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8222, "scale": 0.03, "loss_sim": -0.8988, "loss_uniform": 0.0738, "loss_aug": 7.7574, "loss": -0.8988, "group0_lr": 1.0045, "group1_lr": 1.0045}
{"mode": "train", "datatime": "1.056", "epoch": 504, "iter": 15, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8177, "scale": 0.04, "loss_sim": -0.9008, "loss_uniform": 0.0709, "loss_aug": 7.7565, "loss": -0.9008, "group0_lr": 1.0026, "group1_lr": 1.0026}
{"mode": "train", "datatime": "0.001", "epoch": 504, "iter": 30, "lr": "1.00e+00", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8218, "scale": 0.04, "loss_sim": -0.9037, "loss_uniform": 0.0683, "loss_aug": 7.7469, "loss": -0.9037, "group0_lr": 1.0013, "group1_lr": 1.0013}
{"mode": "train", "datatime": "1.089", "epoch": 505, "iter": 15, "lr": "9.99e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8222, "scale": 0.05, "loss_sim": -0.9041, "loss_uniform": 0.0669, "loss_aug": 7.7481, "loss": -0.9041, "group0_lr": 0.9994, "group1_lr": 0.9994}
{"mode": "train", "datatime": "0.001", "epoch": 505, "iter": 30, "lr": "9.98e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8219, "scale": 0.05, "loss_sim": -0.9054, "loss_uniform": 0.0722, "loss_aug": 7.7379, "loss": -0.9054, "group0_lr": 0.9981, "group1_lr": 0.9981}
{"mode": "train", "datatime": "1.064", "epoch": 506, "iter": 15, "lr": "9.96e-01", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.8234, "scale": 0.06, "loss_sim": -0.9047, "loss_uniform": 0.0709, "loss_aug": 7.7411, "loss": -0.9047, "group0_lr": 0.9962, "group1_lr": 0.9962}
{"mode": "train", "datatime": "0.001", "epoch": 506, "iter": 30, "lr": "9.94e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.823, "scale": 0.06, "loss_sim": -0.907, "loss_uniform": 0.0695, "loss_aug": 7.7346, "loss": -0.907, "group0_lr": 0.9949, "group1_lr": 0.9949}
{"mode": "train", "datatime": "1.042", "epoch": 507, "iter": 15, "lr": "9.92e-01", "total": 37, "batchsize": 256, "time": "1.335", "pre-sim": 0.8216, "scale": 0.07, "loss_sim": -0.9057, "loss_uniform": 0.065, "loss_aug": 7.7203, "loss": -0.9057, "group0_lr": 0.9931, "group1_lr": 0.9931}
{"mode": "train", "datatime": "0.001", "epoch": 507, "iter": 30, "lr": "9.91e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8181, "scale": 0.07, "loss_sim": -0.9012, "loss_uniform": 0.061, "loss_aug": 7.7245, "loss": -0.9012, "group0_lr": 0.9918, "group1_lr": 0.9918}
{"mode": "train", "datatime": "1.147", "epoch": 508, "iter": 15, "lr": "9.89e-01", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8195, "scale": 0.08, "loss_sim": -0.9015, "loss_uniform": 0.0609, "loss_aug": 7.7157, "loss": -0.9015, "group0_lr": 0.9899, "group1_lr": 0.9899}
{"mode": "train", "datatime": "0.001", "epoch": 508, "iter": 30, "lr": "9.88e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8219, "scale": 0.08, "loss_sim": -0.9011, "loss_uniform": 0.0629, "loss_aug": 7.7076, "loss": -0.9011, "group0_lr": 0.9886, "group1_lr": 0.9886}
{"mode": "train", "datatime": "1.058", "epoch": 509, "iter": 15, "lr": "9.86e-01", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.8192, "scale": 0.09, "loss_sim": -0.9025, "loss_uniform": 0.0609, "loss_aug": 7.7082, "loss": -0.9025, "group0_lr": 0.9867, "group1_lr": 0.9867}
{"mode": "train", "datatime": "0.001", "epoch": 509, "iter": 30, "lr": "9.85e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8248, "scale": 0.09, "loss_sim": -0.9062, "loss_uniform": 0.0608, "loss_aug": 7.7002, "loss": -0.9062, "group0_lr": 0.9854, "group1_lr": 0.9854}
{"mode": "train", "datatime": "1.084", "epoch": 510, "iter": 15, "lr": "9.83e-01", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8263, "scale": 0.1, "loss_sim": -0.9043, "loss_uniform": 0.0584, "loss_aug": 7.7046, "loss": -0.9043, "group0_lr": 0.9835, "group1_lr": 0.9835}
{"mode": "train", "datatime": "0.001", "epoch": 510, "iter": 30, "lr": "9.82e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8217, "scale": 0.1, "loss_sim": -0.9009, "loss_uniform": 0.0616, "loss_aug": 7.7041, "loss": -0.9009, "group0_lr": 0.9822, "group1_lr": 0.9822}
{"mode": "train", "datatime": "1.071", "epoch": 511, "iter": 15, "lr": "9.80e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.8235, "scale": 0.11, "loss_sim": -0.9046, "loss_uniform": 0.0679, "loss_aug": 7.6893, "loss": -0.9046, "group0_lr": 0.9804, "group1_lr": 0.9804}
{"mode": "train", "datatime": "0.001", "epoch": 511, "iter": 30, "lr": "9.78e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8197, "scale": 0.11, "loss_sim": -0.9035, "loss_uniform": 0.0613, "loss_aug": 7.678, "loss": -0.9035, "group0_lr": 0.9791, "group1_lr": 0.9791}
{"mode": "train", "datatime": "1.121", "epoch": 512, "iter": 15, "lr": "9.77e-01", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8225, "scale": 0.12, "loss_sim": -0.9031, "loss_uniform": 0.0639, "loss_aug": 7.6765, "loss": -0.9031, "group0_lr": 0.9772, "group1_lr": 0.9772}
{"mode": "train", "datatime": "0.001", "epoch": 512, "iter": 30, "lr": "9.75e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8223, "scale": 0.12, "loss_sim": -0.9059, "loss_uniform": 0.0619, "loss_aug": 7.6722, "loss": -0.9059, "group0_lr": 0.9759, "group1_lr": 0.9759}
{"mode": "train", "datatime": "1.080", "epoch": 513, "iter": 15, "lr": "9.73e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8267, "scale": 0.13, "loss_sim": -0.9082, "loss_uniform": 0.0597, "loss_aug": 7.6672, "loss": -0.9082, "group0_lr": 0.974, "group1_lr": 0.974}
{"mode": "train", "datatime": "0.001", "epoch": 513, "iter": 30, "lr": "9.72e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.82, "scale": 0.13, "loss_sim": -0.8986, "loss_uniform": 0.0617, "loss_aug": 7.6831, "loss": -0.8986, "group0_lr": 0.9727, "group1_lr": 0.9727}
{"mode": "train", "datatime": "1.127", "epoch": 514, "iter": 15, "lr": "9.70e-01", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8228, "scale": 0.14, "loss_sim": -0.9041, "loss_uniform": 0.0591, "loss_aug": 7.6581, "loss": -0.9041, "group0_lr": 0.9708, "group1_lr": 0.9708}
{"mode": "train", "datatime": "0.001", "epoch": 514, "iter": 30, "lr": "9.69e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8235, "scale": 0.14, "loss_sim": -0.9019, "loss_uniform": 0.0591, "loss_aug": 7.6591, "loss": -0.9019, "group0_lr": 0.9696, "group1_lr": 0.9696}
{"mode": "train", "datatime": "1.036", "epoch": 515, "iter": 15, "lr": "9.67e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.8211, "scale": 0.15, "loss_sim": -0.9031, "loss_uniform": 0.0594, "loss_aug": 7.6589, "loss": -0.9031, "group0_lr": 0.9677, "group1_lr": 0.9677}
{"mode": "train", "datatime": "0.001", "epoch": 515, "iter": 30, "lr": "9.66e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8227, "scale": 0.15, "loss_sim": -0.9048, "loss_uniform": 0.0597, "loss_aug": 7.6569, "loss": -0.9048, "group0_lr": 0.9664, "group1_lr": 0.9664}
{"mode": "train", "datatime": "1.078", "epoch": 516, "iter": 15, "lr": "9.64e-01", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8202, "scale": 0.16, "loss_sim": -0.9009, "loss_uniform": 0.0537, "loss_aug": 7.6621, "loss": -0.9009, "group0_lr": 0.9645, "group1_lr": 0.9645}
{"mode": "train", "datatime": "0.001", "epoch": 516, "iter": 30, "lr": "9.63e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8234, "scale": 0.16, "loss_sim": -0.9059, "loss_uniform": 0.0582, "loss_aug": 7.6596, "loss": -0.9059, "group0_lr": 0.9632, "group1_lr": 0.9632}
{"mode": "train", "datatime": "1.155", "epoch": 517, "iter": 15, "lr": "9.61e-01", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.8195, "scale": 0.17, "loss_sim": -0.9029, "loss_uniform": 0.0579, "loss_aug": 7.6601, "loss": -0.9029, "group0_lr": 0.9613, "group1_lr": 0.9613}
{"mode": "train", "datatime": "0.001", "epoch": 517, "iter": 30, "lr": "9.59e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8214, "scale": 0.17, "loss_sim": -0.9036, "loss_uniform": 0.0603, "loss_aug": 7.6549, "loss": -0.9036, "group0_lr": 0.96, "group1_lr": 0.96}
{"mode": "train", "datatime": "1.106", "epoch": 518, "iter": 15, "lr": "9.58e-01", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.8208, "scale": 0.18, "loss_sim": -0.9041, "loss_uniform": 0.0578, "loss_aug": 7.656, "loss": -0.9041, "group0_lr": 0.9582, "group1_lr": 0.9582}
{"mode": "train", "datatime": "0.001", "epoch": 518, "iter": 30, "lr": "9.56e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8213, "scale": 0.18, "loss_sim": -0.9052, "loss_uniform": 0.0622, "loss_aug": 7.6518, "loss": -0.9052, "group0_lr": 0.9569, "group1_lr": 0.9569}
{"mode": "train", "datatime": "1.111", "epoch": 519, "iter": 15, "lr": "9.54e-01", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.8189, "scale": 0.19, "loss_sim": -0.9064, "loss_uniform": 0.0571, "loss_aug": 7.6401, "loss": -0.9064, "group0_lr": 0.955, "group1_lr": 0.955}
{"mode": "train", "datatime": "0.001", "epoch": 519, "iter": 30, "lr": "9.53e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8212, "scale": 0.19, "loss_sim": -0.9061, "loss_uniform": 0.058, "loss_aug": 7.6411, "loss": -0.9061, "group0_lr": 0.9537, "group1_lr": 0.9537}
{"mode": "train", "datatime": "1.060", "epoch": 520, "iter": 15, "lr": "9.51e-01", "total": 37, "batchsize": 256, "time": "1.353", "pre-sim": 0.8202, "scale": 0.2, "loss_sim": -0.9048, "loss_uniform": 0.0598, "loss_aug": 7.6386, "loss": -0.9048, "group0_lr": 0.9518, "group1_lr": 0.9518}
{"mode": "train", "datatime": "0.001", "epoch": 520, "iter": 30, "lr": "9.50e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.821, "scale": 0.2, "loss_sim": -0.9066, "loss_uniform": 0.0581, "loss_aug": 7.6255, "loss": -0.9066, "group0_lr": 0.9505, "group1_lr": 0.9505}
{"mode": "train", "datatime": "1.098", "epoch": 521, "iter": 15, "lr": "9.48e-01", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.8201, "scale": 0.21, "loss_sim": -0.9047, "loss_uniform": 0.0576, "loss_aug": 7.636, "loss": -0.9047, "group0_lr": 0.9486, "group1_lr": 0.9486}
{"mode": "train", "datatime": "0.001", "epoch": 521, "iter": 30, "lr": "9.47e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8199, "scale": 0.21, "loss_sim": -0.9048, "loss_uniform": 0.0529, "loss_aug": 7.6193, "loss": -0.9048, "group0_lr": 0.9474, "group1_lr": 0.9474}
{"mode": "train", "datatime": "1.047", "epoch": 522, "iter": 15, "lr": "9.45e-01", "total": 37, "batchsize": 256, "time": "1.338", "pre-sim": 0.8204, "scale": 0.22, "loss_sim": -0.9073, "loss_uniform": 0.0561, "loss_aug": 7.6123, "loss": -0.9073, "group0_lr": 0.9455, "group1_lr": 0.9455}
{"mode": "train", "datatime": "0.001", "epoch": 522, "iter": 30, "lr": "9.44e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8186, "scale": 0.22, "loss_sim": -0.9041, "loss_uniform": 0.0578, "loss_aug": 7.6176, "loss": -0.9041, "group0_lr": 0.9442, "group1_lr": 0.9442}
{"mode": "train", "datatime": "1.076", "epoch": 523, "iter": 15, "lr": "9.42e-01", "total": 37, "batchsize": 256, "time": "1.366", "pre-sim": 0.8182, "scale": 0.23, "loss_sim": -0.9034, "loss_uniform": 0.0588, "loss_aug": 7.6156, "loss": -0.9034, "group0_lr": 0.9423, "group1_lr": 0.9423}
{"mode": "train", "datatime": "0.001", "epoch": 523, "iter": 30, "lr": "9.40e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.82, "scale": 0.23, "loss_sim": -0.9037, "loss_uniform": 0.0572, "loss_aug": 7.6128, "loss": -0.9037, "group0_lr": 0.941, "group1_lr": 0.941}
{"mode": "train", "datatime": "1.104", "epoch": 524, "iter": 15, "lr": "9.39e-01", "total": 37, "batchsize": 256, "time": "1.401", "pre-sim": 0.8206, "scale": 0.24, "loss_sim": -0.9079, "loss_uniform": 0.0555, "loss_aug": 7.6079, "loss": -0.9079, "group0_lr": 0.9391, "group1_lr": 0.9391}
{"mode": "train", "datatime": "0.001", "epoch": 524, "iter": 30, "lr": "9.37e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8173, "scale": 0.24, "loss_sim": -0.9013, "loss_uniform": 0.0562, "loss_aug": 7.6109, "loss": -0.9013, "group0_lr": 0.9379, "group1_lr": 0.9379}
{"mode": "train", "datatime": "1.140", "epoch": 525, "iter": 15, "lr": "9.35e-01", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.8254, "scale": 0.25, "loss_sim": -0.9068, "loss_uniform": 0.0517, "loss_aug": 7.5958, "loss": -0.9068, "group0_lr": 0.936, "group1_lr": 0.936}
{"mode": "train", "datatime": "0.001", "epoch": 525, "iter": 30, "lr": "9.34e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8205, "scale": 0.25, "loss_sim": -0.9009, "loss_uniform": 0.0545, "loss_aug": 7.6108, "loss": -0.9009, "group0_lr": 0.9347, "group1_lr": 0.9347}
{"mode": "train", "datatime": "1.096", "epoch": 526, "iter": 15, "lr": "9.32e-01", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.8169, "scale": 0.26, "loss_sim": -0.9043, "loss_uniform": 0.0543, "loss_aug": 7.6081, "loss": -0.9043, "group0_lr": 0.9328, "group1_lr": 0.9328}
{"mode": "train", "datatime": "0.001", "epoch": 526, "iter": 30, "lr": "9.31e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.822, "scale": 0.26, "loss_sim": -0.9056, "loss_uniform": 0.0559, "loss_aug": 7.6018, "loss": -0.9056, "group0_lr": 0.9315, "group1_lr": 0.9315}
{"mode": "train", "datatime": "1.090", "epoch": 527, "iter": 15, "lr": "9.29e-01", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.8201, "scale": 0.27, "loss_sim": -0.9035, "loss_uniform": 0.0514, "loss_aug": 7.5883, "loss": -0.9035, "group0_lr": 0.9296, "group1_lr": 0.9296}
{"mode": "train", "datatime": "0.001", "epoch": 527, "iter": 30, "lr": "9.28e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8194, "scale": 0.27, "loss_sim": -0.9028, "loss_uniform": 0.055, "loss_aug": 7.5954, "loss": -0.9028, "group0_lr": 0.9284, "group1_lr": 0.9284}
{"mode": "train", "datatime": "1.072", "epoch": 528, "iter": 15, "lr": "9.26e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8214, "scale": 0.28, "loss_sim": -0.9082, "loss_uniform": 0.0543, "loss_aug": 7.5831, "loss": -0.9082, "group0_lr": 0.9265, "group1_lr": 0.9265}
{"mode": "train", "datatime": "0.001", "epoch": 528, "iter": 30, "lr": "9.25e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8226, "scale": 0.28, "loss_sim": -0.9131, "loss_uniform": 0.0531, "loss_aug": 7.5725, "loss": -0.9131, "group0_lr": 0.9252, "group1_lr": 0.9252}
{"mode": "train", "datatime": "1.133", "epoch": 529, "iter": 15, "lr": "9.23e-01", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.8221, "scale": 0.29, "loss_sim": -0.9096, "loss_uniform": 0.061, "loss_aug": 7.5818, "loss": -0.9096, "group0_lr": 0.9233, "group1_lr": 0.9233}
{"mode": "train", "datatime": "0.001", "epoch": 529, "iter": 30, "lr": "9.21e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.82, "scale": 0.29, "loss_sim": -0.9065, "loss_uniform": 0.0551, "loss_aug": 7.5768, "loss": -0.9065, "group0_lr": 0.922, "group1_lr": 0.922}
{"mode": "train", "datatime": "1.119", "epoch": 530, "iter": 15, "lr": "9.20e-01", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.8159, "scale": 0.3, "loss_sim": -0.9037, "loss_uniform": 0.0518, "loss_aug": 7.5615, "loss": -0.9037, "group0_lr": 0.9202, "group1_lr": 0.9202}
{"mode": "train", "datatime": "0.001", "epoch": 530, "iter": 30, "lr": "9.18e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8204, "scale": 0.3, "loss_sim": -0.9072, "loss_uniform": 0.0519, "loss_aug": 7.551, "loss": -0.9072, "group0_lr": 0.9189, "group1_lr": 0.9189}
{"mode": "train", "datatime": "1.030", "epoch": 531, "iter": 15, "lr": "9.16e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.8196, "scale": 0.31, "loss_sim": -0.9032, "loss_uniform": 0.0563, "loss_aug": 7.5689, "loss": -0.9032, "group0_lr": 0.917, "group1_lr": 0.917}
{"mode": "train", "datatime": "0.001", "epoch": 531, "iter": 30, "lr": "9.15e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8166, "scale": 0.31, "loss_sim": -0.9057, "loss_uniform": 0.0505, "loss_aug": 7.5569, "loss": -0.9057, "group0_lr": 0.9157, "group1_lr": 0.9157}
{"mode": "train", "datatime": "1.163", "epoch": 532, "iter": 15, "lr": "9.13e-01", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8173, "scale": 0.32, "loss_sim": -0.9069, "loss_uniform": 0.0493, "loss_aug": 7.5413, "loss": -0.9069, "group0_lr": 0.9138, "group1_lr": 0.9138}
{"mode": "train", "datatime": "0.001", "epoch": 532, "iter": 30, "lr": "9.12e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8164, "scale": 0.32, "loss_sim": -0.9103, "loss_uniform": 0.0525, "loss_aug": 7.5351, "loss": -0.9103, "group0_lr": 0.9125, "group1_lr": 0.9125}
{"mode": "train", "datatime": "1.134", "epoch": 533, "iter": 15, "lr": "9.10e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8209, "scale": 0.33, "loss_sim": -0.9085, "loss_uniform": 0.0501, "loss_aug": 7.5365, "loss": -0.9085, "group0_lr": 0.9107, "group1_lr": 0.9107}
{"mode": "train", "datatime": "0.001", "epoch": 533, "iter": 30, "lr": "9.09e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8184, "scale": 0.33, "loss_sim": -0.9072, "loss_uniform": 0.0536, "loss_aug": 7.53, "loss": -0.9072, "group0_lr": 0.9094, "group1_lr": 0.9094}
{"mode": "train", "datatime": "1.057", "epoch": 534, "iter": 15, "lr": "9.07e-01", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8186, "scale": 0.34, "loss_sim": -0.908, "loss_uniform": 0.0513, "loss_aug": 7.5284, "loss": -0.908, "group0_lr": 0.9075, "group1_lr": 0.9075}
{"mode": "train", "datatime": "0.001", "epoch": 534, "iter": 30, "lr": "9.06e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8184, "scale": 0.34, "loss_sim": -0.9065, "loss_uniform": 0.0521, "loss_aug": 7.5296, "loss": -0.9065, "group0_lr": 0.9062, "group1_lr": 0.9062}
{"mode": "train", "datatime": "1.105", "epoch": 535, "iter": 15, "lr": "9.04e-01", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.8166, "scale": 0.35, "loss_sim": -0.9025, "loss_uniform": 0.0519, "loss_aug": 7.5477, "loss": -0.9025, "group0_lr": 0.9043, "group1_lr": 0.9043}
{"mode": "train", "datatime": "0.001", "epoch": 535, "iter": 30, "lr": "9.02e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8157, "scale": 0.35, "loss_sim": -0.9045, "loss_uniform": 0.0511, "loss_aug": 7.538, "loss": -0.9045, "group0_lr": 0.9031, "group1_lr": 0.9031}
{"mode": "train", "datatime": "1.114", "epoch": 536, "iter": 15, "lr": "9.01e-01", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.8133, "scale": 0.36, "loss_sim": -0.9039, "loss_uniform": 0.0552, "loss_aug": 7.5414, "loss": -0.9039, "group0_lr": 0.9012, "group1_lr": 0.9012}
{"mode": "train", "datatime": "0.001", "epoch": 536, "iter": 30, "lr": "8.99e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8153, "scale": 0.36, "loss_sim": -0.9082, "loss_uniform": 0.0514, "loss_aug": 7.5334, "loss": -0.9082, "group0_lr": 0.8999, "group1_lr": 0.8999}
{"mode": "train", "datatime": "1.140", "epoch": 537, "iter": 15, "lr": "8.97e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8151, "scale": 0.37, "loss_sim": -0.9084, "loss_uniform": 0.0515, "loss_aug": 7.5184, "loss": -0.9084, "group0_lr": 0.898, "group1_lr": 0.898}
{"mode": "train", "datatime": "0.001", "epoch": 537, "iter": 30, "lr": "8.96e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8179, "scale": 0.37, "loss_sim": -0.9089, "loss_uniform": 0.0479, "loss_aug": 7.5106, "loss": -0.9089, "group0_lr": 0.8968, "group1_lr": 0.8968}
{"mode": "train", "datatime": "1.099", "epoch": 538, "iter": 15, "lr": "8.94e-01", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.8134, "scale": 0.38, "loss_sim": -0.9078, "loss_uniform": 0.0501, "loss_aug": 7.509, "loss": -0.9078, "group0_lr": 0.8949, "group1_lr": 0.8949}
{"mode": "train", "datatime": "0.001", "epoch": 538, "iter": 30, "lr": "8.93e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8178, "scale": 0.38, "loss_sim": -0.9113, "loss_uniform": 0.0491, "loss_aug": 7.5006, "loss": -0.9113, "group0_lr": 0.8936, "group1_lr": 0.8936}
{"mode": "train", "datatime": "1.139", "epoch": 539, "iter": 15, "lr": "8.91e-01", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8205, "scale": 0.39, "loss_sim": -0.9107, "loss_uniform": 0.0505, "loss_aug": 7.494, "loss": -0.9107, "group0_lr": 0.8917, "group1_lr": 0.8917}
{"mode": "train", "datatime": "0.001", "epoch": 539, "iter": 30, "lr": "8.90e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8141, "scale": 0.39, "loss_sim": -0.9056, "loss_uniform": 0.0484, "loss_aug": 7.5044, "loss": -0.9056, "group0_lr": 0.8904, "group1_lr": 0.8904}
{"mode": "train", "datatime": "1.136", "epoch": 540, "iter": 15, "lr": "8.88e-01", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.8202, "scale": 0.4, "loss_sim": -0.9119, "loss_uniform": 0.0477, "loss_aug": 7.4854, "loss": -0.9119, "group0_lr": 0.8886, "group1_lr": 0.8886}
{"mode": "train", "datatime": "0.001", "epoch": 540, "iter": 30, "lr": "8.87e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8147, "scale": 0.4, "loss_sim": -0.9083, "loss_uniform": 0.0519, "loss_aug": 7.4946, "loss": -0.9083, "group0_lr": 0.8873, "group1_lr": 0.8873}
{"mode": "train", "datatime": "1.103", "epoch": 541, "iter": 15, "lr": "8.85e-01", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.8126, "scale": 0.41, "loss_sim": -0.9045, "loss_uniform": 0.0504, "loss_aug": 7.5029, "loss": -0.9045, "group0_lr": 0.8854, "group1_lr": 0.8854}
{"mode": "train", "datatime": "0.001", "epoch": 541, "iter": 30, "lr": "8.84e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8162, "scale": 0.41, "loss_sim": -0.9051, "loss_uniform": 0.0481, "loss_aug": 7.494, "loss": -0.9051, "group0_lr": 0.8841, "group1_lr": 0.8841}
{"mode": "train", "datatime": "1.129", "epoch": 542, "iter": 15, "lr": "8.82e-01", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.8162, "scale": 0.42, "loss_sim": -0.91, "loss_uniform": 0.0476, "loss_aug": 7.4721, "loss": -0.91, "group0_lr": 0.8823, "group1_lr": 0.8823}
{"mode": "train", "datatime": "0.001", "epoch": 542, "iter": 30, "lr": "8.80e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8158, "scale": 0.42, "loss_sim": -0.9082, "loss_uniform": 0.0466, "loss_aug": 7.474, "loss": -0.9082, "group0_lr": 0.881, "group1_lr": 0.881}
{"mode": "train", "datatime": "1.030", "epoch": 543, "iter": 15, "lr": "8.79e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.8172, "scale": 0.43, "loss_sim": -0.9073, "loss_uniform": 0.0434, "loss_aug": 7.4664, "loss": -0.9073, "group0_lr": 0.8791, "group1_lr": 0.8791}
{"mode": "train", "datatime": "0.001", "epoch": 543, "iter": 30, "lr": "8.77e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8193, "scale": 0.43, "loss_sim": -0.9114, "loss_uniform": 0.0462, "loss_aug": 7.4669, "loss": -0.9114, "group0_lr": 0.8778, "group1_lr": 0.8778}
{"mode": "train", "datatime": "1.159", "epoch": 544, "iter": 15, "lr": "8.75e-01", "total": 37, "batchsize": 256, "time": "1.448", "pre-sim": 0.8144, "scale": 0.44, "loss_sim": -0.9071, "loss_uniform": 0.0421, "loss_aug": 7.4601, "loss": -0.9071, "group0_lr": 0.876, "group1_lr": 0.876}
{"mode": "train", "datatime": "0.001", "epoch": 544, "iter": 30, "lr": "8.74e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8177, "scale": 0.44, "loss_sim": -0.9081, "loss_uniform": 0.0421, "loss_aug": 7.4507, "loss": -0.9081, "group0_lr": 0.8747, "group1_lr": 0.8747}
{"mode": "train", "datatime": "1.151", "epoch": 545, "iter": 15, "lr": "8.72e-01", "total": 37, "batchsize": 256, "time": "1.438", "pre-sim": 0.8166, "scale": 0.45, "loss_sim": -0.9053, "loss_uniform": 0.0452, "loss_aug": 7.4588, "loss": -0.9053, "group0_lr": 0.8728, "group1_lr": 0.8728}
{"mode": "train", "datatime": "0.001", "epoch": 545, "iter": 30, "lr": "8.71e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8203, "scale": 0.45, "loss_sim": -0.9111, "loss_uniform": 0.0462, "loss_aug": 7.4535, "loss": -0.9111, "group0_lr": 0.8715, "group1_lr": 0.8715}
{"mode": "train", "datatime": "1.064", "epoch": 546, "iter": 15, "lr": "8.69e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.817, "scale": 0.46, "loss_sim": -0.9098, "loss_uniform": 0.0482, "loss_aug": 7.4506, "loss": -0.9098, "group0_lr": 0.8697, "group1_lr": 0.8697}
{"mode": "train", "datatime": "0.001", "epoch": 546, "iter": 30, "lr": "8.68e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8186, "scale": 0.46, "loss_sim": -0.9098, "loss_uniform": 0.0485, "loss_aug": 7.4532, "loss": -0.9098, "group0_lr": 0.8684, "group1_lr": 0.8684}
{"mode": "train", "datatime": "1.217", "epoch": 547, "iter": 15, "lr": "8.66e-01", "total": 37, "batchsize": 256, "time": "1.499", "pre-sim": 0.82, "scale": 0.47, "loss_sim": -0.9106, "loss_uniform": 0.0452, "loss_aug": 7.4491, "loss": -0.9106, "group0_lr": 0.8665, "group1_lr": 0.8665}
{"mode": "train", "datatime": "0.001", "epoch": 547, "iter": 30, "lr": "8.65e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8185, "scale": 0.47, "loss_sim": -0.9093, "loss_uniform": 0.0467, "loss_aug": 7.4503, "loss": -0.9093, "group0_lr": 0.8652, "group1_lr": 0.8652}
{"mode": "train", "datatime": "1.164", "epoch": 548, "iter": 15, "lr": "8.63e-01", "total": 37, "batchsize": 256, "time": "1.449", "pre-sim": 0.8165, "scale": 0.48, "loss_sim": -0.9107, "loss_uniform": 0.0449, "loss_aug": 7.4407, "loss": -0.9107, "group0_lr": 0.8634, "group1_lr": 0.8634}
{"mode": "train", "datatime": "0.001", "epoch": 548, "iter": 30, "lr": "8.62e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8143, "scale": 0.48, "loss_sim": -0.9078, "loss_uniform": 0.0483, "loss_aug": 7.4462, "loss": -0.9078, "group0_lr": 0.8621, "group1_lr": 0.8621}
{"mode": "train", "datatime": "1.104", "epoch": 549, "iter": 15, "lr": "8.60e-01", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.8176, "scale": 0.49, "loss_sim": -0.9116, "loss_uniform": 0.0463, "loss_aug": 7.4367, "loss": -0.9116, "group0_lr": 0.8602, "group1_lr": 0.8602}
{"mode": "train", "datatime": "0.001", "epoch": 549, "iter": 30, "lr": "8.58e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8152, "scale": 0.49, "loss_sim": -0.9072, "loss_uniform": 0.0446, "loss_aug": 7.4284, "loss": -0.9072, "group0_lr": 0.859, "group1_lr": 0.859}
{"mode": "val", "epoch": 549, "KNN-5": 67.92356687898089}
{"mode": "train", "datatime": "1.128", "epoch": 550, "iter": 15, "lr": "8.56e-01", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8168, "scale": 0.5, "loss_sim": -0.9148, "loss_uniform": 0.0464, "loss_aug": 7.432, "loss": -0.9148, "group0_lr": 0.8571, "group1_lr": 0.8571}
{"mode": "train", "datatime": "0.001", "epoch": 550, "iter": 30, "lr": "8.55e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.814, "scale": 0.5, "loss_sim": -0.9102, "loss_uniform": 0.0454, "loss_aug": 7.419, "loss": -0.9102, "group0_lr": 0.8558, "group1_lr": 0.8558}
{"mode": "train", "datatime": "1.058", "epoch": 551, "iter": 15, "lr": "8.53e-01", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.8164, "scale": 0.51, "loss_sim": -0.9101, "loss_uniform": 0.0483, "loss_aug": 7.4263, "loss": -0.9101, "group0_lr": 0.854, "group1_lr": 0.854}
{"mode": "train", "datatime": "0.001", "epoch": 551, "iter": 30, "lr": "8.52e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8148, "scale": 0.51, "loss_sim": -0.9088, "loss_uniform": 0.0437, "loss_aug": 7.4255, "loss": -0.9088, "group0_lr": 0.8527, "group1_lr": 0.8527}
{"mode": "train", "datatime": "1.106", "epoch": 552, "iter": 15, "lr": "8.50e-01", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.8169, "scale": 0.52, "loss_sim": -0.9101, "loss_uniform": 0.0437, "loss_aug": 7.4179, "loss": -0.9101, "group0_lr": 0.8508, "group1_lr": 0.8508}
{"mode": "train", "datatime": "0.001", "epoch": 552, "iter": 30, "lr": "8.49e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8165, "scale": 0.52, "loss_sim": -0.9114, "loss_uniform": 0.0418, "loss_aug": 7.3995, "loss": -0.9114, "group0_lr": 0.8495, "group1_lr": 0.8495}
{"mode": "train", "datatime": "1.087", "epoch": 553, "iter": 15, "lr": "8.47e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8168, "scale": 0.53, "loss_sim": -0.9119, "loss_uniform": 0.0423, "loss_aug": 7.3929, "loss": -0.9119, "group0_lr": 0.8477, "group1_lr": 0.8477}
{"mode": "train", "datatime": "0.001", "epoch": 553, "iter": 30, "lr": "8.46e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8161, "scale": 0.53, "loss_sim": -0.9126, "loss_uniform": 0.0417, "loss_aug": 7.3983, "loss": -0.9126, "group0_lr": 0.8464, "group1_lr": 0.8464}
{"mode": "train", "datatime": "1.098", "epoch": 554, "iter": 15, "lr": "8.44e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8134, "scale": 0.54, "loss_sim": -0.912, "loss_uniform": 0.0404, "loss_aug": 7.3959, "loss": -0.912, "group0_lr": 0.8445, "group1_lr": 0.8445}
{"mode": "train", "datatime": "0.001", "epoch": 554, "iter": 30, "lr": "8.43e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8136, "scale": 0.54, "loss_sim": -0.9125, "loss_uniform": 0.0434, "loss_aug": 7.3966, "loss": -0.9125, "group0_lr": 0.8433, "group1_lr": 0.8433}
{"mode": "train", "datatime": "1.079", "epoch": 555, "iter": 15, "lr": "8.41e-01", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.8119, "scale": 0.55, "loss_sim": -0.907, "loss_uniform": 0.0423, "loss_aug": 7.4017, "loss": -0.907, "group0_lr": 0.8414, "group1_lr": 0.8414}
{"mode": "train", "datatime": "0.001", "epoch": 555, "iter": 30, "lr": "8.40e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8148, "scale": 0.55, "loss_sim": -0.9123, "loss_uniform": 0.0396, "loss_aug": 7.3876, "loss": -0.9123, "group0_lr": 0.8401, "group1_lr": 0.8401}
{"mode": "train", "datatime": "1.085", "epoch": 556, "iter": 15, "lr": "8.38e-01", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.8126, "scale": 0.56, "loss_sim": -0.9108, "loss_uniform": 0.0413, "loss_aug": 7.3767, "loss": -0.9108, "group0_lr": 0.8383, "group1_lr": 0.8383}
{"mode": "train", "datatime": "0.001", "epoch": 556, "iter": 30, "lr": "8.36e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8136, "scale": 0.56, "loss_sim": -0.9098, "loss_uniform": 0.0444, "loss_aug": 7.3799, "loss": -0.9098, "group0_lr": 0.837, "group1_lr": 0.837}
{"mode": "train", "datatime": "1.130", "epoch": 557, "iter": 15, "lr": "8.35e-01", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8103, "scale": 0.57, "loss_sim": -0.9089, "loss_uniform": 0.0451, "loss_aug": 7.3892, "loss": -0.9089, "group0_lr": 0.8351, "group1_lr": 0.8351}
{"mode": "train", "datatime": "0.001", "epoch": 557, "iter": 30, "lr": "8.33e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8137, "scale": 0.57, "loss_sim": -0.9134, "loss_uniform": 0.0423, "loss_aug": 7.3771, "loss": -0.9134, "group0_lr": 0.8339, "group1_lr": 0.8339}
{"mode": "train", "datatime": "1.099", "epoch": 558, "iter": 15, "lr": "8.31e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8139, "scale": 0.58, "loss_sim": -0.9117, "loss_uniform": 0.0432, "loss_aug": 7.3701, "loss": -0.9117, "group0_lr": 0.832, "group1_lr": 0.832}
{"mode": "train", "datatime": "0.001", "epoch": 558, "iter": 30, "lr": "8.30e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8156, "scale": 0.58, "loss_sim": -0.9131, "loss_uniform": 0.0442, "loss_aug": 7.3833, "loss": -0.9131, "group0_lr": 0.8307, "group1_lr": 0.8307}
{"mode": "train", "datatime": "1.154", "epoch": 559, "iter": 15, "lr": "8.28e-01", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8151, "scale": 0.59, "loss_sim": -0.913, "loss_uniform": 0.0403, "loss_aug": 7.3707, "loss": -0.913, "group0_lr": 0.8289, "group1_lr": 0.8289}
{"mode": "train", "datatime": "0.001", "epoch": 559, "iter": 30, "lr": "8.27e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8098, "scale": 0.59, "loss_sim": -0.9083, "loss_uniform": 0.0408, "loss_aug": 7.368, "loss": -0.9083, "group0_lr": 0.8276, "group1_lr": 0.8276}
{"mode": "train", "datatime": "1.129", "epoch": 560, "iter": 15, "lr": "8.25e-01", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.8121, "scale": 0.6, "loss_sim": -0.9081, "loss_uniform": 0.0407, "loss_aug": 7.3697, "loss": -0.9081, "group0_lr": 0.8258, "group1_lr": 0.8258}
{"mode": "train", "datatime": "0.001", "epoch": 560, "iter": 30, "lr": "8.24e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.812, "scale": 0.6, "loss_sim": -0.9129, "loss_uniform": 0.0416, "loss_aug": 7.3651, "loss": -0.9129, "group0_lr": 0.8245, "group1_lr": 0.8245}
{"mode": "train", "datatime": "1.134", "epoch": 561, "iter": 15, "lr": "8.22e-01", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.8148, "scale": 0.61, "loss_sim": -0.9118, "loss_uniform": 0.0411, "loss_aug": 7.3477, "loss": -0.9118, "group0_lr": 0.8226, "group1_lr": 0.8226}
{"mode": "train", "datatime": "0.001", "epoch": 561, "iter": 30, "lr": "8.21e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8156, "scale": 0.61, "loss_sim": -0.9126, "loss_uniform": 0.0391, "loss_aug": 7.3473, "loss": -0.9126, "group0_lr": 0.8214, "group1_lr": 0.8214}
{"mode": "train", "datatime": "1.095", "epoch": 562, "iter": 15, "lr": "8.19e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8163, "scale": 0.62, "loss_sim": -0.918, "loss_uniform": 0.0355, "loss_aug": 7.3438, "loss": -0.918, "group0_lr": 0.8195, "group1_lr": 0.8195}
{"mode": "train", "datatime": "0.001", "epoch": 562, "iter": 30, "lr": "8.18e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8134, "scale": 0.62, "loss_sim": -0.9102, "loss_uniform": 0.0403, "loss_aug": 7.3498, "loss": -0.9102, "group0_lr": 0.8182, "group1_lr": 0.8182}
{"mode": "train", "datatime": "1.176", "epoch": 563, "iter": 15, "lr": "8.16e-01", "total": 37, "batchsize": 256, "time": "1.458", "pre-sim": 0.8152, "scale": 0.63, "loss_sim": -0.9113, "loss_uniform": 0.039, "loss_aug": 7.3461, "loss": -0.9113, "group0_lr": 0.8164, "group1_lr": 0.8164}
{"mode": "train", "datatime": "0.001", "epoch": 563, "iter": 30, "lr": "8.15e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8157, "scale": 0.63, "loss_sim": -0.9137, "loss_uniform": 0.037, "loss_aug": 7.3433, "loss": -0.9137, "group0_lr": 0.8151, "group1_lr": 0.8151}
{"mode": "train", "datatime": "1.100", "epoch": 564, "iter": 15, "lr": "8.13e-01", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8123, "scale": 0.64, "loss_sim": -0.9118, "loss_uniform": 0.0416, "loss_aug": 7.3472, "loss": -0.9118, "group0_lr": 0.8133, "group1_lr": 0.8133}
{"mode": "train", "datatime": "0.001", "epoch": 564, "iter": 30, "lr": "8.11e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8128, "scale": 0.64, "loss_sim": -0.9123, "loss_uniform": 0.0393, "loss_aug": 7.3381, "loss": -0.9123, "group0_lr": 0.812, "group1_lr": 0.812}
{"mode": "train", "datatime": "1.182", "epoch": 565, "iter": 15, "lr": "8.10e-01", "total": 37, "batchsize": 256, "time": "1.466", "pre-sim": 0.8133, "scale": 0.65, "loss_sim": -0.9105, "loss_uniform": 0.0396, "loss_aug": 7.3354, "loss": -0.9105, "group0_lr": 0.8102, "group1_lr": 0.8102}
{"mode": "train", "datatime": "0.001", "epoch": 565, "iter": 30, "lr": "8.08e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8097, "scale": 0.65, "loss_sim": -0.9117, "loss_uniform": 0.0376, "loss_aug": 7.3364, "loss": -0.9117, "group0_lr": 0.8089, "group1_lr": 0.8089}
{"mode": "train", "datatime": "1.016", "epoch": 566, "iter": 15, "lr": "8.06e-01", "total": 37, "batchsize": 256, "time": "1.310", "pre-sim": 0.8129, "scale": 0.66, "loss_sim": -0.9142, "loss_uniform": 0.0346, "loss_aug": 7.3244, "loss": -0.9142, "group0_lr": 0.807, "group1_lr": 0.807}
{"mode": "train", "datatime": "0.001", "epoch": 566, "iter": 30, "lr": "8.05e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8169, "scale": 0.66, "loss_sim": -0.916, "loss_uniform": 0.0365, "loss_aug": 7.314, "loss": -0.916, "group0_lr": 0.8058, "group1_lr": 0.8058}
{"mode": "train", "datatime": "1.140", "epoch": 567, "iter": 15, "lr": "8.03e-01", "total": 37, "batchsize": 256, "time": "1.427", "pre-sim": 0.814, "scale": 0.67, "loss_sim": -0.9132, "loss_uniform": 0.0362, "loss_aug": 7.3225, "loss": -0.9132, "group0_lr": 0.8039, "group1_lr": 0.8039}
{"mode": "train", "datatime": "0.001", "epoch": 567, "iter": 30, "lr": "8.02e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8132, "scale": 0.67, "loss_sim": -0.9146, "loss_uniform": 0.0393, "loss_aug": 7.3196, "loss": -0.9146, "group0_lr": 0.8027, "group1_lr": 0.8027}
{"mode": "train", "datatime": "1.102", "epoch": 568, "iter": 15, "lr": "8.00e-01", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.8138, "scale": 0.68, "loss_sim": -0.9118, "loss_uniform": 0.0393, "loss_aug": 7.3159, "loss": -0.9118, "group0_lr": 0.8008, "group1_lr": 0.8008}
{"mode": "train", "datatime": "0.001", "epoch": 568, "iter": 30, "lr": "7.99e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8117, "scale": 0.68, "loss_sim": -0.9081, "loss_uniform": 0.0433, "loss_aug": 7.3249, "loss": -0.9081, "group0_lr": 0.7996, "group1_lr": 0.7996}
{"mode": "train", "datatime": "1.045", "epoch": 569, "iter": 15, "lr": "7.97e-01", "total": 37, "batchsize": 256, "time": "1.344", "pre-sim": 0.8103, "scale": 0.69, "loss_sim": -0.9136, "loss_uniform": 0.0401, "loss_aug": 7.3026, "loss": -0.9136, "group0_lr": 0.7977, "group1_lr": 0.7977}
{"mode": "train", "datatime": "0.001", "epoch": 569, "iter": 30, "lr": "7.96e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8131, "scale": 0.69, "loss_sim": -0.9135, "loss_uniform": 0.0359, "loss_aug": 7.2976, "loss": -0.9135, "group0_lr": 0.7965, "group1_lr": 0.7965}
{"mode": "train", "datatime": "1.096", "epoch": 570, "iter": 15, "lr": "7.94e-01", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.812, "scale": 0.7, "loss_sim": -0.9161, "loss_uniform": 0.0349, "loss_aug": 7.2965, "loss": -0.9161, "group0_lr": 0.7946, "group1_lr": 0.7946}
{"mode": "train", "datatime": "0.001", "epoch": 570, "iter": 30, "lr": "7.93e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8062, "scale": 0.7, "loss_sim": -0.9059, "loss_uniform": 0.034, "loss_aug": 7.2953, "loss": -0.9059, "group0_lr": 0.7933, "group1_lr": 0.7933}
{"mode": "train", "datatime": "1.098", "epoch": 571, "iter": 15, "lr": "7.91e-01", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.8095, "scale": 0.71, "loss_sim": -0.9137, "loss_uniform": 0.036, "loss_aug": 7.2906, "loss": -0.9137, "group0_lr": 0.7915, "group1_lr": 0.7915}
{"mode": "train", "datatime": "0.001", "epoch": 571, "iter": 30, "lr": "7.90e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8091, "scale": 0.71, "loss_sim": -0.9133, "loss_uniform": 0.0343, "loss_aug": 7.279, "loss": -0.9133, "group0_lr": 0.7902, "group1_lr": 0.7902}
{"mode": "train", "datatime": "1.107", "epoch": 572, "iter": 15, "lr": "7.88e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8105, "scale": 0.72, "loss_sim": -0.915, "loss_uniform": 0.0349, "loss_aug": 7.2788, "loss": -0.915, "group0_lr": 0.7884, "group1_lr": 0.7884}
{"mode": "train", "datatime": "0.001", "epoch": 572, "iter": 30, "lr": "7.87e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8132, "scale": 0.72, "loss_sim": -0.9155, "loss_uniform": 0.0366, "loss_aug": 7.274, "loss": -0.9155, "group0_lr": 0.7871, "group1_lr": 0.7871}
{"mode": "train", "datatime": "1.010", "epoch": 573, "iter": 15, "lr": "7.85e-01", "total": 37, "batchsize": 256, "time": "1.309", "pre-sim": 0.8138, "scale": 0.73, "loss_sim": -0.9157, "loss_uniform": 0.0375, "loss_aug": 7.2798, "loss": -0.9157, "group0_lr": 0.7853, "group1_lr": 0.7853}
{"mode": "train", "datatime": "0.001", "epoch": 573, "iter": 30, "lr": "7.83e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8121, "scale": 0.73, "loss_sim": -0.9159, "loss_uniform": 0.0341, "loss_aug": 7.2677, "loss": -0.9159, "group0_lr": 0.784, "group1_lr": 0.784}
{"mode": "train", "datatime": "1.074", "epoch": 574, "iter": 15, "lr": "7.82e-01", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8145, "scale": 0.74, "loss_sim": -0.9154, "loss_uniform": 0.0359, "loss_aug": 7.264, "loss": -0.9154, "group0_lr": 0.7822, "group1_lr": 0.7822}
{"mode": "train", "datatime": "0.001", "epoch": 574, "iter": 30, "lr": "7.80e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8102, "scale": 0.74, "loss_sim": -0.9145, "loss_uniform": 0.035, "loss_aug": 7.2652, "loss": -0.9145, "group0_lr": 0.7809, "group1_lr": 0.7809}
{"mode": "train", "datatime": "1.076", "epoch": 575, "iter": 15, "lr": "7.79e-01", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8111, "scale": 0.75, "loss_sim": -0.9141, "loss_uniform": 0.0345, "loss_aug": 7.2643, "loss": -0.9141, "group0_lr": 0.7791, "group1_lr": 0.7791}
{"mode": "train", "datatime": "0.001", "epoch": 575, "iter": 30, "lr": "7.77e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8077, "scale": 0.75, "loss_sim": -0.9112, "loss_uniform": 0.0347, "loss_aug": 7.2623, "loss": -0.9112, "group0_lr": 0.7778, "group1_lr": 0.7778}
{"mode": "train", "datatime": "1.193", "epoch": 576, "iter": 15, "lr": "7.75e-01", "total": 37, "batchsize": 256, "time": "1.475", "pre-sim": 0.8086, "scale": 0.76, "loss_sim": -0.9116, "loss_uniform": 0.0328, "loss_aug": 7.2543, "loss": -0.9116, "group0_lr": 0.776, "group1_lr": 0.776}
{"mode": "train", "datatime": "0.001", "epoch": 576, "iter": 30, "lr": "7.74e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8111, "scale": 0.76, "loss_sim": -0.9179, "loss_uniform": 0.0346, "loss_aug": 7.2417, "loss": -0.9179, "group0_lr": 0.7748, "group1_lr": 0.7748}
{"mode": "train", "datatime": "1.104", "epoch": 577, "iter": 15, "lr": "7.72e-01", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.811, "scale": 0.77, "loss_sim": -0.9079, "loss_uniform": 0.0373, "loss_aug": 7.2588, "loss": -0.9079, "group0_lr": 0.7729, "group1_lr": 0.7729}
{"mode": "train", "datatime": "0.001", "epoch": 577, "iter": 30, "lr": "7.71e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8129, "scale": 0.77, "loss_sim": -0.9154, "loss_uniform": 0.0362, "loss_aug": 7.248, "loss": -0.9154, "group0_lr": 0.7717, "group1_lr": 0.7717}
{"mode": "train", "datatime": "1.080", "epoch": 578, "iter": 15, "lr": "7.69e-01", "total": 37, "batchsize": 256, "time": "1.363", "pre-sim": 0.8104, "scale": 0.78, "loss_sim": -0.9103, "loss_uniform": 0.0326, "loss_aug": 7.243, "loss": -0.9103, "group0_lr": 0.7698, "group1_lr": 0.7698}
{"mode": "train", "datatime": "0.001", "epoch": 578, "iter": 30, "lr": "7.68e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8113, "scale": 0.78, "loss_sim": -0.9115, "loss_uniform": 0.0357, "loss_aug": 7.247, "loss": -0.9115, "group0_lr": 0.7686, "group1_lr": 0.7686}
{"mode": "train", "datatime": "1.068", "epoch": 579, "iter": 15, "lr": "7.66e-01", "total": 37, "batchsize": 256, "time": "1.354", "pre-sim": 0.816, "scale": 0.79, "loss_sim": -0.9183, "loss_uniform": 0.031, "loss_aug": 7.2271, "loss": -0.9183, "group0_lr": 0.7667, "group1_lr": 0.7667}
{"mode": "train", "datatime": "0.001", "epoch": 579, "iter": 30, "lr": "7.65e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8075, "scale": 0.79, "loss_sim": -0.9115, "loss_uniform": 0.0331, "loss_aug": 7.228, "loss": -0.9115, "group0_lr": 0.7655, "group1_lr": 0.7655}
{"mode": "train", "datatime": "1.106", "epoch": 580, "iter": 15, "lr": "7.63e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8099, "scale": 0.8, "loss_sim": -0.9112, "loss_uniform": 0.0309, "loss_aug": 7.2203, "loss": -0.9112, "group0_lr": 0.7637, "group1_lr": 0.7637}
{"mode": "train", "datatime": "0.001", "epoch": 580, "iter": 30, "lr": "7.62e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8088, "scale": 0.8, "loss_sim": -0.9106, "loss_uniform": 0.0332, "loss_aug": 7.2243, "loss": -0.9106, "group0_lr": 0.7624, "group1_lr": 0.7624}
{"mode": "train", "datatime": "1.116", "epoch": 581, "iter": 15, "lr": "7.60e-01", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8085, "scale": 0.81, "loss_sim": -0.9143, "loss_uniform": 0.0324, "loss_aug": 7.2178, "loss": -0.9143, "group0_lr": 0.7606, "group1_lr": 0.7606}
{"mode": "train", "datatime": "0.001", "epoch": 581, "iter": 30, "lr": "7.59e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.808, "scale": 0.81, "loss_sim": -0.9115, "loss_uniform": 0.0307, "loss_aug": 7.2147, "loss": -0.9115, "group0_lr": 0.7593, "group1_lr": 0.7593}
{"mode": "train", "datatime": "1.098", "epoch": 582, "iter": 15, "lr": "7.57e-01", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.8091, "scale": 0.82, "loss_sim": -0.9163, "loss_uniform": 0.0326, "loss_aug": 7.2033, "loss": -0.9163, "group0_lr": 0.7575, "group1_lr": 0.7575}
{"mode": "train", "datatime": "0.001", "epoch": 582, "iter": 30, "lr": "7.56e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8091, "scale": 0.82, "loss_sim": -0.9144, "loss_uniform": 0.0325, "loss_aug": 7.2047, "loss": -0.9144, "group0_lr": 0.7562, "group1_lr": 0.7562}
{"mode": "train", "datatime": "1.114", "epoch": 583, "iter": 15, "lr": "7.54e-01", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8094, "scale": 0.83, "loss_sim": -0.9083, "loss_uniform": 0.0306, "loss_aug": 7.1983, "loss": -0.9083, "group0_lr": 0.7544, "group1_lr": 0.7544}
{"mode": "train", "datatime": "0.001", "epoch": 583, "iter": 30, "lr": "7.53e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8083, "scale": 0.83, "loss_sim": -0.9105, "loss_uniform": 0.0312, "loss_aug": 7.1934, "loss": -0.9105, "group0_lr": 0.7532, "group1_lr": 0.7532}
{"mode": "train", "datatime": "1.125", "epoch": 584, "iter": 15, "lr": "7.51e-01", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8103, "scale": 0.84, "loss_sim": -0.9129, "loss_uniform": 0.0308, "loss_aug": 7.1839, "loss": -0.9129, "group0_lr": 0.7513, "group1_lr": 0.7513}
{"mode": "train", "datatime": "0.001", "epoch": 584, "iter": 30, "lr": "7.50e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8135, "scale": 0.84, "loss_sim": -0.9139, "loss_uniform": 0.0317, "loss_aug": 7.1761, "loss": -0.9139, "group0_lr": 0.7501, "group1_lr": 0.7501}
{"mode": "train", "datatime": "1.010", "epoch": 585, "iter": 15, "lr": "7.48e-01", "total": 37, "batchsize": 256, "time": "1.314", "pre-sim": 0.8115, "scale": 0.85, "loss_sim": -0.9133, "loss_uniform": 0.0334, "loss_aug": 7.1748, "loss": -0.9133, "group0_lr": 0.7483, "group1_lr": 0.7483}
{"mode": "train", "datatime": "0.001", "epoch": 585, "iter": 30, "lr": "7.46e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8118, "scale": 0.85, "loss_sim": -0.9172, "loss_uniform": 0.0289, "loss_aug": 7.1657, "loss": -0.9172, "group0_lr": 0.747, "group1_lr": 0.747}
{"mode": "train", "datatime": "1.088", "epoch": 586, "iter": 15, "lr": "7.45e-01", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.8084, "scale": 0.86, "loss_sim": -0.9157, "loss_uniform": 0.0298, "loss_aug": 7.1543, "loss": -0.9157, "group0_lr": 0.7452, "group1_lr": 0.7452}
{"mode": "train", "datatime": "0.001", "epoch": 586, "iter": 30, "lr": "7.43e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8132, "scale": 0.86, "loss_sim": -0.9154, "loss_uniform": 0.0302, "loss_aug": 7.1566, "loss": -0.9154, "group0_lr": 0.744, "group1_lr": 0.744}
{"mode": "train", "datatime": "1.155", "epoch": 587, "iter": 15, "lr": "7.42e-01", "total": 37, "batchsize": 256, "time": "1.440", "pre-sim": 0.8115, "scale": 0.87, "loss_sim": -0.9148, "loss_uniform": 0.0313, "loss_aug": 7.1423, "loss": -0.9148, "group0_lr": 0.7421, "group1_lr": 0.7421}
{"mode": "train", "datatime": "0.001", "epoch": 587, "iter": 30, "lr": "7.40e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8086, "scale": 0.87, "loss_sim": -0.9085, "loss_uniform": 0.0314, "loss_aug": 7.1517, "loss": -0.9085, "group0_lr": 0.7409, "group1_lr": 0.7409}
{"mode": "train", "datatime": "1.052", "epoch": 588, "iter": 15, "lr": "7.38e-01", "total": 37, "batchsize": 256, "time": "1.344", "pre-sim": 0.8187, "scale": 0.88, "loss_sim": -0.9218, "loss_uniform": 0.0306, "loss_aug": 7.1321, "loss": -0.9218, "group0_lr": 0.7391, "group1_lr": 0.7391}
{"mode": "train", "datatime": "0.001", "epoch": 588, "iter": 30, "lr": "7.37e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8107, "scale": 0.88, "loss_sim": -0.9129, "loss_uniform": 0.0298, "loss_aug": 7.1383, "loss": -0.9129, "group0_lr": 0.7378, "group1_lr": 0.7378}
{"mode": "train", "datatime": "1.139", "epoch": 589, "iter": 15, "lr": "7.35e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.812, "scale": 0.89, "loss_sim": -0.9167, "loss_uniform": 0.0284, "loss_aug": 7.1273, "loss": -0.9167, "group0_lr": 0.736, "group1_lr": 0.736}
{"mode": "train", "datatime": "0.001", "epoch": 589, "iter": 30, "lr": "7.34e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8138, "scale": 0.89, "loss_sim": -0.9147, "loss_uniform": 0.031, "loss_aug": 7.1333, "loss": -0.9147, "group0_lr": 0.7348, "group1_lr": 0.7348}
{"mode": "train", "datatime": "1.085", "epoch": 590, "iter": 15, "lr": "7.32e-01", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.8118, "scale": 0.9, "loss_sim": -0.9171, "loss_uniform": 0.0287, "loss_aug": 7.1304, "loss": -0.9171, "group0_lr": 0.7329, "group1_lr": 0.7329}
{"mode": "train", "datatime": "0.001", "epoch": 590, "iter": 30, "lr": "7.31e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8112, "scale": 0.9, "loss_sim": -0.9105, "loss_uniform": 0.0308, "loss_aug": 7.136, "loss": -0.9105, "group0_lr": 0.7317, "group1_lr": 0.7317}
{"mode": "train", "datatime": "1.103", "epoch": 591, "iter": 15, "lr": "7.29e-01", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8149, "scale": 0.91, "loss_sim": -0.9188, "loss_uniform": 0.0304, "loss_aug": 7.1159, "loss": -0.9188, "group0_lr": 0.7299, "group1_lr": 0.7299}
{"mode": "train", "datatime": "0.001", "epoch": 591, "iter": 30, "lr": "7.28e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8085, "scale": 0.91, "loss_sim": -0.9139, "loss_uniform": 0.0296, "loss_aug": 7.1147, "loss": -0.9139, "group0_lr": 0.7287, "group1_lr": 0.7287}
{"mode": "train", "datatime": "1.117", "epoch": 592, "iter": 15, "lr": "7.26e-01", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.8103, "scale": 0.92, "loss_sim": -0.9162, "loss_uniform": 0.0293, "loss_aug": 7.1155, "loss": -0.9162, "group0_lr": 0.7268, "group1_lr": 0.7268}
{"mode": "train", "datatime": "0.001", "epoch": 592, "iter": 30, "lr": "7.25e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8095, "scale": 0.92, "loss_sim": -0.9176, "loss_uniform": 0.0291, "loss_aug": 7.1103, "loss": -0.9176, "group0_lr": 0.7256, "group1_lr": 0.7256}
{"mode": "train", "datatime": "1.104", "epoch": 593, "iter": 15, "lr": "7.23e-01", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.8071, "scale": 0.93, "loss_sim": -0.9104, "loss_uniform": 0.0311, "loss_aug": 7.1106, "loss": -0.9104, "group0_lr": 0.7238, "group1_lr": 0.7238}
{"mode": "train", "datatime": "0.001", "epoch": 593, "iter": 30, "lr": "7.22e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8061, "scale": 0.93, "loss_sim": -0.9137, "loss_uniform": 0.0316, "loss_aug": 7.1008, "loss": -0.9137, "group0_lr": 0.7225, "group1_lr": 0.7225}
{"mode": "train", "datatime": "1.117", "epoch": 594, "iter": 15, "lr": "7.20e-01", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.8094, "scale": 0.94, "loss_sim": -0.917, "loss_uniform": 0.0304, "loss_aug": 7.0964, "loss": -0.917, "group0_lr": 0.7207, "group1_lr": 0.7207}
{"mode": "train", "datatime": "0.001", "epoch": 594, "iter": 30, "lr": "7.19e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8068, "scale": 0.94, "loss_sim": -0.9101, "loss_uniform": 0.0291, "loss_aug": 7.0977, "loss": -0.9101, "group0_lr": 0.7195, "group1_lr": 0.7195}
{"mode": "train", "datatime": "1.098", "epoch": 595, "iter": 15, "lr": "7.17e-01", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.813, "scale": 0.95, "loss_sim": -0.92, "loss_uniform": 0.0284, "loss_aug": 7.0835, "loss": -0.92, "group0_lr": 0.7177, "group1_lr": 0.7177}
{"mode": "train", "datatime": "0.001", "epoch": 595, "iter": 30, "lr": "7.16e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8024, "scale": 0.95, "loss_sim": -0.9109, "loss_uniform": 0.0308, "loss_aug": 7.0921, "loss": -0.9109, "group0_lr": 0.7165, "group1_lr": 0.7165}
{"mode": "train", "datatime": "1.113", "epoch": 596, "iter": 15, "lr": "7.14e-01", "total": 37, "batchsize": 256, "time": "1.400", "pre-sim": 0.81, "scale": 0.96, "loss_sim": -0.9145, "loss_uniform": 0.0299, "loss_aug": 7.0861, "loss": -0.9145, "group0_lr": 0.7146, "group1_lr": 0.7146}
{"mode": "train", "datatime": "0.001", "epoch": 596, "iter": 30, "lr": "7.13e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8032, "scale": 0.96, "loss_sim": -0.9104, "loss_uniform": 0.0294, "loss_aug": 7.0858, "loss": -0.9104, "group0_lr": 0.7134, "group1_lr": 0.7134}
{"mode": "train", "datatime": "1.156", "epoch": 597, "iter": 15, "lr": "7.11e-01", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.8162, "scale": 0.97, "loss_sim": -0.9204, "loss_uniform": 0.0297, "loss_aug": 7.0738, "loss": -0.9204, "group0_lr": 0.7116, "group1_lr": 0.7116}
{"mode": "train", "datatime": "0.001", "epoch": 597, "iter": 30, "lr": "7.10e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8105, "scale": 0.97, "loss_sim": -0.9121, "loss_uniform": 0.0296, "loss_aug": 7.0751, "loss": -0.9121, "group0_lr": 0.7104, "group1_lr": 0.7104}
{"mode": "train", "datatime": "1.032", "epoch": 598, "iter": 15, "lr": "7.08e-01", "total": 37, "batchsize": 256, "time": "1.329", "pre-sim": 0.8081, "scale": 0.98, "loss_sim": -0.9132, "loss_uniform": 0.0287, "loss_aug": 7.0685, "loss": -0.9132, "group0_lr": 0.7086, "group1_lr": 0.7086}
{"mode": "train", "datatime": "0.001", "epoch": 598, "iter": 30, "lr": "7.07e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8129, "scale": 0.98, "loss_sim": -0.9178, "loss_uniform": 0.0289, "loss_aug": 7.0609, "loss": -0.9178, "group0_lr": 0.7073, "group1_lr": 0.7073}
{"mode": "train", "datatime": "1.088", "epoch": 599, "iter": 15, "lr": "7.05e-01", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.814, "scale": 0.99, "loss_sim": -0.9182, "loss_uniform": 0.0311, "loss_aug": 7.0539, "loss": -0.9182, "group0_lr": 0.7055, "group1_lr": 0.7055}
{"mode": "train", "datatime": "0.001", "epoch": 599, "iter": 30, "lr": "7.04e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8144, "scale": 0.99, "loss_sim": -0.9151, "loss_uniform": 0.0288, "loss_aug": 7.0546, "loss": -0.9151, "group0_lr": 0.7043, "group1_lr": 0.7043}
{"mode": "val", "epoch": 599, "KNN-5": 68.49426751592357}
{"mode": "train", "datatime": "1.114", "epoch": 600, "iter": 15, "lr": "7.02e-01", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.8112, "scale": 1.0, "loss_sim": -0.914, "loss_uniform": 0.0265, "loss_aug": 7.0492, "loss": -0.914, "group0_lr": 0.7025, "group1_lr": 0.7025}
{"mode": "train", "datatime": "0.001", "epoch": 600, "iter": 30, "lr": "7.01e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8138, "scale": 1.0, "loss_sim": -0.9162, "loss_uniform": 0.0286, "loss_aug": 7.0483, "loss": -0.9162, "group0_lr": 0.7013, "group1_lr": 0.7013}
{"mode": "train", "datatime": "1.080", "epoch": 601, "iter": 15, "lr": "6.99e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.812, "scale": 1.0, "loss_sim": -0.917, "loss_uniform": 0.0274, "loss_aug": 7.0455, "loss": -0.917, "group0_lr": 0.6995, "group1_lr": 0.6995}
{"mode": "train", "datatime": "0.001", "epoch": 601, "iter": 30, "lr": "6.98e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8097, "scale": 1.0, "loss_sim": -0.9113, "loss_uniform": 0.0285, "loss_aug": 7.0479, "loss": -0.9113, "group0_lr": 0.6983, "group1_lr": 0.6983}
{"mode": "train", "datatime": "1.098", "epoch": 602, "iter": 15, "lr": "6.96e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8108, "scale": 1.0, "loss_sim": -0.9165, "loss_uniform": 0.0264, "loss_aug": 7.0396, "loss": -0.9165, "group0_lr": 0.6965, "group1_lr": 0.6965}
{"mode": "train", "datatime": "0.001", "epoch": 602, "iter": 30, "lr": "6.95e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8113, "scale": 1.0, "loss_sim": -0.9172, "loss_uniform": 0.0263, "loss_aug": 7.0323, "loss": -0.9172, "group0_lr": 0.6952, "group1_lr": 0.6952}
{"mode": "train", "datatime": "1.077", "epoch": 603, "iter": 15, "lr": "6.93e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.8101, "scale": 1.0, "loss_sim": -0.9156, "loss_uniform": 0.0249, "loss_aug": 7.0258, "loss": -0.9156, "group0_lr": 0.6934, "group1_lr": 0.6934}
{"mode": "train", "datatime": "0.001", "epoch": 603, "iter": 30, "lr": "6.92e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8147, "scale": 1.0, "loss_sim": -0.9174, "loss_uniform": 0.0253, "loss_aug": 7.0218, "loss": -0.9174, "group0_lr": 0.6922, "group1_lr": 0.6922}
{"mode": "train", "datatime": "1.093", "epoch": 604, "iter": 15, "lr": "6.90e-01", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.8125, "scale": 1.0, "loss_sim": -0.9154, "loss_uniform": 0.0251, "loss_aug": 7.0236, "loss": -0.9154, "group0_lr": 0.6904, "group1_lr": 0.6904}
{"mode": "train", "datatime": "0.001", "epoch": 604, "iter": 30, "lr": "6.89e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8158, "scale": 1.0, "loss_sim": -0.9161, "loss_uniform": 0.0257, "loss_aug": 7.0187, "loss": -0.9161, "group0_lr": 0.6892, "group1_lr": 0.6892}
{"mode": "train", "datatime": "1.129", "epoch": 605, "iter": 15, "lr": "6.87e-01", "total": 37, "batchsize": 256, "time": "1.415", "pre-sim": 0.8091, "scale": 1.0, "loss_sim": -0.9137, "loss_uniform": 0.026, "loss_aug": 7.0265, "loss": -0.9137, "group0_lr": 0.6874, "group1_lr": 0.6874}
{"mode": "train", "datatime": "0.001", "epoch": 605, "iter": 30, "lr": "6.86e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8078, "scale": 1.0, "loss_sim": -0.9096, "loss_uniform": 0.0264, "loss_aug": 7.0322, "loss": -0.9096, "group0_lr": 0.6862, "group1_lr": 0.6862}
{"mode": "train", "datatime": "1.078", "epoch": 606, "iter": 15, "lr": "6.84e-01", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.8066, "scale": 1.0, "loss_sim": -0.9105, "loss_uniform": 0.0258, "loss_aug": 7.0235, "loss": -0.9105, "group0_lr": 0.6844, "group1_lr": 0.6844}
{"mode": "train", "datatime": "0.001", "epoch": 606, "iter": 30, "lr": "6.83e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8063, "scale": 1.0, "loss_sim": -0.9099, "loss_uniform": 0.0271, "loss_aug": 7.0258, "loss": -0.9099, "group0_lr": 0.6832, "group1_lr": 0.6832}
{"mode": "train", "datatime": "1.140", "epoch": 607, "iter": 15, "lr": "6.81e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8105, "scale": 1.0, "loss_sim": -0.9187, "loss_uniform": 0.0276, "loss_aug": 7.0098, "loss": -0.9187, "group0_lr": 0.6814, "group1_lr": 0.6814}
{"mode": "train", "datatime": "0.001", "epoch": 607, "iter": 30, "lr": "6.80e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8078, "scale": 1.0, "loss_sim": -0.9177, "loss_uniform": 0.027, "loss_aug": 7.0089, "loss": -0.9177, "group0_lr": 0.6802, "group1_lr": 0.6802}
{"mode": "train", "datatime": "1.138", "epoch": 608, "iter": 15, "lr": "6.78e-01", "total": 37, "batchsize": 256, "time": "1.424", "pre-sim": 0.8071, "scale": 1.0, "loss_sim": -0.9126, "loss_uniform": 0.0276, "loss_aug": 7.0176, "loss": -0.9126, "group0_lr": 0.6784, "group1_lr": 0.6784}
{"mode": "train", "datatime": "0.001", "epoch": 608, "iter": 30, "lr": "6.77e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.808, "scale": 1.0, "loss_sim": -0.9149, "loss_uniform": 0.0257, "loss_aug": 7.0152, "loss": -0.9149, "group0_lr": 0.6771, "group1_lr": 0.6771}
{"mode": "train", "datatime": "1.007", "epoch": 609, "iter": 15, "lr": "6.75e-01", "total": 37, "batchsize": 256, "time": "1.315", "pre-sim": 0.8094, "scale": 1.0, "loss_sim": -0.9199, "loss_uniform": 0.0246, "loss_aug": 7.0002, "loss": -0.9199, "group0_lr": 0.6754, "group1_lr": 0.6754}
{"mode": "train", "datatime": "0.001", "epoch": 609, "iter": 30, "lr": "6.74e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8117, "scale": 1.0, "loss_sim": -0.9175, "loss_uniform": 0.0264, "loss_aug": 7.004, "loss": -0.9175, "group0_lr": 0.6741, "group1_lr": 0.6741}
{"mode": "train", "datatime": "1.042", "epoch": 610, "iter": 15, "lr": "6.72e-01", "total": 37, "batchsize": 256, "time": "1.346", "pre-sim": 0.8099, "scale": 1.0, "loss_sim": -0.9164, "loss_uniform": 0.0268, "loss_aug": 7.0055, "loss": -0.9164, "group0_lr": 0.6724, "group1_lr": 0.6724}
{"mode": "train", "datatime": "0.001", "epoch": 610, "iter": 30, "lr": "6.71e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8068, "scale": 1.0, "loss_sim": -0.915, "loss_uniform": 0.0272, "loss_aug": 7.0065, "loss": -0.915, "group0_lr": 0.6711, "group1_lr": 0.6711}
{"mode": "train", "datatime": "1.128", "epoch": 611, "iter": 15, "lr": "6.69e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8139, "scale": 1.0, "loss_sim": -0.9206, "loss_uniform": 0.0257, "loss_aug": 6.9934, "loss": -0.9206, "group0_lr": 0.6694, "group1_lr": 0.6694}
{"mode": "train", "datatime": "0.001", "epoch": 611, "iter": 30, "lr": "6.68e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8119, "scale": 1.0, "loss_sim": -0.9171, "loss_uniform": 0.0269, "loss_aug": 6.9918, "loss": -0.9171, "group0_lr": 0.6682, "group1_lr": 0.6682}
{"mode": "train", "datatime": "1.096", "epoch": 612, "iter": 15, "lr": "6.66e-01", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8076, "scale": 1.0, "loss_sim": -0.9148, "loss_uniform": 0.0276, "loss_aug": 6.9983, "loss": -0.9148, "group0_lr": 0.6664, "group1_lr": 0.6664}
{"mode": "train", "datatime": "0.001", "epoch": 612, "iter": 30, "lr": "6.65e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8077, "scale": 1.0, "loss_sim": -0.9147, "loss_uniform": 0.024, "loss_aug": 6.9941, "loss": -0.9147, "group0_lr": 0.6652, "group1_lr": 0.6652}
{"mode": "train", "datatime": "1.097", "epoch": 613, "iter": 15, "lr": "6.63e-01", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.8117, "scale": 1.0, "loss_sim": -0.9185, "loss_uniform": 0.0251, "loss_aug": 6.9906, "loss": -0.9185, "group0_lr": 0.6634, "group1_lr": 0.6634}
{"mode": "train", "datatime": "0.001", "epoch": 613, "iter": 30, "lr": "6.62e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8069, "scale": 1.0, "loss_sim": -0.9169, "loss_uniform": 0.0258, "loss_aug": 6.9902, "loss": -0.9169, "group0_lr": 0.6622, "group1_lr": 0.6622}
{"mode": "train", "datatime": "1.034", "epoch": 614, "iter": 15, "lr": "6.60e-01", "total": 37, "batchsize": 256, "time": "1.328", "pre-sim": 0.8096, "scale": 1.0, "loss_sim": -0.9203, "loss_uniform": 0.0233, "loss_aug": 6.9816, "loss": -0.9203, "group0_lr": 0.6604, "group1_lr": 0.6604}
{"mode": "train", "datatime": "0.001", "epoch": 614, "iter": 30, "lr": "6.59e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8069, "scale": 1.0, "loss_sim": -0.9166, "loss_uniform": 0.0241, "loss_aug": 6.9805, "loss": -0.9166, "group0_lr": 0.6592, "group1_lr": 0.6592}
{"mode": "train", "datatime": "1.069", "epoch": 615, "iter": 15, "lr": "6.57e-01", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8079, "scale": 1.0, "loss_sim": -0.9151, "loss_uniform": 0.0235, "loss_aug": 6.9794, "loss": -0.9151, "group0_lr": 0.6574, "group1_lr": 0.6574}
{"mode": "train", "datatime": "0.001", "epoch": 615, "iter": 30, "lr": "6.56e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8058, "scale": 1.0, "loss_sim": -0.9153, "loss_uniform": 0.024, "loss_aug": 6.9853, "loss": -0.9153, "group0_lr": 0.6562, "group1_lr": 0.6562}
{"mode": "train", "datatime": "1.129", "epoch": 616, "iter": 15, "lr": "6.54e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8087, "scale": 1.0, "loss_sim": -0.9212, "loss_uniform": 0.0245, "loss_aug": 6.9747, "loss": -0.9212, "group0_lr": 0.6544, "group1_lr": 0.6544}
{"mode": "train", "datatime": "0.001", "epoch": 616, "iter": 30, "lr": "6.53e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8117, "scale": 1.0, "loss_sim": -0.9206, "loss_uniform": 0.0219, "loss_aug": 6.968, "loss": -0.9206, "group0_lr": 0.6532, "group1_lr": 0.6532}
{"mode": "train", "datatime": "1.059", "epoch": 617, "iter": 15, "lr": "6.51e-01", "total": 37, "batchsize": 256, "time": "1.357", "pre-sim": 0.8083, "scale": 1.0, "loss_sim": -0.9185, "loss_uniform": 0.0225, "loss_aug": 6.9605, "loss": -0.9185, "group0_lr": 0.6515, "group1_lr": 0.6515}
{"mode": "train", "datatime": "0.001", "epoch": 617, "iter": 30, "lr": "6.50e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8054, "scale": 1.0, "loss_sim": -0.9156, "loss_uniform": 0.0214, "loss_aug": 6.9582, "loss": -0.9156, "group0_lr": 0.6503, "group1_lr": 0.6503}
{"mode": "train", "datatime": "1.187", "epoch": 618, "iter": 15, "lr": "6.48e-01", "total": 37, "batchsize": 256, "time": "1.471", "pre-sim": 0.8086, "scale": 1.0, "loss_sim": -0.9208, "loss_uniform": 0.022, "loss_aug": 6.956, "loss": -0.9208, "group0_lr": 0.6485, "group1_lr": 0.6485}
{"mode": "train", "datatime": "0.001", "epoch": 618, "iter": 30, "lr": "6.47e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8062, "scale": 1.0, "loss_sim": -0.9128, "loss_uniform": 0.0217, "loss_aug": 6.9602, "loss": -0.9128, "group0_lr": 0.6473, "group1_lr": 0.6473}
{"mode": "train", "datatime": "1.170", "epoch": 619, "iter": 15, "lr": "6.45e-01", "total": 37, "batchsize": 256, "time": "1.454", "pre-sim": 0.8057, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.0213, "loss_aug": 6.9506, "loss": -0.9214, "group0_lr": 0.6455, "group1_lr": 0.6455}
{"mode": "train", "datatime": "0.001", "epoch": 619, "iter": 30, "lr": "6.44e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8061, "scale": 1.0, "loss_sim": -0.9144, "loss_uniform": 0.0202, "loss_aug": 6.9508, "loss": -0.9144, "group0_lr": 0.6443, "group1_lr": 0.6443}
{"mode": "train", "datatime": "1.043", "epoch": 620, "iter": 15, "lr": "6.42e-01", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8065, "scale": 1.0, "loss_sim": -0.9132, "loss_uniform": 0.0205, "loss_aug": 6.9491, "loss": -0.9132, "group0_lr": 0.6426, "group1_lr": 0.6426}
{"mode": "train", "datatime": "0.001", "epoch": 620, "iter": 30, "lr": "6.41e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8083, "scale": 1.0, "loss_sim": -0.9129, "loss_uniform": 0.0225, "loss_aug": 6.9502, "loss": -0.9129, "group0_lr": 0.6414, "group1_lr": 0.6414}
{"mode": "train", "datatime": "1.046", "epoch": 621, "iter": 15, "lr": "6.39e-01", "total": 37, "batchsize": 256, "time": "1.340", "pre-sim": 0.8062, "scale": 1.0, "loss_sim": -0.9155, "loss_uniform": 0.0197, "loss_aug": 6.9423, "loss": -0.9155, "group0_lr": 0.6396, "group1_lr": 0.6396}
{"mode": "train", "datatime": "0.001", "epoch": 621, "iter": 30, "lr": "6.38e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8103, "scale": 1.0, "loss_sim": -0.9203, "loss_uniform": 0.0218, "loss_aug": 6.9388, "loss": -0.9203, "group0_lr": 0.6384, "group1_lr": 0.6384}
{"mode": "train", "datatime": "1.080", "epoch": 622, "iter": 15, "lr": "6.36e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8076, "scale": 1.0, "loss_sim": -0.9138, "loss_uniform": 0.0201, "loss_aug": 6.9424, "loss": -0.9138, "group0_lr": 0.6366, "group1_lr": 0.6366}
{"mode": "train", "datatime": "0.001", "epoch": 622, "iter": 30, "lr": "6.35e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8086, "scale": 1.0, "loss_sim": -0.9167, "loss_uniform": 0.0216, "loss_aug": 6.937, "loss": -0.9167, "group0_lr": 0.6354, "group1_lr": 0.6354}
{"mode": "train", "datatime": "1.148", "epoch": 623, "iter": 15, "lr": "6.33e-01", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.8088, "scale": 1.0, "loss_sim": -0.9184, "loss_uniform": 0.0211, "loss_aug": 6.9339, "loss": -0.9184, "group0_lr": 0.6337, "group1_lr": 0.6337}
{"mode": "train", "datatime": "0.001", "epoch": 623, "iter": 30, "lr": "6.32e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8081, "scale": 1.0, "loss_sim": -0.9192, "loss_uniform": 0.0213, "loss_aug": 6.929, "loss": -0.9192, "group0_lr": 0.6325, "group1_lr": 0.6325}
{"mode": "train", "datatime": "1.093", "epoch": 624, "iter": 15, "lr": "6.30e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8077, "scale": 1.0, "loss_sim": -0.9137, "loss_uniform": 0.0228, "loss_aug": 6.9377, "loss": -0.9137, "group0_lr": 0.6307, "group1_lr": 0.6307}
{"mode": "train", "datatime": "0.001", "epoch": 624, "iter": 30, "lr": "6.29e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8082, "scale": 1.0, "loss_sim": -0.9164, "loss_uniform": 0.0227, "loss_aug": 6.9316, "loss": -0.9164, "group0_lr": 0.6295, "group1_lr": 0.6295}
{"mode": "train", "datatime": "1.050", "epoch": 625, "iter": 15, "lr": "6.27e-01", "total": 37, "batchsize": 256, "time": "1.340", "pre-sim": 0.8108, "scale": 1.0, "loss_sim": -0.9202, "loss_uniform": 0.0206, "loss_aug": 6.9249, "loss": -0.9202, "group0_lr": 0.6278, "group1_lr": 0.6278}
{"mode": "train", "datatime": "0.001", "epoch": 625, "iter": 30, "lr": "6.26e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8066, "scale": 1.0, "loss_sim": -0.9143, "loss_uniform": 0.0205, "loss_aug": 6.9267, "loss": -0.9143, "group0_lr": 0.6266, "group1_lr": 0.6266}
{"mode": "train", "datatime": "1.090", "epoch": 626, "iter": 15, "lr": "6.24e-01", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.8105, "scale": 1.0, "loss_sim": -0.9225, "loss_uniform": 0.0206, "loss_aug": 6.9154, "loss": -0.9225, "group0_lr": 0.6248, "group1_lr": 0.6248}
{"mode": "train", "datatime": "0.001", "epoch": 626, "iter": 30, "lr": "6.23e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8111, "scale": 1.0, "loss_sim": -0.9208, "loss_uniform": 0.0195, "loss_aug": 6.9128, "loss": -0.9208, "group0_lr": 0.6236, "group1_lr": 0.6236}
{"mode": "train", "datatime": "1.100", "epoch": 627, "iter": 15, "lr": "6.21e-01", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.8095, "scale": 1.0, "loss_sim": -0.919, "loss_uniform": 0.0184, "loss_aug": 6.9089, "loss": -0.919, "group0_lr": 0.6219, "group1_lr": 0.6219}
{"mode": "train", "datatime": "0.001", "epoch": 627, "iter": 30, "lr": "6.20e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8145, "scale": 1.0, "loss_sim": -0.9184, "loss_uniform": 0.0203, "loss_aug": 6.9116, "loss": -0.9184, "group0_lr": 0.6207, "group1_lr": 0.6207}
{"mode": "train", "datatime": "1.108", "epoch": 628, "iter": 15, "lr": "6.18e-01", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8122, "scale": 1.0, "loss_sim": -0.9234, "loss_uniform": 0.0211, "loss_aug": 6.9081, "loss": -0.9234, "group0_lr": 0.619, "group1_lr": 0.619}
{"mode": "train", "datatime": "0.001", "epoch": 628, "iter": 30, "lr": "6.17e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8057, "scale": 1.0, "loss_sim": -0.9149, "loss_uniform": 0.0216, "loss_aug": 6.915, "loss": -0.9149, "group0_lr": 0.6178, "group1_lr": 0.6178}
{"mode": "train", "datatime": "1.008", "epoch": 629, "iter": 15, "lr": "6.15e-01", "total": 37, "batchsize": 256, "time": "1.326", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9195, "loss_uniform": 0.0222, "loss_aug": 6.9083, "loss": -0.9195, "group0_lr": 0.616, "group1_lr": 0.616}
{"mode": "train", "datatime": "0.001", "epoch": 629, "iter": 30, "lr": "6.14e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8084, "scale": 1.0, "loss_sim": -0.9182, "loss_uniform": 0.0215, "loss_aug": 6.9076, "loss": -0.9182, "group0_lr": 0.6148, "group1_lr": 0.6148}
{"mode": "train", "datatime": "1.052", "epoch": 630, "iter": 15, "lr": "6.13e-01", "total": 37, "batchsize": 256, "time": "1.355", "pre-sim": 0.8043, "scale": 1.0, "loss_sim": -0.9197, "loss_uniform": 0.0201, "loss_aug": 6.9038, "loss": -0.9197, "group0_lr": 0.6131, "group1_lr": 0.6131}
{"mode": "train", "datatime": "0.001", "epoch": 630, "iter": 30, "lr": "6.11e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8035, "scale": 1.0, "loss_sim": -0.9161, "loss_uniform": 0.0207, "loss_aug": 6.9041, "loss": -0.9161, "group0_lr": 0.6119, "group1_lr": 0.6119}
{"mode": "train", "datatime": "1.056", "epoch": 631, "iter": 15, "lr": "6.10e-01", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.8048, "scale": 1.0, "loss_sim": -0.9188, "loss_uniform": 0.0202, "loss_aug": 6.8976, "loss": -0.9188, "group0_lr": 0.6102, "group1_lr": 0.6102}
{"mode": "train", "datatime": "0.001", "epoch": 631, "iter": 30, "lr": "6.08e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9169, "loss_uniform": 0.0203, "loss_aug": 6.8989, "loss": -0.9169, "group0_lr": 0.609, "group1_lr": 0.609}
{"mode": "train", "datatime": "1.090", "epoch": 632, "iter": 15, "lr": "6.07e-01", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.8069, "scale": 1.0, "loss_sim": -0.9208, "loss_uniform": 0.0206, "loss_aug": 6.8953, "loss": -0.9208, "group0_lr": 0.6073, "group1_lr": 0.6073}
{"mode": "train", "datatime": "0.001", "epoch": 632, "iter": 30, "lr": "6.06e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8045, "scale": 1.0, "loss_sim": -0.9193, "loss_uniform": 0.0193, "loss_aug": 6.8969, "loss": -0.9193, "group0_lr": 0.6061, "group1_lr": 0.6061}
{"mode": "train", "datatime": "1.044", "epoch": 633, "iter": 15, "lr": "6.04e-01", "total": 37, "batchsize": 256, "time": "1.336", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.9153, "loss_uniform": 0.0196, "loss_aug": 6.8943, "loss": -0.9153, "group0_lr": 0.6043, "group1_lr": 0.6043}
{"mode": "train", "datatime": "0.001", "epoch": 633, "iter": 30, "lr": "6.03e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8055, "scale": 1.0, "loss_sim": -0.9215, "loss_uniform": 0.0193, "loss_aug": 6.885, "loss": -0.9215, "group0_lr": 0.6032, "group1_lr": 0.6032}
{"mode": "train", "datatime": "1.095", "epoch": 634, "iter": 15, "lr": "6.01e-01", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.8069, "scale": 1.0, "loss_sim": -0.9212, "loss_uniform": 0.0202, "loss_aug": 6.8841, "loss": -0.9212, "group0_lr": 0.6014, "group1_lr": 0.6014}
{"mode": "train", "datatime": "0.001", "epoch": 634, "iter": 30, "lr": "6.00e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.806, "scale": 1.0, "loss_sim": -0.9196, "loss_uniform": 0.0191, "loss_aug": 6.8799, "loss": -0.9196, "group0_lr": 0.6002, "group1_lr": 0.6002}
{"mode": "train", "datatime": "1.041", "epoch": 635, "iter": 15, "lr": "5.98e-01", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.8039, "scale": 1.0, "loss_sim": -0.9189, "loss_uniform": 0.0185, "loss_aug": 6.8788, "loss": -0.9189, "group0_lr": 0.5985, "group1_lr": 0.5985}
{"mode": "train", "datatime": "0.001", "epoch": 635, "iter": 30, "lr": "5.97e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8068, "scale": 1.0, "loss_sim": -0.9213, "loss_uniform": 0.0197, "loss_aug": 6.8827, "loss": -0.9213, "group0_lr": 0.5973, "group1_lr": 0.5973}
{"mode": "train", "datatime": "1.080", "epoch": 636, "iter": 15, "lr": "5.95e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.8017, "scale": 1.0, "loss_sim": -0.9208, "loss_uniform": 0.0202, "loss_aug": 6.8771, "loss": -0.9208, "group0_lr": 0.5956, "group1_lr": 0.5956}
{"mode": "train", "datatime": "0.001", "epoch": 636, "iter": 30, "lr": "5.94e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8047, "scale": 1.0, "loss_sim": -0.9209, "loss_uniform": 0.0188, "loss_aug": 6.8751, "loss": -0.9209, "group0_lr": 0.5944, "group1_lr": 0.5944}
{"mode": "train", "datatime": "1.074", "epoch": 637, "iter": 15, "lr": "5.92e-01", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8051, "scale": 1.0, "loss_sim": -0.919, "loss_uniform": 0.0179, "loss_aug": 6.8674, "loss": -0.919, "group0_lr": 0.5927, "group1_lr": 0.5927}
{"mode": "train", "datatime": "0.001", "epoch": 637, "iter": 30, "lr": "5.91e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8034, "scale": 1.0, "loss_sim": -0.92, "loss_uniform": 0.0192, "loss_aug": 6.8664, "loss": -0.92, "group0_lr": 0.5915, "group1_lr": 0.5915}
{"mode": "train", "datatime": "1.168", "epoch": 638, "iter": 15, "lr": "5.89e-01", "total": 37, "batchsize": 256, "time": "1.455", "pre-sim": 0.8081, "scale": 1.0, "loss_sim": -0.9219, "loss_uniform": 0.0179, "loss_aug": 6.8605, "loss": -0.9219, "group0_lr": 0.5898, "group1_lr": 0.5898}
{"mode": "train", "datatime": "0.001", "epoch": 638, "iter": 30, "lr": "5.88e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8085, "scale": 1.0, "loss_sim": -0.9199, "loss_uniform": 0.0176, "loss_aug": 6.862, "loss": -0.9199, "group0_lr": 0.5886, "group1_lr": 0.5886}
{"mode": "train", "datatime": "1.026", "epoch": 639, "iter": 15, "lr": "5.86e-01", "total": 37, "batchsize": 256, "time": "1.330", "pre-sim": 0.809, "scale": 1.0, "loss_sim": -0.9219, "loss_uniform": 0.0165, "loss_aug": 6.8517, "loss": -0.9219, "group0_lr": 0.5869, "group1_lr": 0.5869}
{"mode": "train", "datatime": "0.001", "epoch": 639, "iter": 30, "lr": "5.85e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8064, "scale": 1.0, "loss_sim": -0.9139, "loss_uniform": 0.017, "loss_aug": 6.8557, "loss": -0.9139, "group0_lr": 0.5858, "group1_lr": 0.5858}
{"mode": "train", "datatime": "1.145", "epoch": 640, "iter": 15, "lr": "5.83e-01", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8053, "scale": 1.0, "loss_sim": -0.9189, "loss_uniform": 0.0169, "loss_aug": 6.8463, "loss": -0.9189, "group0_lr": 0.584, "group1_lr": 0.584}
{"mode": "train", "datatime": "0.001", "epoch": 640, "iter": 30, "lr": "5.82e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8047, "scale": 1.0, "loss_sim": -0.9239, "loss_uniform": 0.0191, "loss_aug": 6.846, "loss": -0.9239, "group0_lr": 0.5829, "group1_lr": 0.5829}
{"mode": "train", "datatime": "1.123", "epoch": 641, "iter": 15, "lr": "5.81e-01", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.8012, "scale": 1.0, "loss_sim": -0.9187, "loss_uniform": 0.0169, "loss_aug": 6.8415, "loss": -0.9187, "group0_lr": 0.5812, "group1_lr": 0.5812}
{"mode": "train", "datatime": "0.001", "epoch": 641, "iter": 30, "lr": "5.79e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8056, "scale": 1.0, "loss_sim": -0.923, "loss_uniform": 0.0182, "loss_aug": 6.8411, "loss": -0.923, "group0_lr": 0.58, "group1_lr": 0.58}
{"mode": "train", "datatime": "1.053", "epoch": 642, "iter": 15, "lr": "5.78e-01", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8088, "scale": 1.0, "loss_sim": -0.9255, "loss_uniform": 0.0176, "loss_aug": 6.8335, "loss": -0.9255, "group0_lr": 0.5783, "group1_lr": 0.5783}
{"mode": "train", "datatime": "0.001", "epoch": 642, "iter": 30, "lr": "5.77e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8045, "scale": 1.0, "loss_sim": -0.9213, "loss_uniform": 0.0175, "loss_aug": 6.8333, "loss": -0.9213, "group0_lr": 0.5771, "group1_lr": 0.5771}
{"mode": "train", "datatime": "1.127", "epoch": 643, "iter": 15, "lr": "5.75e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8059, "scale": 1.0, "loss_sim": -0.9232, "loss_uniform": 0.0187, "loss_aug": 6.8362, "loss": -0.9232, "group0_lr": 0.5754, "group1_lr": 0.5754}
{"mode": "train", "datatime": "0.001", "epoch": 643, "iter": 30, "lr": "5.74e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8068, "scale": 1.0, "loss_sim": -0.9192, "loss_uniform": 0.0169, "loss_aug": 6.831, "loss": -0.9192, "group0_lr": 0.5742, "group1_lr": 0.5742}
{"mode": "train", "datatime": "1.043", "epoch": 644, "iter": 15, "lr": "5.72e-01", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.8073, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.0168, "loss_aug": 6.8253, "loss": -0.9214, "group0_lr": 0.5725, "group1_lr": 0.5725}
{"mode": "train", "datatime": "0.001", "epoch": 644, "iter": 30, "lr": "5.71e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8062, "scale": 1.0, "loss_sim": -0.9207, "loss_uniform": 0.0169, "loss_aug": 6.8189, "loss": -0.9207, "group0_lr": 0.5714, "group1_lr": 0.5714}
{"mode": "train", "datatime": "1.088", "epoch": 645, "iter": 15, "lr": "5.69e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.8022, "scale": 1.0, "loss_sim": -0.9193, "loss_uniform": 0.0178, "loss_aug": 6.8221, "loss": -0.9193, "group0_lr": 0.5697, "group1_lr": 0.5697}
{"mode": "train", "datatime": "0.001", "epoch": 645, "iter": 30, "lr": "5.68e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8081, "scale": 1.0, "loss_sim": -0.9235, "loss_uniform": 0.018, "loss_aug": 6.8174, "loss": -0.9235, "group0_lr": 0.5685, "group1_lr": 0.5685}
{"mode": "train", "datatime": "1.027", "epoch": 646, "iter": 15, "lr": "5.66e-01", "total": 37, "batchsize": 256, "time": "1.323", "pre-sim": 0.8069, "scale": 1.0, "loss_sim": -0.9261, "loss_uniform": 0.016, "loss_aug": 6.8081, "loss": -0.9261, "group0_lr": 0.5668, "group1_lr": 0.5668}
{"mode": "train", "datatime": "0.001", "epoch": 646, "iter": 30, "lr": "5.65e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8056, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.0166, "loss_aug": 6.8108, "loss": -0.9214, "group0_lr": 0.5656, "group1_lr": 0.5656}
{"mode": "train", "datatime": "1.089", "epoch": 647, "iter": 15, "lr": "5.63e-01", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.8061, "scale": 1.0, "loss_sim": -0.9226, "loss_uniform": 0.0173, "loss_aug": 6.8081, "loss": -0.9226, "group0_lr": 0.5639, "group1_lr": 0.5639}
{"mode": "train", "datatime": "0.001", "epoch": 647, "iter": 30, "lr": "5.62e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8068, "scale": 1.0, "loss_sim": -0.9224, "loss_uniform": 0.0164, "loss_aug": 6.8045, "loss": -0.9224, "group0_lr": 0.5628, "group1_lr": 0.5628}
{"mode": "train", "datatime": "1.121", "epoch": 648, "iter": 15, "lr": "5.61e-01", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.8036, "scale": 1.0, "loss_sim": -0.9197, "loss_uniform": 0.0162, "loss_aug": 6.8083, "loss": -0.9197, "group0_lr": 0.5611, "group1_lr": 0.5611}
{"mode": "train", "datatime": "0.001", "epoch": 648, "iter": 30, "lr": "5.59e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8035, "scale": 1.0, "loss_sim": -0.9231, "loss_uniform": 0.0156, "loss_aug": 6.805, "loss": -0.9231, "group0_lr": 0.5599, "group1_lr": 0.5599}
{"mode": "train", "datatime": "1.067", "epoch": 649, "iter": 15, "lr": "5.58e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.8023, "scale": 1.0, "loss_sim": -0.9199, "loss_uniform": 0.0159, "loss_aug": 6.8046, "loss": -0.9199, "group0_lr": 0.5582, "group1_lr": 0.5582}
{"mode": "train", "datatime": "0.001", "epoch": 649, "iter": 30, "lr": "5.57e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8046, "scale": 1.0, "loss_sim": -0.9165, "loss_uniform": 0.0175, "loss_aug": 6.813, "loss": -0.9165, "group0_lr": 0.5571, "group1_lr": 0.5571}
{"mode": "val", "epoch": 649, "KNN-5": 68.44331210191082}
{"mode": "train", "datatime": "1.083", "epoch": 650, "iter": 15, "lr": "5.55e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8033, "scale": 1.0, "loss_sim": -0.922, "loss_uniform": 0.0157, "loss_aug": 6.7989, "loss": -0.922, "group0_lr": 0.5554, "group1_lr": 0.5554}
{"mode": "train", "datatime": "0.001", "epoch": 650, "iter": 30, "lr": "5.54e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8009, "scale": 1.0, "loss_sim": -0.9178, "loss_uniform": 0.0164, "loss_aug": 6.8021, "loss": -0.9178, "group0_lr": 0.5542, "group1_lr": 0.5542}
{"mode": "train", "datatime": "1.152", "epoch": 651, "iter": 15, "lr": "5.52e-01", "total": 37, "batchsize": 256, "time": "1.435", "pre-sim": 0.8103, "scale": 1.0, "loss_sim": -0.9248, "loss_uniform": 0.0162, "loss_aug": 6.7962, "loss": -0.9248, "group0_lr": 0.5526, "group1_lr": 0.5526}
{"mode": "train", "datatime": "0.001", "epoch": 651, "iter": 30, "lr": "5.51e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8074, "scale": 1.0, "loss_sim": -0.9241, "loss_uniform": 0.0149, "loss_aug": 6.792, "loss": -0.9241, "group0_lr": 0.5514, "group1_lr": 0.5514}
{"mode": "train", "datatime": "1.205", "epoch": 652, "iter": 15, "lr": "5.49e-01", "total": 37, "batchsize": 256, "time": "1.490", "pre-sim": 0.8054, "scale": 1.0, "loss_sim": -0.9213, "loss_uniform": 0.016, "loss_aug": 6.7911, "loss": -0.9213, "group0_lr": 0.5497, "group1_lr": 0.5497}
{"mode": "train", "datatime": "0.001", "epoch": 652, "iter": 30, "lr": "5.48e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8025, "scale": 1.0, "loss_sim": -0.9204, "loss_uniform": 0.017, "loss_aug": 6.7962, "loss": -0.9204, "group0_lr": 0.5486, "group1_lr": 0.5486}
{"mode": "train", "datatime": "1.056", "epoch": 653, "iter": 15, "lr": "5.46e-01", "total": 37, "batchsize": 256, "time": "1.353", "pre-sim": 0.8047, "scale": 1.0, "loss_sim": -0.9228, "loss_uniform": 0.0153, "loss_aug": 6.7888, "loss": -0.9228, "group0_lr": 0.5469, "group1_lr": 0.5469}
{"mode": "train", "datatime": "0.001", "epoch": 653, "iter": 30, "lr": "5.45e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.802, "scale": 1.0, "loss_sim": -0.9222, "loss_uniform": 0.0147, "loss_aug": 6.7845, "loss": -0.9222, "group0_lr": 0.5457, "group1_lr": 0.5457}
{"mode": "train", "datatime": "1.139", "epoch": 654, "iter": 15, "lr": "5.44e-01", "total": 37, "batchsize": 256, "time": "1.425", "pre-sim": 0.8048, "scale": 1.0, "loss_sim": -0.923, "loss_uniform": 0.0153, "loss_aug": 6.783, "loss": -0.923, "group0_lr": 0.5441, "group1_lr": 0.5441}
{"mode": "train", "datatime": "0.001", "epoch": 654, "iter": 30, "lr": "5.42e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8032, "scale": 1.0, "loss_sim": -0.9223, "loss_uniform": 0.0161, "loss_aug": 6.7841, "loss": -0.9223, "group0_lr": 0.5429, "group1_lr": 0.5429}
{"mode": "train", "datatime": "1.043", "epoch": 655, "iter": 15, "lr": "5.41e-01", "total": 37, "batchsize": 256, "time": "1.334", "pre-sim": 0.8016, "scale": 1.0, "loss_sim": -0.9204, "loss_uniform": 0.0146, "loss_aug": 6.7841, "loss": -0.9204, "group0_lr": 0.5412, "group1_lr": 0.5412}
{"mode": "train", "datatime": "0.001", "epoch": 655, "iter": 30, "lr": "5.40e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8006, "scale": 1.0, "loss_sim": -0.9226, "loss_uniform": 0.0155, "loss_aug": 6.7815, "loss": -0.9226, "group0_lr": 0.5401, "group1_lr": 0.5401}
{"mode": "train", "datatime": "1.142", "epoch": 656, "iter": 15, "lr": "5.38e-01", "total": 37, "batchsize": 256, "time": "1.425", "pre-sim": 0.8032, "scale": 1.0, "loss_sim": -0.9246, "loss_uniform": 0.0145, "loss_aug": 6.7729, "loss": -0.9246, "group0_lr": 0.5384, "group1_lr": 0.5384}
{"mode": "train", "datatime": "0.001", "epoch": 656, "iter": 30, "lr": "5.37e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.921, "loss_uniform": 0.0148, "loss_aug": 6.7757, "loss": -0.921, "group0_lr": 0.5373, "group1_lr": 0.5373}
{"mode": "train", "datatime": "1.072", "epoch": 657, "iter": 15, "lr": "5.35e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8053, "scale": 1.0, "loss_sim": -0.9277, "loss_uniform": 0.015, "loss_aug": 6.7671, "loss": -0.9277, "group0_lr": 0.5356, "group1_lr": 0.5356}
{"mode": "train", "datatime": "0.001", "epoch": 657, "iter": 30, "lr": "5.34e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8035, "scale": 1.0, "loss_sim": -0.9225, "loss_uniform": 0.0148, "loss_aug": 6.7699, "loss": -0.9225, "group0_lr": 0.5345, "group1_lr": 0.5345}
{"mode": "train", "datatime": "1.144", "epoch": 658, "iter": 15, "lr": "5.32e-01", "total": 37, "batchsize": 256, "time": "1.434", "pre-sim": 0.8037, "scale": 1.0, "loss_sim": -0.9261, "loss_uniform": 0.0148, "loss_aug": 6.7623, "loss": -0.9261, "group0_lr": 0.5328, "group1_lr": 0.5328}
{"mode": "train", "datatime": "0.001", "epoch": 658, "iter": 30, "lr": "5.31e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8032, "scale": 1.0, "loss_sim": -0.9245, "loss_uniform": 0.0153, "loss_aug": 6.7626, "loss": -0.9245, "group0_lr": 0.5317, "group1_lr": 0.5317}
{"mode": "train", "datatime": "1.096", "epoch": 659, "iter": 15, "lr": "5.29e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.803, "scale": 1.0, "loss_sim": -0.9208, "loss_uniform": 0.0148, "loss_aug": 6.7625, "loss": -0.9208, "group0_lr": 0.53, "group1_lr": 0.53}
{"mode": "train", "datatime": "0.001", "epoch": 659, "iter": 30, "lr": "5.28e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8083, "scale": 1.0, "loss_sim": -0.9272, "loss_uniform": 0.0151, "loss_aug": 6.7547, "loss": -0.9272, "group0_lr": 0.5289, "group1_lr": 0.5289}
{"mode": "train", "datatime": "1.087", "epoch": 660, "iter": 15, "lr": "5.27e-01", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.8047, "scale": 1.0, "loss_sim": -0.9222, "loss_uniform": 0.0149, "loss_aug": 6.7592, "loss": -0.9222, "group0_lr": 0.5272, "group1_lr": 0.5272}
{"mode": "train", "datatime": "0.001", "epoch": 660, "iter": 30, "lr": "5.26e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8041, "scale": 1.0, "loss_sim": -0.9221, "loss_uniform": 0.0141, "loss_aug": 6.7571, "loss": -0.9221, "group0_lr": 0.5261, "group1_lr": 0.5261}
{"mode": "train", "datatime": "1.142", "epoch": 661, "iter": 15, "lr": "5.24e-01", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.0153, "loss_aug": 6.754, "loss": -0.9214, "group0_lr": 0.5244, "group1_lr": 0.5244}
{"mode": "train", "datatime": "0.001", "epoch": 661, "iter": 30, "lr": "5.23e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.9227, "loss_uniform": 0.0155, "loss_aug": 6.7539, "loss": -0.9227, "group0_lr": 0.5233, "group1_lr": 0.5233}
{"mode": "train", "datatime": "1.013", "epoch": 662, "iter": 15, "lr": "5.21e-01", "total": 37, "batchsize": 256, "time": "1.309", "pre-sim": 0.8041, "scale": 1.0, "loss_sim": -0.923, "loss_uniform": 0.0144, "loss_aug": 6.7492, "loss": -0.923, "group0_lr": 0.5216, "group1_lr": 0.5216}
{"mode": "train", "datatime": "0.001", "epoch": 662, "iter": 30, "lr": "5.20e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0141, "loss_aug": 6.7419, "loss": -0.9262, "group0_lr": 0.5205, "group1_lr": 0.5205}
{"mode": "train", "datatime": "1.101", "epoch": 663, "iter": 15, "lr": "5.18e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9234, "loss_uniform": 0.0141, "loss_aug": 6.7462, "loss": -0.9234, "group0_lr": 0.5188, "group1_lr": 0.5188}
{"mode": "train", "datatime": "0.001", "epoch": 663, "iter": 30, "lr": "5.17e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.9261, "loss_uniform": 0.0131, "loss_aug": 6.7408, "loss": -0.9261, "group0_lr": 0.5177, "group1_lr": 0.5177}
{"mode": "train", "datatime": "1.143", "epoch": 664, "iter": 15, "lr": "5.16e-01", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.8039, "scale": 1.0, "loss_sim": -0.9254, "loss_uniform": 0.0132, "loss_aug": 6.7386, "loss": -0.9254, "group0_lr": 0.5161, "group1_lr": 0.5161}
{"mode": "train", "datatime": "0.001", "epoch": 664, "iter": 30, "lr": "5.14e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.805, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0134, "loss_aug": 6.7345, "loss": -0.9262, "group0_lr": 0.5149, "group1_lr": 0.5149}
{"mode": "train", "datatime": "1.075", "epoch": 665, "iter": 15, "lr": "5.13e-01", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.8037, "scale": 1.0, "loss_sim": -0.9268, "loss_uniform": 0.0131, "loss_aug": 6.7346, "loss": -0.9268, "group0_lr": 0.5133, "group1_lr": 0.5133}
{"mode": "train", "datatime": "0.001", "epoch": 665, "iter": 30, "lr": "5.12e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8025, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.013, "loss_aug": 6.7367, "loss": -0.9214, "group0_lr": 0.5122, "group1_lr": 0.5122}
{"mode": "train", "datatime": "1.113", "epoch": 666, "iter": 15, "lr": "5.10e-01", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8038, "scale": 1.0, "loss_sim": -0.9263, "loss_uniform": 0.0136, "loss_aug": 6.7317, "loss": -0.9263, "group0_lr": 0.5105, "group1_lr": 0.5105}
{"mode": "train", "datatime": "0.001", "epoch": 666, "iter": 30, "lr": "5.09e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8059, "scale": 1.0, "loss_sim": -0.9272, "loss_uniform": 0.0129, "loss_aug": 6.7252, "loss": -0.9272, "group0_lr": 0.5094, "group1_lr": 0.5094}
{"mode": "train", "datatime": "1.029", "epoch": 667, "iter": 15, "lr": "5.07e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.8028, "scale": 1.0, "loss_sim": -0.924, "loss_uniform": 0.014, "loss_aug": 6.7263, "loss": -0.924, "group0_lr": 0.5077, "group1_lr": 0.5077}
{"mode": "train", "datatime": "0.001", "epoch": 667, "iter": 30, "lr": "5.06e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9259, "loss_uniform": 0.0135, "loss_aug": 6.7283, "loss": -0.9259, "group0_lr": 0.5066, "group1_lr": 0.5066}
{"mode": "train", "datatime": "1.101", "epoch": 668, "iter": 15, "lr": "5.04e-01", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.926, "loss_uniform": 0.0137, "loss_aug": 6.7259, "loss": -0.926, "group0_lr": 0.505, "group1_lr": 0.505}
{"mode": "train", "datatime": "0.001", "epoch": 668, "iter": 30, "lr": "5.03e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8014, "scale": 1.0, "loss_sim": -0.9247, "loss_uniform": 0.0139, "loss_aug": 6.724, "loss": -0.9247, "group0_lr": 0.5039, "group1_lr": 0.5039}
{"mode": "train", "datatime": "1.114", "epoch": 669, "iter": 15, "lr": "5.02e-01", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.925, "loss_uniform": 0.014, "loss_aug": 6.7202, "loss": -0.925, "group0_lr": 0.5022, "group1_lr": 0.5022}
{"mode": "train", "datatime": "0.001", "epoch": 669, "iter": 30, "lr": "5.01e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8041, "scale": 1.0, "loss_sim": -0.9258, "loss_uniform": 0.013, "loss_aug": 6.7175, "loss": -0.9258, "group0_lr": 0.5011, "group1_lr": 0.5011}
{"mode": "train", "datatime": "1.129", "epoch": 670, "iter": 15, "lr": "4.99e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.8009, "scale": 1.0, "loss_sim": -0.9248, "loss_uniform": 0.0135, "loss_aug": 6.7163, "loss": -0.9248, "group0_lr": 0.4995, "group1_lr": 0.4995}
{"mode": "train", "datatime": "0.001", "epoch": 670, "iter": 30, "lr": "4.98e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9214, "loss_uniform": 0.0134, "loss_aug": 6.72, "loss": -0.9214, "group0_lr": 0.4984, "group1_lr": 0.4984}
{"mode": "train", "datatime": "1.039", "epoch": 671, "iter": 15, "lr": "4.96e-01", "total": 37, "batchsize": 256, "time": "1.334", "pre-sim": 0.8005, "scale": 1.0, "loss_sim": -0.9224, "loss_uniform": 0.0133, "loss_aug": 6.7148, "loss": -0.9224, "group0_lr": 0.4967, "group1_lr": 0.4967}
{"mode": "train", "datatime": "0.001", "epoch": 671, "iter": 30, "lr": "4.95e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8006, "scale": 1.0, "loss_sim": -0.9195, "loss_uniform": 0.0132, "loss_aug": 6.7184, "loss": -0.9195, "group0_lr": 0.4956, "group1_lr": 0.4956}
{"mode": "train", "datatime": "1.121", "epoch": 672, "iter": 15, "lr": "4.93e-01", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.9274, "loss_uniform": 0.0119, "loss_aug": 6.7079, "loss": -0.9274, "group0_lr": 0.494, "group1_lr": 0.494}
{"mode": "train", "datatime": "0.001", "epoch": 672, "iter": 30, "lr": "4.92e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8006, "scale": 1.0, "loss_sim": -0.9241, "loss_uniform": 0.0127, "loss_aug": 6.709, "loss": -0.9241, "group0_lr": 0.4929, "group1_lr": 0.4929}
{"mode": "train", "datatime": "1.019", "epoch": 673, "iter": 15, "lr": "4.91e-01", "total": 37, "batchsize": 256, "time": "1.315", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9241, "loss_uniform": 0.0142, "loss_aug": 6.711, "loss": -0.9241, "group0_lr": 0.4913, "group1_lr": 0.4913}
{"mode": "train", "datatime": "0.001", "epoch": 673, "iter": 30, "lr": "4.90e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7993, "scale": 1.0, "loss_sim": -0.9247, "loss_uniform": 0.0127, "loss_aug": 6.709, "loss": -0.9247, "group0_lr": 0.4902, "group1_lr": 0.4902}
{"mode": "train", "datatime": "1.166", "epoch": 674, "iter": 15, "lr": "4.88e-01", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8014, "scale": 1.0, "loss_sim": -0.9274, "loss_uniform": 0.012, "loss_aug": 6.7022, "loss": -0.9274, "group0_lr": 0.4885, "group1_lr": 0.4885}
{"mode": "train", "datatime": "0.001", "epoch": 674, "iter": 30, "lr": "4.87e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.9239, "loss_uniform": 0.0125, "loss_aug": 6.7047, "loss": -0.9239, "group0_lr": 0.4874, "group1_lr": 0.4874}
{"mode": "train", "datatime": "1.082", "epoch": 675, "iter": 15, "lr": "4.85e-01", "total": 37, "batchsize": 256, "time": "1.367", "pre-sim": 0.8019, "scale": 1.0, "loss_sim": -0.9284, "loss_uniform": 0.0125, "loss_aug": 6.698, "loss": -0.9284, "group0_lr": 0.4858, "group1_lr": 0.4858}
{"mode": "train", "datatime": "0.001", "epoch": 675, "iter": 30, "lr": "4.84e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9219, "loss_uniform": 0.0136, "loss_aug": 6.7057, "loss": -0.9219, "group0_lr": 0.4847, "group1_lr": 0.4847}
{"mode": "train", "datatime": "1.084", "epoch": 676, "iter": 15, "lr": "4.83e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.922, "loss_uniform": 0.0124, "loss_aug": 6.7052, "loss": -0.922, "group0_lr": 0.4831, "group1_lr": 0.4831}
{"mode": "train", "datatime": "0.001", "epoch": 676, "iter": 30, "lr": "4.81e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8084, "scale": 1.0, "loss_sim": -0.928, "loss_uniform": 0.0129, "loss_aug": 6.6977, "loss": -0.928, "group0_lr": 0.482, "group1_lr": 0.482}
{"mode": "train", "datatime": "1.075", "epoch": 677, "iter": 15, "lr": "4.80e-01", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.8033, "scale": 1.0, "loss_sim": -0.926, "loss_uniform": 0.0125, "loss_aug": 6.6944, "loss": -0.926, "group0_lr": 0.4804, "group1_lr": 0.4804}
{"mode": "train", "datatime": "0.001", "epoch": 677, "iter": 30, "lr": "4.79e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8037, "scale": 1.0, "loss_sim": -0.9289, "loss_uniform": 0.0118, "loss_aug": 6.6885, "loss": -0.9289, "group0_lr": 0.4793, "group1_lr": 0.4793}
{"mode": "train", "datatime": "1.085", "epoch": 678, "iter": 15, "lr": "4.77e-01", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.8008, "scale": 1.0, "loss_sim": -0.9226, "loss_uniform": 0.0126, "loss_aug": 6.6864, "loss": -0.9226, "group0_lr": 0.4777, "group1_lr": 0.4777}
{"mode": "train", "datatime": "0.001", "epoch": 678, "iter": 30, "lr": "4.76e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8032, "scale": 1.0, "loss_sim": -0.928, "loss_uniform": 0.0126, "loss_aug": 6.6789, "loss": -0.928, "group0_lr": 0.4766, "group1_lr": 0.4766}
{"mode": "train", "datatime": "1.062", "epoch": 679, "iter": 15, "lr": "4.74e-01", "total": 37, "batchsize": 256, "time": "1.357", "pre-sim": 0.8052, "scale": 1.0, "loss_sim": -0.9289, "loss_uniform": 0.0123, "loss_aug": 6.6714, "loss": -0.9289, "group0_lr": 0.475, "group1_lr": 0.475}
{"mode": "train", "datatime": "0.001", "epoch": 679, "iter": 30, "lr": "4.73e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9225, "loss_uniform": 0.0125, "loss_aug": 6.6717, "loss": -0.9225, "group0_lr": 0.4739, "group1_lr": 0.4739}
{"mode": "train", "datatime": "1.133", "epoch": 680, "iter": 15, "lr": "4.72e-01", "total": 37, "batchsize": 256, "time": "1.417", "pre-sim": 0.8019, "scale": 1.0, "loss_sim": -0.9244, "loss_uniform": 0.0123, "loss_aug": 6.6611, "loss": -0.9244, "group0_lr": 0.4723, "group1_lr": 0.4723}
{"mode": "train", "datatime": "0.001", "epoch": 680, "iter": 30, "lr": "4.71e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8047, "scale": 1.0, "loss_sim": -0.926, "loss_uniform": 0.0124, "loss_aug": 6.6571, "loss": -0.926, "group0_lr": 0.4712, "group1_lr": 0.4712}
{"mode": "train", "datatime": "1.066", "epoch": 681, "iter": 15, "lr": "4.69e-01", "total": 37, "batchsize": 256, "time": "1.353", "pre-sim": 0.8041, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0135, "loss_aug": 6.6537, "loss": -0.9262, "group0_lr": 0.4696, "group1_lr": 0.4696}
{"mode": "train", "datatime": "0.001", "epoch": 681, "iter": 30, "lr": "4.68e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8012, "scale": 1.0, "loss_sim": -0.9269, "loss_uniform": 0.0126, "loss_aug": 6.649, "loss": -0.9269, "group0_lr": 0.4685, "group1_lr": 0.4685}
{"mode": "train", "datatime": "1.095", "epoch": 682, "iter": 15, "lr": "4.66e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.8037, "scale": 1.0, "loss_sim": -0.9281, "loss_uniform": 0.0116, "loss_aug": 6.647, "loss": -0.9281, "group0_lr": 0.4669, "group1_lr": 0.4669}
{"mode": "train", "datatime": "0.001", "epoch": 682, "iter": 30, "lr": "4.65e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8038, "scale": 1.0, "loss_sim": -0.924, "loss_uniform": 0.0118, "loss_aug": 6.6543, "loss": -0.924, "group0_lr": 0.4658, "group1_lr": 0.4658}
{"mode": "train", "datatime": "1.051", "epoch": 683, "iter": 15, "lr": "4.64e-01", "total": 37, "batchsize": 256, "time": "1.341", "pre-sim": 0.8017, "scale": 1.0, "loss_sim": -0.9267, "loss_uniform": 0.011, "loss_aug": 6.6487, "loss": -0.9267, "group0_lr": 0.4642, "group1_lr": 0.4642}
{"mode": "train", "datatime": "0.001", "epoch": 683, "iter": 30, "lr": "4.63e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8019, "scale": 1.0, "loss_sim": -0.924, "loss_uniform": 0.0123, "loss_aug": 6.6508, "loss": -0.924, "group0_lr": 0.4631, "group1_lr": 0.4631}
{"mode": "train", "datatime": "1.095", "epoch": 684, "iter": 15, "lr": "4.61e-01", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.8026, "scale": 1.0, "loss_sim": -0.924, "loss_uniform": 0.0114, "loss_aug": 6.6509, "loss": -0.924, "group0_lr": 0.4615, "group1_lr": 0.4615}
{"mode": "train", "datatime": "0.001", "epoch": 684, "iter": 30, "lr": "4.60e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8038, "scale": 1.0, "loss_sim": -0.9268, "loss_uniform": 0.0113, "loss_aug": 6.6501, "loss": -0.9268, "group0_lr": 0.4604, "group1_lr": 0.4604}
{"mode": "train", "datatime": "1.106", "epoch": 685, "iter": 15, "lr": "4.58e-01", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9236, "loss_uniform": 0.0106, "loss_aug": 6.6542, "loss": -0.9236, "group0_lr": 0.4589, "group1_lr": 0.4589}
{"mode": "train", "datatime": "0.001", "epoch": 685, "iter": 30, "lr": "4.57e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8032, "scale": 1.0, "loss_sim": -0.9272, "loss_uniform": 0.0114, "loss_aug": 6.6542, "loss": -0.9272, "group0_lr": 0.4578, "group1_lr": 0.4578}
{"mode": "train", "datatime": "1.033", "epoch": 686, "iter": 15, "lr": "4.56e-01", "total": 37, "batchsize": 256, "time": "1.325", "pre-sim": 0.8015, "scale": 1.0, "loss_sim": -0.9282, "loss_uniform": 0.0116, "loss_aug": 6.6505, "loss": -0.9282, "group0_lr": 0.4562, "group1_lr": 0.4562}
{"mode": "train", "datatime": "0.001", "epoch": 686, "iter": 30, "lr": "4.55e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8063, "scale": 1.0, "loss_sim": -0.9313, "loss_uniform": 0.0112, "loss_aug": 6.6438, "loss": -0.9313, "group0_lr": 0.4551, "group1_lr": 0.4551}
{"mode": "train", "datatime": "1.049", "epoch": 687, "iter": 15, "lr": "4.53e-01", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.8059, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0122, "loss_aug": 6.6495, "loss": -0.9262, "group0_lr": 0.4535, "group1_lr": 0.4535}
{"mode": "train", "datatime": "0.001", "epoch": 687, "iter": 30, "lr": "4.52e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.805, "scale": 1.0, "loss_sim": -0.9287, "loss_uniform": 0.0123, "loss_aug": 6.6477, "loss": -0.9287, "group0_lr": 0.4525, "group1_lr": 0.4525}
{"mode": "train", "datatime": "0.997", "epoch": 688, "iter": 15, "lr": "4.50e-01", "total": 37, "batchsize": 256, "time": "1.295", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9215, "loss_uniform": 0.0115, "loss_aug": 6.6508, "loss": -0.9215, "group0_lr": 0.4509, "group1_lr": 0.4509}
{"mode": "train", "datatime": "0.001", "epoch": 688, "iter": 30, "lr": "4.49e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.9285, "loss_uniform": 0.0122, "loss_aug": 6.6454, "loss": -0.9285, "group0_lr": 0.4498, "group1_lr": 0.4498}
{"mode": "train", "datatime": "1.169", "epoch": 689, "iter": 15, "lr": "4.48e-01", "total": 37, "batchsize": 256, "time": "1.451", "pre-sim": 0.8025, "scale": 1.0, "loss_sim": -0.9277, "loss_uniform": 0.0125, "loss_aug": 6.6455, "loss": -0.9277, "group0_lr": 0.4482, "group1_lr": 0.4482}
{"mode": "train", "datatime": "0.001", "epoch": 689, "iter": 30, "lr": "4.47e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9295, "loss_uniform": 0.0129, "loss_aug": 6.6465, "loss": -0.9295, "group0_lr": 0.4472, "group1_lr": 0.4472}
{"mode": "train", "datatime": "1.091", "epoch": 690, "iter": 15, "lr": "4.45e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8008, "scale": 1.0, "loss_sim": -0.9297, "loss_uniform": 0.0117, "loss_aug": 6.6414, "loss": -0.9297, "group0_lr": 0.4456, "group1_lr": 0.4456}
{"mode": "train", "datatime": "0.001", "epoch": 690, "iter": 30, "lr": "4.44e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9235, "loss_uniform": 0.0117, "loss_aug": 6.6475, "loss": -0.9235, "group0_lr": 0.4445, "group1_lr": 0.4445}
{"mode": "train", "datatime": "1.123", "epoch": 691, "iter": 15, "lr": "4.42e-01", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9304, "loss_uniform": 0.0118, "loss_aug": 6.639, "loss": -0.9304, "group0_lr": 0.4429, "group1_lr": 0.4429}
{"mode": "train", "datatime": "0.001", "epoch": 691, "iter": 30, "lr": "4.41e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9228, "loss_uniform": 0.0117, "loss_aug": 6.6446, "loss": -0.9228, "group0_lr": 0.4419, "group1_lr": 0.4419}
{"mode": "train", "datatime": "1.170", "epoch": 692, "iter": 15, "lr": "4.40e-01", "total": 37, "batchsize": 256, "time": "1.454", "pre-sim": 0.8026, "scale": 1.0, "loss_sim": -0.9273, "loss_uniform": 0.0119, "loss_aug": 6.6411, "loss": -0.9273, "group0_lr": 0.4403, "group1_lr": 0.4403}
{"mode": "train", "datatime": "0.001", "epoch": 692, "iter": 30, "lr": "4.39e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8022, "scale": 1.0, "loss_sim": -0.9288, "loss_uniform": 0.0115, "loss_aug": 6.6386, "loss": -0.9288, "group0_lr": 0.4392, "group1_lr": 0.4392}
{"mode": "train", "datatime": "0.915", "epoch": 693, "iter": 15, "lr": "4.37e-01", "total": 37, "batchsize": 256, "time": "1.237", "pre-sim": 0.7999, "scale": 1.0, "loss_sim": -0.9292, "loss_uniform": 0.0114, "loss_aug": 6.6361, "loss": -0.9292, "group0_lr": 0.4377, "group1_lr": 0.4377}
{"mode": "train", "datatime": "0.001", "epoch": 693, "iter": 30, "lr": "4.36e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9267, "loss_uniform": 0.0111, "loss_aug": 6.6353, "loss": -0.9267, "group0_lr": 0.4366, "group1_lr": 0.4366}
{"mode": "train", "datatime": "1.037", "epoch": 694, "iter": 15, "lr": "4.35e-01", "total": 37, "batchsize": 256, "time": "1.335", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9293, "loss_uniform": 0.0121, "loss_aug": 6.6368, "loss": -0.9293, "group0_lr": 0.4351, "group1_lr": 0.4351}
{"mode": "train", "datatime": "0.001", "epoch": 694, "iter": 30, "lr": "4.34e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8036, "scale": 1.0, "loss_sim": -0.9284, "loss_uniform": 0.0119, "loss_aug": 6.6361, "loss": -0.9284, "group0_lr": 0.434, "group1_lr": 0.434}
{"mode": "train", "datatime": "1.051", "epoch": 695, "iter": 15, "lr": "4.32e-01", "total": 37, "batchsize": 256, "time": "1.354", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9277, "loss_uniform": 0.0116, "loss_aug": 6.6324, "loss": -0.9277, "group0_lr": 0.4324, "group1_lr": 0.4324}
{"mode": "train", "datatime": "0.001", "epoch": 695, "iter": 30, "lr": "4.31e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.93, "loss_uniform": 0.0118, "loss_aug": 6.6297, "loss": -0.93, "group0_lr": 0.4314, "group1_lr": 0.4314}
{"mode": "train", "datatime": "1.026", "epoch": 696, "iter": 15, "lr": "4.29e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.929, "loss_uniform": 0.0129, "loss_aug": 6.63, "loss": -0.929, "group0_lr": 0.4298, "group1_lr": 0.4298}
{"mode": "train", "datatime": "0.001", "epoch": 696, "iter": 30, "lr": "4.28e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0124, "loss_aug": 6.6325, "loss": -0.9262, "group0_lr": 0.4288, "group1_lr": 0.4288}
{"mode": "train", "datatime": "1.076", "epoch": 697, "iter": 15, "lr": "4.27e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.93, "loss_uniform": 0.012, "loss_aug": 6.6245, "loss": -0.93, "group0_lr": 0.4272, "group1_lr": 0.4272}
{"mode": "train", "datatime": "0.001", "epoch": 697, "iter": 30, "lr": "4.26e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7995, "scale": 1.0, "loss_sim": -0.9258, "loss_uniform": 0.0128, "loss_aug": 6.6264, "loss": -0.9258, "group0_lr": 0.4262, "group1_lr": 0.4262}
{"mode": "train", "datatime": "1.018", "epoch": 698, "iter": 15, "lr": "4.24e-01", "total": 37, "batchsize": 256, "time": "1.322", "pre-sim": 0.8015, "scale": 1.0, "loss_sim": -0.9323, "loss_uniform": 0.0117, "loss_aug": 6.6172, "loss": -0.9323, "group0_lr": 0.4246, "group1_lr": 0.4246}
{"mode": "train", "datatime": "0.001", "epoch": 698, "iter": 30, "lr": "4.23e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7997, "scale": 1.0, "loss_sim": -0.9288, "loss_uniform": 0.012, "loss_aug": 6.6184, "loss": -0.9288, "group0_lr": 0.4236, "group1_lr": 0.4236}
{"mode": "train", "datatime": "1.022", "epoch": 699, "iter": 15, "lr": "4.22e-01", "total": 37, "batchsize": 256, "time": "1.330", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9272, "loss_uniform": 0.0121, "loss_aug": 6.6218, "loss": -0.9272, "group0_lr": 0.422, "group1_lr": 0.422}
{"mode": "train", "datatime": "0.001", "epoch": 699, "iter": 30, "lr": "4.21e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9275, "loss_uniform": 0.0129, "loss_aug": 6.6196, "loss": -0.9275, "group0_lr": 0.421, "group1_lr": 0.421}
{"mode": "val", "epoch": 699, "KNN-5": 69.12611464968153}
{"mode": "train", "datatime": "1.134", "epoch": 700, "iter": 15, "lr": "4.19e-01", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9295, "loss_uniform": 0.0118, "loss_aug": 6.6092, "loss": -0.9295, "group0_lr": 0.4195, "group1_lr": 0.4195}
{"mode": "train", "datatime": "0.001", "epoch": 700, "iter": 30, "lr": "4.18e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8016, "scale": 1.0, "loss_sim": -0.9297, "loss_uniform": 0.012, "loss_aug": 6.6104, "loss": -0.9297, "group0_lr": 0.4184, "group1_lr": 0.4184}
{"mode": "train", "datatime": "1.061", "epoch": 701, "iter": 15, "lr": "4.16e-01", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.798, "scale": 1.0, "loss_sim": -0.931, "loss_uniform": 0.0131, "loss_aug": 6.6111, "loss": -0.931, "group0_lr": 0.4169, "group1_lr": 0.4169}
{"mode": "train", "datatime": "0.001", "epoch": 701, "iter": 30, "lr": "4.15e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8038, "scale": 1.0, "loss_sim": -0.9307, "loss_uniform": 0.0115, "loss_aug": 6.6075, "loss": -0.9307, "group0_lr": 0.4158, "group1_lr": 0.4158}
{"mode": "train", "datatime": "1.109", "epoch": 702, "iter": 15, "lr": "4.14e-01", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9282, "loss_uniform": 0.0127, "loss_aug": 6.608, "loss": -0.9282, "group0_lr": 0.4143, "group1_lr": 0.4143}
{"mode": "train", "datatime": "0.001", "epoch": 702, "iter": 30, "lr": "4.13e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.9299, "loss_uniform": 0.0132, "loss_aug": 6.6047, "loss": -0.9299, "group0_lr": 0.4133, "group1_lr": 0.4133}
{"mode": "train", "datatime": "1.129", "epoch": 703, "iter": 15, "lr": "4.11e-01", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9275, "loss_uniform": 0.012, "loss_aug": 6.6051, "loss": -0.9275, "group0_lr": 0.4117, "group1_lr": 0.4117}
{"mode": "train", "datatime": "0.001", "epoch": 703, "iter": 30, "lr": "4.10e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7967, "scale": 1.0, "loss_sim": -0.9276, "loss_uniform": 0.0118, "loss_aug": 6.6052, "loss": -0.9276, "group0_lr": 0.4107, "group1_lr": 0.4107}
{"mode": "train", "datatime": "1.079", "epoch": 704, "iter": 15, "lr": "4.09e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.7952, "scale": 1.0, "loss_sim": -0.9265, "loss_uniform": 0.0112, "loss_aug": 6.6004, "loss": -0.9265, "group0_lr": 0.4092, "group1_lr": 0.4092}
{"mode": "train", "datatime": "0.001", "epoch": 704, "iter": 30, "lr": "4.08e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9275, "loss_uniform": 0.0121, "loss_aug": 6.6001, "loss": -0.9275, "group0_lr": 0.4081, "group1_lr": 0.4081}
{"mode": "train", "datatime": "1.043", "epoch": 705, "iter": 15, "lr": "4.06e-01", "total": 37, "batchsize": 256, "time": "1.346", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9272, "loss_uniform": 0.012, "loss_aug": 6.6006, "loss": -0.9272, "group0_lr": 0.4066, "group1_lr": 0.4066}
{"mode": "train", "datatime": "0.001", "epoch": 705, "iter": 30, "lr": "4.05e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9283, "loss_uniform": 0.0119, "loss_aug": 6.5969, "loss": -0.9283, "group0_lr": 0.4056, "group1_lr": 0.4056}
{"mode": "train", "datatime": "1.030", "epoch": 706, "iter": 15, "lr": "4.04e-01", "total": 37, "batchsize": 256, "time": "1.325", "pre-sim": 0.8002, "scale": 1.0, "loss_sim": -0.9293, "loss_uniform": 0.0118, "loss_aug": 6.594, "loss": -0.9293, "group0_lr": 0.4041, "group1_lr": 0.4041}
{"mode": "train", "datatime": "0.001", "epoch": 706, "iter": 30, "lr": "4.03e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9278, "loss_uniform": 0.0114, "loss_aug": 6.5941, "loss": -0.9278, "group0_lr": 0.403, "group1_lr": 0.403}
{"mode": "train", "datatime": "1.169", "epoch": 707, "iter": 15, "lr": "4.01e-01", "total": 37, "batchsize": 256, "time": "1.450", "pre-sim": 0.8016, "scale": 1.0, "loss_sim": -0.9309, "loss_uniform": 0.0111, "loss_aug": 6.5889, "loss": -0.9309, "group0_lr": 0.4015, "group1_lr": 0.4015}
{"mode": "train", "datatime": "0.001", "epoch": 707, "iter": 30, "lr": "4.00e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9262, "loss_uniform": 0.0115, "loss_aug": 6.5902, "loss": -0.9262, "group0_lr": 0.4005, "group1_lr": 0.4005}
{"mode": "train", "datatime": "1.154", "epoch": 708, "iter": 15, "lr": "3.98e-01", "total": 37, "batchsize": 256, "time": "1.437", "pre-sim": 0.8004, "scale": 1.0, "loss_sim": -0.9276, "loss_uniform": 0.0109, "loss_aug": 6.5869, "loss": -0.9276, "group0_lr": 0.399, "group1_lr": 0.399}
{"mode": "train", "datatime": "0.001", "epoch": 708, "iter": 30, "lr": "3.97e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8026, "scale": 1.0, "loss_sim": -0.9276, "loss_uniform": 0.0116, "loss_aug": 6.585, "loss": -0.9276, "group0_lr": 0.3979, "group1_lr": 0.3979}
{"mode": "train", "datatime": "1.093", "epoch": 709, "iter": 15, "lr": "3.96e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9261, "loss_uniform": 0.0116, "loss_aug": 6.5844, "loss": -0.9261, "group0_lr": 0.3964, "group1_lr": 0.3964}
{"mode": "train", "datatime": "0.001", "epoch": 709, "iter": 30, "lr": "3.95e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8039, "scale": 1.0, "loss_sim": -0.9327, "loss_uniform": 0.0105, "loss_aug": 6.5739, "loss": -0.9327, "group0_lr": 0.3954, "group1_lr": 0.3954}
{"mode": "train", "datatime": "1.127", "epoch": 710, "iter": 15, "lr": "3.93e-01", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.8017, "scale": 1.0, "loss_sim": -0.9299, "loss_uniform": 0.0107, "loss_aug": 6.5741, "loss": -0.9299, "group0_lr": 0.3939, "group1_lr": 0.3939}
{"mode": "train", "datatime": "0.001", "epoch": 710, "iter": 30, "lr": "3.92e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8022, "scale": 1.0, "loss_sim": -0.9311, "loss_uniform": 0.0106, "loss_aug": 6.5737, "loss": -0.9311, "group0_lr": 0.3929, "group1_lr": 0.3929}
{"mode": "train", "datatime": "1.063", "epoch": 711, "iter": 15, "lr": "3.91e-01", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9294, "loss_uniform": 0.0106, "loss_aug": 6.5711, "loss": -0.9294, "group0_lr": 0.3914, "group1_lr": 0.3914}
{"mode": "train", "datatime": "0.001", "epoch": 711, "iter": 30, "lr": "3.90e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8005, "scale": 1.0, "loss_sim": -0.9274, "loss_uniform": 0.0101, "loss_aug": 6.5711, "loss": -0.9274, "group0_lr": 0.3904, "group1_lr": 0.3904}
{"mode": "train", "datatime": "1.173", "epoch": 712, "iter": 15, "lr": "3.88e-01", "total": 37, "batchsize": 256, "time": "1.456", "pre-sim": 0.8041, "scale": 1.0, "loss_sim": -0.929, "loss_uniform": 0.0101, "loss_aug": 6.5635, "loss": -0.929, "group0_lr": 0.3889, "group1_lr": 0.3889}
{"mode": "train", "datatime": "0.001", "epoch": 712, "iter": 30, "lr": "3.87e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8009, "scale": 1.0, "loss_sim": -0.9293, "loss_uniform": 0.0099, "loss_aug": 6.5617, "loss": -0.9293, "group0_lr": 0.3879, "group1_lr": 0.3879}
{"mode": "train", "datatime": "1.157", "epoch": 713, "iter": 15, "lr": "3.86e-01", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9312, "loss_uniform": 0.01, "loss_aug": 6.5565, "loss": -0.9312, "group0_lr": 0.3864, "group1_lr": 0.3864}
{"mode": "train", "datatime": "0.001", "epoch": 713, "iter": 30, "lr": "3.85e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9254, "loss_uniform": 0.0099, "loss_aug": 6.5611, "loss": -0.9254, "group0_lr": 0.3854, "group1_lr": 0.3854}
{"mode": "train", "datatime": "1.128", "epoch": 714, "iter": 15, "lr": "3.83e-01", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.804, "scale": 1.0, "loss_sim": -0.9333, "loss_uniform": 0.0098, "loss_aug": 6.5544, "loss": -0.9333, "group0_lr": 0.3839, "group1_lr": 0.3839}
{"mode": "train", "datatime": "0.001", "epoch": 714, "iter": 30, "lr": "3.82e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9282, "loss_uniform": 0.0099, "loss_aug": 6.5552, "loss": -0.9282, "group0_lr": 0.3829, "group1_lr": 0.3829}
{"mode": "train", "datatime": "1.112", "epoch": 715, "iter": 15, "lr": "3.81e-01", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9298, "loss_uniform": 0.01, "loss_aug": 6.5533, "loss": -0.9298, "group0_lr": 0.3814, "group1_lr": 0.3814}
{"mode": "train", "datatime": "0.001", "epoch": 715, "iter": 30, "lr": "3.80e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8021, "scale": 1.0, "loss_sim": -0.9292, "loss_uniform": 0.0097, "loss_aug": 6.5518, "loss": -0.9292, "group0_lr": 0.3804, "group1_lr": 0.3804}
{"mode": "train", "datatime": "1.132", "epoch": 716, "iter": 15, "lr": "3.78e-01", "total": 37, "batchsize": 256, "time": "1.417", "pre-sim": 0.8004, "scale": 1.0, "loss_sim": -0.9306, "loss_uniform": 0.0094, "loss_aug": 6.5499, "loss": -0.9306, "group0_lr": 0.3789, "group1_lr": 0.3789}
{"mode": "train", "datatime": "0.001", "epoch": 716, "iter": 30, "lr": "3.77e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.926, "loss_uniform": 0.0097, "loss_aug": 6.5501, "loss": -0.926, "group0_lr": 0.3779, "group1_lr": 0.3779}
{"mode": "train", "datatime": "1.118", "epoch": 717, "iter": 15, "lr": "3.76e-01", "total": 37, "batchsize": 256, "time": "1.401", "pre-sim": 0.8017, "scale": 1.0, "loss_sim": -0.931, "loss_uniform": 0.01, "loss_aug": 6.5445, "loss": -0.931, "group0_lr": 0.3764, "group1_lr": 0.3764}
{"mode": "train", "datatime": "0.001", "epoch": 717, "iter": 30, "lr": "3.75e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8026, "scale": 1.0, "loss_sim": -0.9293, "loss_uniform": 0.0097, "loss_aug": 6.5416, "loss": -0.9293, "group0_lr": 0.3754, "group1_lr": 0.3754}
{"mode": "train", "datatime": "1.136", "epoch": 718, "iter": 15, "lr": "3.73e-01", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.8019, "scale": 1.0, "loss_sim": -0.9321, "loss_uniform": 0.0096, "loss_aug": 6.539, "loss": -0.9321, "group0_lr": 0.3739, "group1_lr": 0.3739}
{"mode": "train", "datatime": "0.001", "epoch": 718, "iter": 30, "lr": "3.72e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9243, "loss_uniform": 0.0094, "loss_aug": 6.5463, "loss": -0.9243, "group0_lr": 0.3729, "group1_lr": 0.3729}
{"mode": "train", "datatime": "1.047", "epoch": 719, "iter": 15, "lr": "3.71e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.8004, "scale": 1.0, "loss_sim": -0.9275, "loss_uniform": 0.0095, "loss_aug": 6.5405, "loss": -0.9275, "group0_lr": 0.3714, "group1_lr": 0.3714}
{"mode": "train", "datatime": "0.001", "epoch": 719, "iter": 30, "lr": "3.70e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8013, "scale": 1.0, "loss_sim": -0.9318, "loss_uniform": 0.0093, "loss_aug": 6.5369, "loss": -0.9318, "group0_lr": 0.3704, "group1_lr": 0.3704}
{"mode": "train", "datatime": "1.179", "epoch": 720, "iter": 15, "lr": "3.69e-01", "total": 37, "batchsize": 256, "time": "1.467", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9283, "loss_uniform": 0.0092, "loss_aug": 6.5337, "loss": -0.9283, "group0_lr": 0.369, "group1_lr": 0.369}
{"mode": "train", "datatime": "0.001", "epoch": 720, "iter": 30, "lr": "3.68e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8016, "scale": 1.0, "loss_sim": -0.9292, "loss_uniform": 0.0098, "loss_aug": 6.5334, "loss": -0.9292, "group0_lr": 0.368, "group1_lr": 0.368}
{"mode": "train", "datatime": "1.094", "epoch": 721, "iter": 15, "lr": "3.66e-01", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.8017, "scale": 1.0, "loss_sim": -0.9316, "loss_uniform": 0.0093, "loss_aug": 6.5312, "loss": -0.9316, "group0_lr": 0.3665, "group1_lr": 0.3665}
{"mode": "train", "datatime": "0.001", "epoch": 721, "iter": 30, "lr": "3.65e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9291, "loss_uniform": 0.0092, "loss_aug": 6.5306, "loss": -0.9291, "group0_lr": 0.3655, "group1_lr": 0.3655}
{"mode": "train", "datatime": "1.072", "epoch": 722, "iter": 15, "lr": "3.64e-01", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.8031, "scale": 1.0, "loss_sim": -0.9337, "loss_uniform": 0.0089, "loss_aug": 6.5261, "loss": -0.9337, "group0_lr": 0.3641, "group1_lr": 0.3641}
{"mode": "train", "datatime": "0.001", "epoch": 722, "iter": 30, "lr": "3.63e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8048, "scale": 1.0, "loss_sim": -0.9302, "loss_uniform": 0.0089, "loss_aug": 6.5294, "loss": -0.9302, "group0_lr": 0.3631, "group1_lr": 0.3631}
{"mode": "train", "datatime": "1.024", "epoch": 723, "iter": 15, "lr": "3.61e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9305, "loss_uniform": 0.0089, "loss_aug": 6.5275, "loss": -0.9305, "group0_lr": 0.3616, "group1_lr": 0.3616}
{"mode": "train", "datatime": "0.001", "epoch": 723, "iter": 30, "lr": "3.60e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9295, "loss_uniform": 0.0087, "loss_aug": 6.5262, "loss": -0.9295, "group0_lr": 0.3606, "group1_lr": 0.3606}
{"mode": "train", "datatime": "1.034", "epoch": 724, "iter": 15, "lr": "3.59e-01", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.7999, "scale": 1.0, "loss_sim": -0.93, "loss_uniform": 0.009, "loss_aug": 6.5233, "loss": -0.93, "group0_lr": 0.3592, "group1_lr": 0.3592}
{"mode": "train", "datatime": "0.001", "epoch": 724, "iter": 30, "lr": "3.58e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9306, "loss_uniform": 0.0092, "loss_aug": 6.5236, "loss": -0.9306, "group0_lr": 0.3582, "group1_lr": 0.3582}
{"mode": "train", "datatime": "1.116", "epoch": 725, "iter": 15, "lr": "3.56e-01", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.8008, "scale": 1.0, "loss_sim": -0.9297, "loss_uniform": 0.0083, "loss_aug": 6.5226, "loss": -0.9297, "group0_lr": 0.3568, "group1_lr": 0.3568}
{"mode": "train", "datatime": "0.001", "epoch": 725, "iter": 30, "lr": "3.55e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8022, "scale": 1.0, "loss_sim": -0.9361, "loss_uniform": 0.0081, "loss_aug": 6.5143, "loss": -0.9361, "group0_lr": 0.3558, "group1_lr": 0.3558}
{"mode": "train", "datatime": "1.060", "epoch": 726, "iter": 15, "lr": "3.54e-01", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.8001, "scale": 1.0, "loss_sim": -0.9317, "loss_uniform": 0.0083, "loss_aug": 6.518, "loss": -0.9317, "group0_lr": 0.3543, "group1_lr": 0.3543}
{"mode": "train", "datatime": "0.001", "epoch": 726, "iter": 30, "lr": "3.53e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9309, "loss_uniform": 0.008, "loss_aug": 6.5164, "loss": -0.9309, "group0_lr": 0.3533, "group1_lr": 0.3533}
{"mode": "train", "datatime": "1.086", "epoch": 727, "iter": 15, "lr": "3.51e-01", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9314, "loss_uniform": 0.0086, "loss_aug": 6.5118, "loss": -0.9314, "group0_lr": 0.3519, "group1_lr": 0.3519}
{"mode": "train", "datatime": "0.001", "epoch": 727, "iter": 30, "lr": "3.50e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8053, "scale": 1.0, "loss_sim": -0.9365, "loss_uniform": 0.0087, "loss_aug": 6.5096, "loss": -0.9365, "group0_lr": 0.3509, "group1_lr": 0.3509}
{"mode": "train", "datatime": "1.101", "epoch": 728, "iter": 15, "lr": "3.49e-01", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8008, "scale": 1.0, "loss_sim": -0.93, "loss_uniform": 0.0085, "loss_aug": 6.5123, "loss": -0.93, "group0_lr": 0.3495, "group1_lr": 0.3495}
{"mode": "train", "datatime": "0.001", "epoch": 728, "iter": 30, "lr": "3.48e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9311, "loss_uniform": 0.0082, "loss_aug": 6.5063, "loss": -0.9311, "group0_lr": 0.3485, "group1_lr": 0.3485}
{"mode": "train", "datatime": "1.168", "epoch": 729, "iter": 15, "lr": "3.47e-01", "total": 37, "batchsize": 256, "time": "1.455", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9334, "loss_uniform": 0.0083, "loss_aug": 6.5034, "loss": -0.9334, "group0_lr": 0.3471, "group1_lr": 0.3471}
{"mode": "train", "datatime": "0.001", "epoch": 729, "iter": 30, "lr": "3.46e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8026, "scale": 1.0, "loss_sim": -0.9334, "loss_uniform": 0.0088, "loss_aug": 6.5028, "loss": -0.9334, "group0_lr": 0.3461, "group1_lr": 0.3461}
{"mode": "train", "datatime": "1.103", "epoch": 730, "iter": 15, "lr": "3.44e-01", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.8015, "scale": 1.0, "loss_sim": -0.9325, "loss_uniform": 0.0081, "loss_aug": 6.501, "loss": -0.9325, "group0_lr": 0.3447, "group1_lr": 0.3447}
{"mode": "train", "datatime": "0.001", "epoch": 730, "iter": 30, "lr": "3.43e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.9322, "loss_uniform": 0.0078, "loss_aug": 6.5014, "loss": -0.9322, "group0_lr": 0.3437, "group1_lr": 0.3437}
{"mode": "train", "datatime": "1.160", "epoch": 731, "iter": 15, "lr": "3.42e-01", "total": 37, "batchsize": 256, "time": "1.443", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.928, "loss_uniform": 0.0078, "loss_aug": 6.5033, "loss": -0.928, "group0_lr": 0.3423, "group1_lr": 0.3423}
{"mode": "train", "datatime": "0.001", "epoch": 731, "iter": 30, "lr": "3.41e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9312, "loss_uniform": 0.0078, "loss_aug": 6.4998, "loss": -0.9312, "group0_lr": 0.3413, "group1_lr": 0.3413}
{"mode": "train", "datatime": "1.117", "epoch": 732, "iter": 15, "lr": "3.39e-01", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.8002, "scale": 1.0, "loss_sim": -0.9324, "loss_uniform": 0.0079, "loss_aug": 6.496, "loss": -0.9324, "group0_lr": 0.3399, "group1_lr": 0.3399}
{"mode": "train", "datatime": "0.001", "epoch": 732, "iter": 30, "lr": "3.38e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.933, "loss_uniform": 0.0081, "loss_aug": 6.4967, "loss": -0.933, "group0_lr": 0.3389, "group1_lr": 0.3389}
{"mode": "train", "datatime": "1.088", "epoch": 733, "iter": 15, "lr": "3.37e-01", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.9339, "loss_uniform": 0.0072, "loss_aug": 6.4938, "loss": -0.9339, "group0_lr": 0.3375, "group1_lr": 0.3375}
{"mode": "train", "datatime": "0.001", "epoch": 733, "iter": 30, "lr": "3.36e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9303, "loss_uniform": 0.0068, "loss_aug": 6.497, "loss": -0.9303, "group0_lr": 0.3366, "group1_lr": 0.3366}
{"mode": "train", "datatime": "1.108", "epoch": 734, "iter": 15, "lr": "3.35e-01", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.8023, "scale": 1.0, "loss_sim": -0.9329, "loss_uniform": 0.0074, "loss_aug": 6.492, "loss": -0.9329, "group0_lr": 0.3352, "group1_lr": 0.3352}
{"mode": "train", "datatime": "0.001", "epoch": 734, "iter": 30, "lr": "3.34e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8018, "scale": 1.0, "loss_sim": -0.9337, "loss_uniform": 0.0075, "loss_aug": 6.4889, "loss": -0.9337, "group0_lr": 0.3342, "group1_lr": 0.3342}
{"mode": "train", "datatime": "1.139", "epoch": 735, "iter": 15, "lr": "3.32e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8001, "scale": 1.0, "loss_sim": -0.9346, "loss_uniform": 0.0075, "loss_aug": 6.487, "loss": -0.9346, "group0_lr": 0.3328, "group1_lr": 0.3328}
{"mode": "train", "datatime": "0.001", "epoch": 735, "iter": 30, "lr": "3.31e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9327, "loss_uniform": 0.0072, "loss_aug": 6.4875, "loss": -0.9327, "group0_lr": 0.3318, "group1_lr": 0.3318}
{"mode": "train", "datatime": "1.044", "epoch": 736, "iter": 15, "lr": "3.30e-01", "total": 37, "batchsize": 256, "time": "1.337", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9295, "loss_uniform": 0.0076, "loss_aug": 6.4909, "loss": -0.9295, "group0_lr": 0.3304, "group1_lr": 0.3304}
{"mode": "train", "datatime": "0.001", "epoch": 736, "iter": 30, "lr": "3.29e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7997, "scale": 1.0, "loss_sim": -0.9318, "loss_uniform": 0.0071, "loss_aug": 6.487, "loss": -0.9318, "group0_lr": 0.3295, "group1_lr": 0.3295}
{"mode": "train", "datatime": "1.079", "epoch": 737, "iter": 15, "lr": "3.28e-01", "total": 37, "batchsize": 256, "time": "1.367", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9321, "loss_uniform": 0.0071, "loss_aug": 6.4807, "loss": -0.9321, "group0_lr": 0.3281, "group1_lr": 0.3281}
{"mode": "train", "datatime": "0.001", "epoch": 737, "iter": 30, "lr": "3.27e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9293, "loss_uniform": 0.0072, "loss_aug": 6.4821, "loss": -0.9293, "group0_lr": 0.3271, "group1_lr": 0.3271}
{"mode": "train", "datatime": "1.017", "epoch": 738, "iter": 15, "lr": "3.25e-01", "total": 37, "batchsize": 256, "time": "1.321", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9308, "loss_uniform": 0.0075, "loss_aug": 6.4821, "loss": -0.9308, "group0_lr": 0.3257, "group1_lr": 0.3257}
{"mode": "train", "datatime": "0.001", "epoch": 738, "iter": 30, "lr": "3.24e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9271, "loss_uniform": 0.0074, "loss_aug": 6.4838, "loss": -0.9271, "group0_lr": 0.3248, "group1_lr": 0.3248}
{"mode": "train", "datatime": "1.115", "epoch": 739, "iter": 15, "lr": "3.23e-01", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9297, "loss_uniform": 0.0071, "loss_aug": 6.4821, "loss": -0.9297, "group0_lr": 0.3234, "group1_lr": 0.3234}
{"mode": "train", "datatime": "0.001", "epoch": 739, "iter": 30, "lr": "3.22e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9319, "loss_uniform": 0.0072, "loss_aug": 6.4785, "loss": -0.9319, "group0_lr": 0.3224, "group1_lr": 0.3224}
{"mode": "train", "datatime": "1.135", "epoch": 740, "iter": 15, "lr": "3.21e-01", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.7967, "scale": 1.0, "loss_sim": -0.931, "loss_uniform": 0.0072, "loss_aug": 6.477, "loss": -0.931, "group0_lr": 0.321, "group1_lr": 0.321}
{"mode": "train", "datatime": "0.001", "epoch": 740, "iter": 30, "lr": "3.20e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9322, "loss_uniform": 0.007, "loss_aug": 6.4766, "loss": -0.9322, "group0_lr": 0.3201, "group1_lr": 0.3201}
{"mode": "train", "datatime": "1.126", "epoch": 741, "iter": 15, "lr": "3.18e-01", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.7997, "scale": 1.0, "loss_sim": -0.9339, "loss_uniform": 0.0067, "loss_aug": 6.4737, "loss": -0.9339, "group0_lr": 0.3187, "group1_lr": 0.3187}
{"mode": "train", "datatime": "0.001", "epoch": 741, "iter": 30, "lr": "3.17e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9301, "loss_uniform": 0.0067, "loss_aug": 6.4756, "loss": -0.9301, "group0_lr": 0.3178, "group1_lr": 0.3178}
{"mode": "train", "datatime": "1.059", "epoch": 742, "iter": 15, "lr": "3.16e-01", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9312, "loss_uniform": 0.0072, "loss_aug": 6.4731, "loss": -0.9312, "group0_lr": 0.3164, "group1_lr": 0.3164}
{"mode": "train", "datatime": "0.001", "epoch": 742, "iter": 30, "lr": "3.15e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9328, "loss_uniform": 0.0069, "loss_aug": 6.4698, "loss": -0.9328, "group0_lr": 0.3155, "group1_lr": 0.3155}
{"mode": "train", "datatime": "1.095", "epoch": 743, "iter": 15, "lr": "3.14e-01", "total": 37, "batchsize": 256, "time": "1.379", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.933, "loss_uniform": 0.0068, "loss_aug": 6.4685, "loss": -0.933, "group0_lr": 0.3141, "group1_lr": 0.3141}
{"mode": "train", "datatime": "0.001", "epoch": 743, "iter": 30, "lr": "3.13e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9329, "loss_uniform": 0.0067, "loss_aug": 6.4686, "loss": -0.9329, "group0_lr": 0.3132, "group1_lr": 0.3132}
{"mode": "train", "datatime": "1.031", "epoch": 744, "iter": 15, "lr": "3.11e-01", "total": 37, "batchsize": 256, "time": "1.323", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.932, "loss_uniform": 0.0067, "loss_aug": 6.4691, "loss": -0.932, "group0_lr": 0.3118, "group1_lr": 0.3118}
{"mode": "train", "datatime": "0.001", "epoch": 744, "iter": 30, "lr": "3.10e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9278, "loss_uniform": 0.0068, "loss_aug": 6.4701, "loss": -0.9278, "group0_lr": 0.3109, "group1_lr": 0.3109}
{"mode": "train", "datatime": "1.137", "epoch": 745, "iter": 15, "lr": "3.09e-01", "total": 37, "batchsize": 256, "time": "1.423", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.9324, "loss_uniform": 0.0066, "loss_aug": 6.4661, "loss": -0.9324, "group0_lr": 0.3095, "group1_lr": 0.3095}
{"mode": "train", "datatime": "0.001", "epoch": 745, "iter": 30, "lr": "3.08e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9363, "loss_uniform": 0.0068, "loss_aug": 6.4601, "loss": -0.9363, "group0_lr": 0.3086, "group1_lr": 0.3086}
{"mode": "train", "datatime": "1.134", "epoch": 746, "iter": 15, "lr": "3.07e-01", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9338, "loss_uniform": 0.0068, "loss_aug": 6.4609, "loss": -0.9338, "group0_lr": 0.3072, "group1_lr": 0.3072}
{"mode": "train", "datatime": "0.001", "epoch": 746, "iter": 30, "lr": "3.06e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9319, "loss_uniform": 0.0067, "loss_aug": 6.4618, "loss": -0.9319, "group0_lr": 0.3063, "group1_lr": 0.3063}
{"mode": "train", "datatime": "1.162", "epoch": 747, "iter": 15, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "1.447", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9305, "loss_uniform": 0.0065, "loss_aug": 6.4612, "loss": -0.9305, "group0_lr": 0.3049, "group1_lr": 0.3049}
{"mode": "train", "datatime": "0.001", "epoch": 747, "iter": 30, "lr": "3.04e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9367, "loss_uniform": 0.0068, "loss_aug": 6.4554, "loss": -0.9367, "group0_lr": 0.304, "group1_lr": 0.304}
{"mode": "train", "datatime": "1.127", "epoch": 748, "iter": 15, "lr": "3.02e-01", "total": 37, "batchsize": 256, "time": "1.430", "pre-sim": 0.8016, "scale": 1.0, "loss_sim": -0.9373, "loss_uniform": 0.0066, "loss_aug": 6.4541, "loss": -0.9373, "group0_lr": 0.3026, "group1_lr": 0.3026}
{"mode": "train", "datatime": "0.001", "epoch": 748, "iter": 30, "lr": "3.01e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9297, "loss_uniform": 0.0071, "loss_aug": 6.4575, "loss": -0.9297, "group0_lr": 0.3017, "group1_lr": 0.3017}
{"mode": "train", "datatime": "1.073", "epoch": 749, "iter": 15, "lr": "3.00e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9312, "loss_uniform": 0.0068, "loss_aug": 6.4547, "loss": -0.9312, "group0_lr": 0.3004, "group1_lr": 0.3004}
{"mode": "train", "datatime": "0.001", "epoch": 749, "iter": 30, "lr": "2.99e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7993, "scale": 1.0, "loss_sim": -0.9335, "loss_uniform": 0.0069, "loss_aug": 6.4521, "loss": -0.9335, "group0_lr": 0.2994, "group1_lr": 0.2994}
{"mode": "val", "epoch": 749, "KNN-5": 69.45732484076433}
{"mode": "train", "datatime": "1.155", "epoch": 750, "iter": 15, "lr": "2.98e-01", "total": 37, "batchsize": 256, "time": "1.441", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9335, "loss_uniform": 0.0066, "loss_aug": 6.4526, "loss": -0.9335, "group0_lr": 0.2981, "group1_lr": 0.2981}
{"mode": "train", "datatime": "0.001", "epoch": 750, "iter": 30, "lr": "2.97e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9324, "loss_uniform": 0.0067, "loss_aug": 6.4527, "loss": -0.9324, "group0_lr": 0.2972, "group1_lr": 0.2972}
{"mode": "train", "datatime": "1.102", "epoch": 751, "iter": 15, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9339, "loss_uniform": 0.0065, "loss_aug": 6.4497, "loss": -0.9339, "group0_lr": 0.2958, "group1_lr": 0.2958}
{"mode": "train", "datatime": "0.001", "epoch": 751, "iter": 30, "lr": "2.95e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9355, "loss_uniform": 0.0063, "loss_aug": 6.4479, "loss": -0.9355, "group0_lr": 0.2949, "group1_lr": 0.2949}
{"mode": "train", "datatime": "1.125", "epoch": 752, "iter": 15, "lr": "2.93e-01", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9317, "loss_uniform": 0.0063, "loss_aug": 6.4519, "loss": -0.9317, "group0_lr": 0.2936, "group1_lr": 0.2936}
{"mode": "train", "datatime": "0.001", "epoch": 752, "iter": 30, "lr": "2.92e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9368, "loss_uniform": 0.0063, "loss_aug": 6.4478, "loss": -0.9368, "group0_lr": 0.2927, "group1_lr": 0.2927}
{"mode": "train", "datatime": "1.085", "epoch": 753, "iter": 15, "lr": "2.91e-01", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9317, "loss_uniform": 0.0068, "loss_aug": 6.4525, "loss": -0.9317, "group0_lr": 0.2913, "group1_lr": 0.2913}
{"mode": "train", "datatime": "0.001", "epoch": 753, "iter": 30, "lr": "2.90e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.9321, "loss_uniform": 0.0061, "loss_aug": 6.4498, "loss": -0.9321, "group0_lr": 0.2904, "group1_lr": 0.2904}
{"mode": "train", "datatime": "1.027", "epoch": 754, "iter": 15, "lr": "2.89e-01", "total": 37, "batchsize": 256, "time": "1.330", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9301, "loss_uniform": 0.0059, "loss_aug": 6.4473, "loss": -0.9301, "group0_lr": 0.2891, "group1_lr": 0.2891}
{"mode": "train", "datatime": "0.001", "epoch": 754, "iter": 30, "lr": "2.88e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9326, "loss_uniform": 0.0063, "loss_aug": 6.4467, "loss": -0.9326, "group0_lr": 0.2882, "group1_lr": 0.2882}
{"mode": "train", "datatime": "1.069", "epoch": 755, "iter": 15, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9346, "loss_uniform": 0.006, "loss_aug": 6.4429, "loss": -0.9346, "group0_lr": 0.2869, "group1_lr": 0.2869}
{"mode": "train", "datatime": "0.001", "epoch": 755, "iter": 30, "lr": "2.86e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7995, "scale": 1.0, "loss_sim": -0.9322, "loss_uniform": 0.0062, "loss_aug": 6.4416, "loss": -0.9322, "group0_lr": 0.286, "group1_lr": 0.286}
{"mode": "train", "datatime": "1.091", "epoch": 756, "iter": 15, "lr": "2.84e-01", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.9305, "loss_uniform": 0.0058, "loss_aug": 6.4433, "loss": -0.9305, "group0_lr": 0.2847, "group1_lr": 0.2847}
{"mode": "train", "datatime": "0.001", "epoch": 756, "iter": 30, "lr": "2.83e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9305, "loss_uniform": 0.006, "loss_aug": 6.4428, "loss": -0.9305, "group0_lr": 0.2838, "group1_lr": 0.2838}
{"mode": "train", "datatime": "1.111", "epoch": 757, "iter": 15, "lr": "2.82e-01", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.9344, "loss_uniform": 0.0056, "loss_aug": 6.439, "loss": -0.9344, "group0_lr": 0.2824, "group1_lr": 0.2824}
{"mode": "train", "datatime": "0.001", "epoch": 757, "iter": 30, "lr": "2.81e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8025, "scale": 1.0, "loss_sim": -0.9366, "loss_uniform": 0.0059, "loss_aug": 6.4354, "loss": -0.9366, "group0_lr": 0.2816, "group1_lr": 0.2816}
{"mode": "train", "datatime": "1.040", "epoch": 758, "iter": 15, "lr": "2.80e-01", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.8009, "scale": 1.0, "loss_sim": -0.9346, "loss_uniform": 0.006, "loss_aug": 6.4359, "loss": -0.9346, "group0_lr": 0.2802, "group1_lr": 0.2802}
{"mode": "train", "datatime": "0.001", "epoch": 758, "iter": 30, "lr": "2.79e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8014, "scale": 1.0, "loss_sim": -0.9341, "loss_uniform": 0.0061, "loss_aug": 6.4353, "loss": -0.9341, "group0_lr": 0.2794, "group1_lr": 0.2794}
{"mode": "train", "datatime": "1.073", "epoch": 759, "iter": 15, "lr": "2.78e-01", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.8005, "scale": 1.0, "loss_sim": -0.935, "loss_uniform": 0.0057, "loss_aug": 6.4356, "loss": -0.935, "group0_lr": 0.278, "group1_lr": 0.278}
{"mode": "train", "datatime": "0.001", "epoch": 759, "iter": 30, "lr": "2.77e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9334, "loss_uniform": 0.0056, "loss_aug": 6.4358, "loss": -0.9334, "group0_lr": 0.2772, "group1_lr": 0.2772}
{"mode": "train", "datatime": "1.046", "epoch": 760, "iter": 15, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9337, "loss_uniform": 0.0058, "loss_aug": 6.4342, "loss": -0.9337, "group0_lr": 0.2759, "group1_lr": 0.2759}
{"mode": "train", "datatime": "0.001", "epoch": 760, "iter": 30, "lr": "2.75e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9323, "loss_uniform": 0.0059, "loss_aug": 6.4321, "loss": -0.9323, "group0_lr": 0.275, "group1_lr": 0.275}
{"mode": "train", "datatime": "1.093", "epoch": 761, "iter": 15, "lr": "2.73e-01", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9355, "loss_uniform": 0.006, "loss_aug": 6.4291, "loss": -0.9355, "group0_lr": 0.2737, "group1_lr": 0.2737}
{"mode": "train", "datatime": "0.001", "epoch": 761, "iter": 30, "lr": "2.72e-01", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9334, "loss_uniform": 0.0057, "loss_aug": 6.4297, "loss": -0.9334, "group0_lr": 0.2728, "group1_lr": 0.2728}
{"mode": "train", "datatime": "1.086", "epoch": 762, "iter": 15, "lr": "2.71e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9364, "loss_uniform": 0.0056, "loss_aug": 6.4253, "loss": -0.9364, "group0_lr": 0.2715, "group1_lr": 0.2715}
{"mode": "train", "datatime": "0.001", "epoch": 762, "iter": 30, "lr": "2.70e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8024, "scale": 1.0, "loss_sim": -0.935, "loss_uniform": 0.006, "loss_aug": 6.4263, "loss": -0.935, "group0_lr": 0.2706, "group1_lr": 0.2706}
{"mode": "train", "datatime": "1.171", "epoch": 763, "iter": 15, "lr": "2.69e-01", "total": 37, "batchsize": 256, "time": "1.457", "pre-sim": 0.7935, "scale": 1.0, "loss_sim": -0.9333, "loss_uniform": 0.0058, "loss_aug": 6.4249, "loss": -0.9333, "group0_lr": 0.2693, "group1_lr": 0.2693}
{"mode": "train", "datatime": "0.001", "epoch": 763, "iter": 30, "lr": "2.68e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9334, "loss_uniform": 0.0059, "loss_aug": 6.4261, "loss": -0.9334, "group0_lr": 0.2684, "group1_lr": 0.2684}
{"mode": "train", "datatime": "1.121", "epoch": 764, "iter": 15, "lr": "2.67e-01", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9356, "loss_uniform": 0.0055, "loss_aug": 6.4234, "loss": -0.9356, "group0_lr": 0.2672, "group1_lr": 0.2672}
{"mode": "train", "datatime": "0.001", "epoch": 764, "iter": 30, "lr": "2.66e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9294, "loss_uniform": 0.0056, "loss_aug": 6.4279, "loss": -0.9294, "group0_lr": 0.2663, "group1_lr": 0.2663}
{"mode": "train", "datatime": "1.073", "epoch": 765, "iter": 15, "lr": "2.65e-01", "total": 37, "batchsize": 256, "time": "1.367", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9291, "loss_uniform": 0.0058, "loss_aug": 6.4255, "loss": -0.9291, "group0_lr": 0.265, "group1_lr": 0.265}
{"mode": "train", "datatime": "0.001", "epoch": 765, "iter": 30, "lr": "2.64e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9357, "loss_uniform": 0.006, "loss_aug": 6.4198, "loss": -0.9357, "group0_lr": 0.2641, "group1_lr": 0.2641}
{"mode": "train", "datatime": "1.048", "epoch": 766, "iter": 15, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "1.341", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.933, "loss_uniform": 0.0057, "loss_aug": 6.4208, "loss": -0.933, "group0_lr": 0.2629, "group1_lr": 0.2629}
{"mode": "train", "datatime": "0.001", "epoch": 766, "iter": 30, "lr": "2.62e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7993, "scale": 1.0, "loss_sim": -0.9368, "loss_uniform": 0.0055, "loss_aug": 6.4189, "loss": -0.9368, "group0_lr": 0.262, "group1_lr": 0.262}
{"mode": "train", "datatime": "1.061", "epoch": 767, "iter": 15, "lr": "2.60e-01", "total": 37, "batchsize": 256, "time": "1.348", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9358, "loss_uniform": 0.0053, "loss_aug": 6.4185, "loss": -0.9358, "group0_lr": 0.2607, "group1_lr": 0.2607}
{"mode": "train", "datatime": "0.001", "epoch": 767, "iter": 30, "lr": "2.59e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7927, "scale": 1.0, "loss_sim": -0.9325, "loss_uniform": 0.0057, "loss_aug": 6.4207, "loss": -0.9325, "group0_lr": 0.2598, "group1_lr": 0.2598}
{"mode": "train", "datatime": "1.161", "epoch": 768, "iter": 15, "lr": "2.58e-01", "total": 37, "batchsize": 256, "time": "1.446", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9366, "loss_uniform": 0.0057, "loss_aug": 6.4154, "loss": -0.9366, "group0_lr": 0.2586, "group1_lr": 0.2586}
{"mode": "train", "datatime": "0.001", "epoch": 768, "iter": 30, "lr": "2.57e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9354, "loss_uniform": 0.0058, "loss_aug": 6.4167, "loss": -0.9354, "group0_lr": 0.2577, "group1_lr": 0.2577}
{"mode": "train", "datatime": "0.984", "epoch": 769, "iter": 15, "lr": "2.56e-01", "total": 37, "batchsize": 256, "time": "1.300", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9351, "loss_uniform": 0.0059, "loss_aug": 6.4166, "loss": -0.9351, "group0_lr": 0.2565, "group1_lr": 0.2565}
{"mode": "train", "datatime": "0.001", "epoch": 769, "iter": 30, "lr": "2.55e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9347, "loss_uniform": 0.0055, "loss_aug": 6.4164, "loss": -0.9347, "group0_lr": 0.2556, "group1_lr": 0.2556}
{"mode": "train", "datatime": "1.101", "epoch": 770, "iter": 15, "lr": "2.54e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9365, "loss_uniform": 0.0055, "loss_aug": 6.4132, "loss": -0.9365, "group0_lr": 0.2543, "group1_lr": 0.2543}
{"mode": "train", "datatime": "0.001", "epoch": 770, "iter": 30, "lr": "2.53e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9357, "loss_uniform": 0.0058, "loss_aug": 6.4153, "loss": -0.9357, "group0_lr": 0.2535, "group1_lr": 0.2535}
{"mode": "train", "datatime": "1.097", "epoch": 771, "iter": 15, "lr": "2.52e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.934, "loss_uniform": 0.0058, "loss_aug": 6.4134, "loss": -0.934, "group0_lr": 0.2522, "group1_lr": 0.2522}
{"mode": "train", "datatime": "0.001", "epoch": 771, "iter": 30, "lr": "2.51e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9362, "loss_uniform": 0.006, "loss_aug": 6.4124, "loss": -0.9362, "group0_lr": 0.2514, "group1_lr": 0.2514}
{"mode": "train", "datatime": "1.021", "epoch": 772, "iter": 15, "lr": "2.50e-01", "total": 37, "batchsize": 256, "time": "1.314", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9343, "loss_uniform": 0.0058, "loss_aug": 6.413, "loss": -0.9343, "group0_lr": 0.2501, "group1_lr": 0.2501}
{"mode": "train", "datatime": "0.001", "epoch": 772, "iter": 30, "lr": "2.49e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7938, "scale": 1.0, "loss_sim": -0.9342, "loss_uniform": 0.0054, "loss_aug": 6.4106, "loss": -0.9342, "group0_lr": 0.2493, "group1_lr": 0.2493}
{"mode": "train", "datatime": "1.078", "epoch": 773, "iter": 15, "lr": "2.48e-01", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9385, "loss_uniform": 0.0057, "loss_aug": 6.4084, "loss": -0.9385, "group0_lr": 0.248, "group1_lr": 0.248}
{"mode": "train", "datatime": "0.001", "epoch": 773, "iter": 30, "lr": "2.47e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8039, "scale": 1.0, "loss_sim": -0.9397, "loss_uniform": 0.006, "loss_aug": 6.4057, "loss": -0.9397, "group0_lr": 0.2472, "group1_lr": 0.2472}
{"mode": "train", "datatime": "1.074", "epoch": 774, "iter": 15, "lr": "2.46e-01", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9377, "loss_uniform": 0.0058, "loss_aug": 6.4064, "loss": -0.9377, "group0_lr": 0.2459, "group1_lr": 0.2459}
{"mode": "train", "datatime": "0.001", "epoch": 774, "iter": 30, "lr": "2.45e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.9363, "loss_uniform": 0.0058, "loss_aug": 6.4075, "loss": -0.9363, "group0_lr": 0.2451, "group1_lr": 0.2451}
{"mode": "train", "datatime": "1.097", "epoch": 775, "iter": 15, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9367, "loss_uniform": 0.0059, "loss_aug": 6.4054, "loss": -0.9367, "group0_lr": 0.2439, "group1_lr": 0.2439}
{"mode": "train", "datatime": "0.001", "epoch": 775, "iter": 30, "lr": "2.43e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9355, "loss_uniform": 0.0057, "loss_aug": 6.4053, "loss": -0.9355, "group0_lr": 0.243, "group1_lr": 0.243}
{"mode": "train", "datatime": "1.127", "epoch": 776, "iter": 15, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.937, "loss_uniform": 0.006, "loss_aug": 6.406, "loss": -0.937, "group0_lr": 0.2418, "group1_lr": 0.2418}
{"mode": "train", "datatime": "0.001", "epoch": 776, "iter": 30, "lr": "2.41e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9372, "loss_uniform": 0.0056, "loss_aug": 6.4048, "loss": -0.9372, "group0_lr": 0.2409, "group1_lr": 0.2409}
{"mode": "train", "datatime": "1.046", "epoch": 777, "iter": 15, "lr": "2.39e-01", "total": 37, "batchsize": 256, "time": "1.336", "pre-sim": 0.7925, "scale": 1.0, "loss_sim": -0.9343, "loss_uniform": 0.0057, "loss_aug": 6.4042, "loss": -0.9343, "group0_lr": 0.2397, "group1_lr": 0.2397}
{"mode": "train", "datatime": "0.001", "epoch": 777, "iter": 30, "lr": "2.38e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.938, "loss_uniform": 0.0057, "loss_aug": 6.4007, "loss": -0.938, "group0_lr": 0.2389, "group1_lr": 0.2389}
{"mode": "train", "datatime": "1.081", "epoch": 778, "iter": 15, "lr": "2.37e-01", "total": 37, "batchsize": 256, "time": "1.368", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9356, "loss_uniform": 0.0053, "loss_aug": 6.402, "loss": -0.9356, "group0_lr": 0.2377, "group1_lr": 0.2377}
{"mode": "train", "datatime": "0.001", "epoch": 778, "iter": 30, "lr": "2.36e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9318, "loss_uniform": 0.0058, "loss_aug": 6.4055, "loss": -0.9318, "group0_lr": 0.2368, "group1_lr": 0.2368}
{"mode": "train", "datatime": "1.091", "epoch": 779, "iter": 15, "lr": "2.35e-01", "total": 37, "batchsize": 256, "time": "1.384", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9363, "loss_uniform": 0.0052, "loss_aug": 6.3999, "loss": -0.9363, "group0_lr": 0.2356, "group1_lr": 0.2356}
{"mode": "train", "datatime": "0.001", "epoch": 779, "iter": 30, "lr": "2.34e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.936, "loss_uniform": 0.0052, "loss_aug": 6.4002, "loss": -0.936, "group0_lr": 0.2348, "group1_lr": 0.2348}
{"mode": "train", "datatime": "1.121", "epoch": 780, "iter": 15, "lr": "2.33e-01", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9341, "loss_uniform": 0.0055, "loss_aug": 6.403, "loss": -0.9341, "group0_lr": 0.2336, "group1_lr": 0.2336}
{"mode": "train", "datatime": "0.001", "epoch": 780, "iter": 30, "lr": "2.32e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9368, "loss_uniform": 0.0054, "loss_aug": 6.4009, "loss": -0.9368, "group0_lr": 0.2327, "group1_lr": 0.2327}
{"mode": "train", "datatime": "1.103", "epoch": 781, "iter": 15, "lr": "2.31e-01", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9359, "loss_uniform": 0.0053, "loss_aug": 6.4013, "loss": -0.9359, "group0_lr": 0.2315, "group1_lr": 0.2315}
{"mode": "train", "datatime": "0.001", "epoch": 781, "iter": 30, "lr": "2.30e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9387, "loss_uniform": 0.005, "loss_aug": 6.398, "loss": -0.9387, "group0_lr": 0.2307, "group1_lr": 0.2307}
{"mode": "train", "datatime": "1.070", "epoch": 782, "iter": 15, "lr": "2.29e-01", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.795, "scale": 1.0, "loss_sim": -0.934, "loss_uniform": 0.0052, "loss_aug": 6.4019, "loss": -0.934, "group0_lr": 0.2295, "group1_lr": 0.2295}
{"mode": "train", "datatime": "0.001", "epoch": 782, "iter": 30, "lr": "2.28e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.8012, "scale": 1.0, "loss_sim": -0.9357, "loss_uniform": 0.0055, "loss_aug": 6.3999, "loss": -0.9357, "group0_lr": 0.2287, "group1_lr": 0.2287}
{"mode": "train", "datatime": "1.120", "epoch": 783, "iter": 15, "lr": "2.27e-01", "total": 37, "batchsize": 256, "time": "1.409", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9394, "loss_uniform": 0.005, "loss_aug": 6.3949, "loss": -0.9394, "group0_lr": 0.2275, "group1_lr": 0.2275}
{"mode": "train", "datatime": "0.001", "epoch": 783, "iter": 30, "lr": "2.26e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9347, "loss_uniform": 0.0054, "loss_aug": 6.3984, "loss": -0.9347, "group0_lr": 0.2267, "group1_lr": 0.2267}
{"mode": "train", "datatime": "1.061", "epoch": 784, "iter": 15, "lr": "2.25e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.936, "loss_uniform": 0.0055, "loss_aug": 6.3991, "loss": -0.936, "group0_lr": 0.2255, "group1_lr": 0.2255}
{"mode": "train", "datatime": "0.001", "epoch": 784, "iter": 30, "lr": "2.24e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9371, "loss_uniform": 0.0054, "loss_aug": 6.3981, "loss": -0.9371, "group0_lr": 0.2247, "group1_lr": 0.2247}
{"mode": "train", "datatime": "1.053", "epoch": 785, "iter": 15, "lr": "2.23e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9364, "loss_uniform": 0.0054, "loss_aug": 6.3978, "loss": -0.9364, "group0_lr": 0.2235, "group1_lr": 0.2235}
{"mode": "train", "datatime": "0.001", "epoch": 785, "iter": 30, "lr": "2.22e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9344, "loss_uniform": 0.0051, "loss_aug": 6.3983, "loss": -0.9344, "group0_lr": 0.2227, "group1_lr": 0.2227}
{"mode": "train", "datatime": "1.139", "epoch": 786, "iter": 15, "lr": "2.21e-01", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9389, "loss_uniform": 0.0053, "loss_aug": 6.3947, "loss": -0.9389, "group0_lr": 0.2215, "group1_lr": 0.2215}
{"mode": "train", "datatime": "0.001", "epoch": 786, "iter": 30, "lr": "2.20e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9392, "loss_uniform": 0.0053, "loss_aug": 6.3924, "loss": -0.9392, "group0_lr": 0.2207, "group1_lr": 0.2207}
{"mode": "train", "datatime": "1.012", "epoch": 787, "iter": 15, "lr": "2.19e-01", "total": 37, "batchsize": 256, "time": "1.307", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9356, "loss_uniform": 0.0054, "loss_aug": 6.3953, "loss": -0.9356, "group0_lr": 0.2195, "group1_lr": 0.2195}
{"mode": "train", "datatime": "0.001", "epoch": 787, "iter": 30, "lr": "2.18e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9354, "loss_uniform": 0.0053, "loss_aug": 6.3942, "loss": -0.9354, "group0_lr": 0.2187, "group1_lr": 0.2187}
{"mode": "train", "datatime": "1.098", "epoch": 788, "iter": 15, "lr": "2.17e-01", "total": 37, "batchsize": 256, "time": "1.392", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9388, "loss_uniform": 0.0051, "loss_aug": 6.3913, "loss": -0.9388, "group0_lr": 0.2175, "group1_lr": 0.2175}
{"mode": "train", "datatime": "0.001", "epoch": 788, "iter": 30, "lr": "2.16e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7934, "scale": 1.0, "loss_sim": -0.9323, "loss_uniform": 0.0054, "loss_aug": 6.396, "loss": -0.9323, "group0_lr": 0.2167, "group1_lr": 0.2167}
{"mode": "train", "datatime": "1.127", "epoch": 789, "iter": 15, "lr": "2.15e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9399, "loss_uniform": 0.0054, "loss_aug": 6.3907, "loss": -0.9399, "group0_lr": 0.2155, "group1_lr": 0.2155}
{"mode": "train", "datatime": "0.001", "epoch": 789, "iter": 30, "lr": "2.14e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9375, "loss_uniform": 0.0054, "loss_aug": 6.3929, "loss": -0.9375, "group0_lr": 0.2147, "group1_lr": 0.2147}
{"mode": "train", "datatime": "1.127", "epoch": 790, "iter": 15, "lr": "2.13e-01", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9364, "loss_uniform": 0.0055, "loss_aug": 6.3931, "loss": -0.9364, "group0_lr": 0.2136, "group1_lr": 0.2136}
{"mode": "train", "datatime": "0.001", "epoch": 790, "iter": 30, "lr": "2.12e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9372, "loss_uniform": 0.0056, "loss_aug": 6.3917, "loss": -0.9372, "group0_lr": 0.2128, "group1_lr": 0.2128}
{"mode": "train", "datatime": "1.120", "epoch": 791, "iter": 15, "lr": "2.11e-01", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9394, "loss_uniform": 0.0053, "loss_aug": 6.3886, "loss": -0.9394, "group0_lr": 0.2116, "group1_lr": 0.2116}
{"mode": "train", "datatime": "0.001", "epoch": 791, "iter": 30, "lr": "2.10e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9391, "loss_uniform": 0.0054, "loss_aug": 6.3883, "loss": -0.9391, "group0_lr": 0.2108, "group1_lr": 0.2108}
{"mode": "train", "datatime": "1.093", "epoch": 792, "iter": 15, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9385, "loss_uniform": 0.0054, "loss_aug": 6.3887, "loss": -0.9385, "group0_lr": 0.2097, "group1_lr": 0.2097}
{"mode": "train", "datatime": "0.001", "epoch": 792, "iter": 30, "lr": "2.09e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9384, "loss_uniform": 0.0055, "loss_aug": 6.3896, "loss": -0.9384, "group0_lr": 0.2089, "group1_lr": 0.2089}
{"mode": "train", "datatime": "1.097", "epoch": 793, "iter": 15, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9364, "loss_uniform": 0.0053, "loss_aug": 6.3911, "loss": -0.9364, "group0_lr": 0.2077, "group1_lr": 0.2077}
{"mode": "train", "datatime": "0.001", "epoch": 793, "iter": 30, "lr": "2.07e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.9385, "loss_uniform": 0.0054, "loss_aug": 6.3887, "loss": -0.9385, "group0_lr": 0.2069, "group1_lr": 0.2069}
{"mode": "train", "datatime": "1.093", "epoch": 794, "iter": 15, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.8006, "scale": 1.0, "loss_sim": -0.9399, "loss_uniform": 0.0051, "loss_aug": 6.3853, "loss": -0.9399, "group0_lr": 0.2058, "group1_lr": 0.2058}
{"mode": "train", "datatime": "0.001", "epoch": 794, "iter": 30, "lr": "2.05e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9352, "loss_uniform": 0.0054, "loss_aug": 6.3897, "loss": -0.9352, "group0_lr": 0.205, "group1_lr": 0.205}
{"mode": "train", "datatime": "1.077", "epoch": 795, "iter": 15, "lr": "2.04e-01", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9406, "loss_uniform": 0.0056, "loss_aug": 6.3868, "loss": -0.9406, "group0_lr": 0.2039, "group1_lr": 0.2039}
{"mode": "train", "datatime": "0.001", "epoch": 795, "iter": 30, "lr": "2.03e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9396, "loss_uniform": 0.0052, "loss_aug": 6.3842, "loss": -0.9396, "group0_lr": 0.2031, "group1_lr": 0.2031}
{"mode": "train", "datatime": "1.049", "epoch": 796, "iter": 15, "lr": "2.02e-01", "total": 37, "batchsize": 256, "time": "1.346", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9427, "loss_uniform": 0.0055, "loss_aug": 6.3827, "loss": -0.9427, "group0_lr": 0.202, "group1_lr": 0.202}
{"mode": "train", "datatime": "0.001", "epoch": 796, "iter": 30, "lr": "2.01e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9341, "loss_uniform": 0.0056, "loss_aug": 6.3879, "loss": -0.9341, "group0_lr": 0.2012, "group1_lr": 0.2012}
{"mode": "train", "datatime": "1.098", "epoch": 797, "iter": 15, "lr": "2.00e-01", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.7923, "scale": 1.0, "loss_sim": -0.9345, "loss_uniform": 0.0056, "loss_aug": 6.387, "loss": -0.9345, "group0_lr": 0.2001, "group1_lr": 0.2001}
{"mode": "train", "datatime": "0.001", "epoch": 797, "iter": 30, "lr": "1.99e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9396, "loss_uniform": 0.0055, "loss_aug": 6.3832, "loss": -0.9396, "group0_lr": 0.1993, "group1_lr": 0.1993}
{"mode": "train", "datatime": "1.048", "epoch": 798, "iter": 15, "lr": "1.98e-01", "total": 37, "batchsize": 256, "time": "1.351", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.9356, "loss_uniform": 0.0053, "loss_aug": 6.3855, "loss": -0.9356, "group0_lr": 0.1982, "group1_lr": 0.1982}
{"mode": "train", "datatime": "0.001", "epoch": 798, "iter": 30, "lr": "1.97e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9397, "loss_uniform": 0.0056, "loss_aug": 6.3829, "loss": -0.9397, "group0_lr": 0.1974, "group1_lr": 0.1974}
{"mode": "train", "datatime": "1.040", "epoch": 799, "iter": 15, "lr": "1.96e-01", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.7952, "scale": 1.0, "loss_sim": -0.9349, "loss_uniform": 0.0055, "loss_aug": 6.3853, "loss": -0.9349, "group0_lr": 0.1963, "group1_lr": 0.1963}
{"mode": "train", "datatime": "0.001", "epoch": 799, "iter": 30, "lr": "1.95e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7929, "scale": 1.0, "loss_sim": -0.933, "loss_uniform": 0.0054, "loss_aug": 6.3869, "loss": -0.933, "group0_lr": 0.1955, "group1_lr": 0.1955}
{"mode": "val", "epoch": 799, "KNN-5": 69.30955414012739}
{"mode": "train", "datatime": "1.140", "epoch": 800, "iter": 15, "lr": "1.94e-01", "total": 37, "batchsize": 256, "time": "1.426", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9355, "loss_uniform": 0.0057, "loss_aug": 6.3842, "loss": -0.9355, "group0_lr": 0.1944, "group1_lr": 0.1944}
{"mode": "train", "datatime": "0.001", "epoch": 800, "iter": 30, "lr": "1.93e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.0055, "loss_aug": 6.3805, "loss": -0.9415, "group0_lr": 0.1936, "group1_lr": 0.1936}
{"mode": "train", "datatime": "1.098", "epoch": 801, "iter": 15, "lr": "1.92e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9383, "loss_uniform": 0.0055, "loss_aug": 6.3821, "loss": -0.9383, "group0_lr": 0.1925, "group1_lr": 0.1925}
{"mode": "train", "datatime": "0.001", "epoch": 801, "iter": 30, "lr": "1.91e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8034, "scale": 1.0, "loss_sim": -0.9402, "loss_uniform": 0.0054, "loss_aug": 6.3803, "loss": -0.9402, "group0_lr": 0.1917, "group1_lr": 0.1917}
{"mode": "train", "datatime": "1.170", "epoch": 802, "iter": 15, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "1.453", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9388, "loss_uniform": 0.0051, "loss_aug": 6.3814, "loss": -0.9388, "group0_lr": 0.1906, "group1_lr": 0.1906}
{"mode": "train", "datatime": "0.001", "epoch": 802, "iter": 30, "lr": "1.90e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9368, "loss_uniform": 0.0054, "loss_aug": 6.3823, "loss": -0.9368, "group0_lr": 0.1899, "group1_lr": 0.1899}
{"mode": "train", "datatime": "1.154", "epoch": 803, "iter": 15, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "1.440", "pre-sim": 0.8, "scale": 1.0, "loss_sim": -0.9398, "loss_uniform": 0.0056, "loss_aug": 6.3788, "loss": -0.9398, "group0_lr": 0.1888, "group1_lr": 0.1888}
{"mode": "train", "datatime": "0.001", "epoch": 803, "iter": 30, "lr": "1.88e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9381, "loss_uniform": 0.0055, "loss_aug": 6.3813, "loss": -0.9381, "group0_lr": 0.188, "group1_lr": 0.188}
{"mode": "train", "datatime": "1.196", "epoch": 804, "iter": 15, "lr": "1.87e-01", "total": 37, "batchsize": 256, "time": "1.478", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9409, "loss_uniform": 0.0054, "loss_aug": 6.3777, "loss": -0.9409, "group0_lr": 0.1869, "group1_lr": 0.1869}
{"mode": "train", "datatime": "0.001", "epoch": 804, "iter": 30, "lr": "1.86e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9396, "loss_uniform": 0.0054, "loss_aug": 6.3779, "loss": -0.9396, "group0_lr": 0.1862, "group1_lr": 0.1862}
{"mode": "train", "datatime": "1.132", "epoch": 805, "iter": 15, "lr": "1.85e-01", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9359, "loss_uniform": 0.0056, "loss_aug": 6.3815, "loss": -0.9359, "group0_lr": 0.1851, "group1_lr": 0.1851}
{"mode": "train", "datatime": "0.001", "epoch": 805, "iter": 30, "lr": "1.84e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9398, "loss_uniform": 0.0054, "loss_aug": 6.3784, "loss": -0.9398, "group0_lr": 0.1843, "group1_lr": 0.1843}
{"mode": "train", "datatime": "1.180", "epoch": 806, "iter": 15, "lr": "1.83e-01", "total": 37, "batchsize": 256, "time": "1.464", "pre-sim": 0.7961, "scale": 1.0, "loss_sim": -0.9408, "loss_uniform": 0.0053, "loss_aug": 6.3767, "loss": -0.9408, "group0_lr": 0.1832, "group1_lr": 0.1832}
{"mode": "train", "datatime": "0.001", "epoch": 806, "iter": 30, "lr": "1.82e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9395, "loss_uniform": 0.0052, "loss_aug": 6.3762, "loss": -0.9395, "group0_lr": 0.1825, "group1_lr": 0.1825}
{"mode": "train", "datatime": "1.176", "epoch": 807, "iter": 15, "lr": "1.81e-01", "total": 37, "batchsize": 256, "time": "1.458", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9419, "loss_uniform": 0.0053, "loss_aug": 6.3733, "loss": -0.9419, "group0_lr": 0.1814, "group1_lr": 0.1814}
{"mode": "train", "datatime": "0.001", "epoch": 807, "iter": 30, "lr": "1.80e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9372, "loss_uniform": 0.0053, "loss_aug": 6.3749, "loss": -0.9372, "group0_lr": 0.1807, "group1_lr": 0.1807}
{"mode": "train", "datatime": "1.147", "epoch": 808, "iter": 15, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "1.431", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9399, "loss_uniform": 0.0051, "loss_aug": 6.3709, "loss": -0.9399, "group0_lr": 0.1796, "group1_lr": 0.1796}
{"mode": "train", "datatime": "0.001", "epoch": 808, "iter": 30, "lr": "1.79e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9414, "loss_uniform": 0.005, "loss_aug": 6.3697, "loss": -0.9414, "group0_lr": 0.1789, "group1_lr": 0.1789}
{"mode": "train", "datatime": "1.148", "epoch": 809, "iter": 15, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "1.432", "pre-sim": 0.7997, "scale": 1.0, "loss_sim": -0.9387, "loss_uniform": 0.0051, "loss_aug": 6.3716, "loss": -0.9387, "group0_lr": 0.1778, "group1_lr": 0.1778}
{"mode": "train", "datatime": "0.001", "epoch": 809, "iter": 30, "lr": "1.77e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9388, "loss_uniform": 0.005, "loss_aug": 6.3699, "loss": -0.9388, "group0_lr": 0.1771, "group1_lr": 0.1771}
{"mode": "train", "datatime": "1.075", "epoch": 810, "iter": 15, "lr": "1.76e-01", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9381, "loss_uniform": 0.0047, "loss_aug": 6.3691, "loss": -0.9381, "group0_lr": 0.176, "group1_lr": 0.176}
{"mode": "train", "datatime": "0.001", "epoch": 810, "iter": 30, "lr": "1.75e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9398, "loss_uniform": 0.0049, "loss_aug": 6.3665, "loss": -0.9398, "group0_lr": 0.1753, "group1_lr": 0.1753}
{"mode": "train", "datatime": "1.091", "epoch": 811, "iter": 15, "lr": "1.74e-01", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9367, "loss_uniform": 0.0048, "loss_aug": 6.3677, "loss": -0.9367, "group0_lr": 0.1742, "group1_lr": 0.1742}
{"mode": "train", "datatime": "0.001", "epoch": 811, "iter": 30, "lr": "1.73e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9379, "loss_uniform": 0.0049, "loss_aug": 6.3656, "loss": -0.9379, "group0_lr": 0.1735, "group1_lr": 0.1735}
{"mode": "train", "datatime": "1.184", "epoch": 812, "iter": 15, "lr": "1.72e-01", "total": 37, "batchsize": 256, "time": "1.466", "pre-sim": 0.7938, "scale": 1.0, "loss_sim": -0.9358, "loss_uniform": 0.005, "loss_aug": 6.3685, "loss": -0.9358, "group0_lr": 0.1724, "group1_lr": 0.1724}
{"mode": "train", "datatime": "0.001", "epoch": 812, "iter": 30, "lr": "1.71e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.9419, "loss_uniform": 0.0048, "loss_aug": 6.3616, "loss": -0.9419, "group0_lr": 0.1717, "group1_lr": 0.1717}
{"mode": "train", "datatime": "1.075", "epoch": 813, "iter": 15, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "1.364", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9354, "loss_uniform": 0.005, "loss_aug": 6.3651, "loss": -0.9354, "group0_lr": 0.1706, "group1_lr": 0.1706}
{"mode": "train", "datatime": "0.001", "epoch": 813, "iter": 30, "lr": "1.70e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7939, "scale": 1.0, "loss_sim": -0.9347, "loss_uniform": 0.005, "loss_aug": 6.3658, "loss": -0.9347, "group0_lr": 0.1699, "group1_lr": 0.1699}
{"mode": "train", "datatime": "1.141", "epoch": 814, "iter": 15, "lr": "1.69e-01", "total": 37, "batchsize": 256, "time": "1.427", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0049, "loss_aug": 6.3616, "loss": -0.9412, "group0_lr": 0.1689, "group1_lr": 0.1689}
{"mode": "train", "datatime": "0.001", "epoch": 814, "iter": 30, "lr": "1.68e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9387, "loss_uniform": 0.0052, "loss_aug": 6.3629, "loss": -0.9387, "group0_lr": 0.1681, "group1_lr": 0.1681}
{"mode": "train", "datatime": "1.169", "epoch": 815, "iter": 15, "lr": "1.67e-01", "total": 37, "batchsize": 256, "time": "1.454", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.938, "loss_uniform": 0.0049, "loss_aug": 6.3633, "loss": -0.938, "group0_lr": 0.1671, "group1_lr": 0.1671}
{"mode": "train", "datatime": "0.001", "epoch": 815, "iter": 30, "lr": "1.66e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9386, "loss_uniform": 0.005, "loss_aug": 6.3639, "loss": -0.9386, "group0_lr": 0.1664, "group1_lr": 0.1664}
{"mode": "train", "datatime": "1.102", "epoch": 816, "iter": 15, "lr": "1.65e-01", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9386, "loss_uniform": 0.005, "loss_aug": 6.3623, "loss": -0.9386, "group0_lr": 0.1653, "group1_lr": 0.1653}
{"mode": "train", "datatime": "0.001", "epoch": 816, "iter": 30, "lr": "1.64e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9362, "loss_uniform": 0.0048, "loss_aug": 6.3647, "loss": -0.9362, "group0_lr": 0.1646, "group1_lr": 0.1646}
{"mode": "train", "datatime": "1.128", "epoch": 817, "iter": 15, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "1.410", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9424, "loss_uniform": 0.0051, "loss_aug": 6.3594, "loss": -0.9424, "group0_lr": 0.1636, "group1_lr": 0.1636}
{"mode": "train", "datatime": "0.001", "epoch": 817, "iter": 30, "lr": "1.63e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9387, "loss_uniform": 0.0047, "loss_aug": 6.3619, "loss": -0.9387, "group0_lr": 0.1629, "group1_lr": 0.1629}
{"mode": "train", "datatime": "1.062", "epoch": 818, "iter": 15, "lr": "1.62e-01", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.7915, "scale": 1.0, "loss_sim": -0.9366, "loss_uniform": 0.0047, "loss_aug": 6.3636, "loss": -0.9366, "group0_lr": 0.1619, "group1_lr": 0.1619}
{"mode": "train", "datatime": "0.001", "epoch": 818, "iter": 30, "lr": "1.61e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9393, "loss_uniform": 0.0048, "loss_aug": 6.3602, "loss": -0.9393, "group0_lr": 0.1612, "group1_lr": 0.1612}
{"mode": "train", "datatime": "1.015", "epoch": 819, "iter": 15, "lr": "1.60e-01", "total": 37, "batchsize": 256, "time": "1.319", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.9373, "loss_uniform": 0.0047, "loss_aug": 6.3601, "loss": -0.9373, "group0_lr": 0.1601, "group1_lr": 0.1601}
{"mode": "train", "datatime": "0.001", "epoch": 819, "iter": 30, "lr": "1.59e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0047, "loss_aug": 6.3544, "loss": -0.9441, "group0_lr": 0.1594, "group1_lr": 0.1594}
{"mode": "train", "datatime": "1.080", "epoch": 820, "iter": 15, "lr": "1.58e-01", "total": 37, "batchsize": 256, "time": "1.367", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0048, "loss_aug": 6.3554, "loss": -0.9412, "group0_lr": 0.1584, "group1_lr": 0.1584}
{"mode": "train", "datatime": "0.001", "epoch": 820, "iter": 30, "lr": "1.57e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9375, "loss_uniform": 0.0048, "loss_aug": 6.3583, "loss": -0.9375, "group0_lr": 0.1577, "group1_lr": 0.1577}
{"mode": "train", "datatime": "1.160", "epoch": 821, "iter": 15, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "1.442", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0046, "loss_aug": 6.354, "loss": -0.9425, "group0_lr": 0.1567, "group1_lr": 0.1567}
{"mode": "train", "datatime": "0.001", "epoch": 821, "iter": 30, "lr": "1.56e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9413, "loss_uniform": 0.0045, "loss_aug": 6.3535, "loss": -0.9413, "group0_lr": 0.156, "group1_lr": 0.156}
{"mode": "train", "datatime": "1.077", "epoch": 822, "iter": 15, "lr": "1.55e-01", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9375, "loss_uniform": 0.0044, "loss_aug": 6.3558, "loss": -0.9375, "group0_lr": 0.155, "group1_lr": 0.155}
{"mode": "train", "datatime": "0.001", "epoch": 822, "iter": 30, "lr": "1.54e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9402, "loss_uniform": 0.0047, "loss_aug": 6.3535, "loss": -0.9402, "group0_lr": 0.1543, "group1_lr": 0.1543}
{"mode": "train", "datatime": "1.120", "epoch": 823, "iter": 15, "lr": "1.53e-01", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0043, "loss_aug": 6.3499, "loss": -0.9428, "group0_lr": 0.1533, "group1_lr": 0.1533}
{"mode": "train", "datatime": "0.001", "epoch": 823, "iter": 30, "lr": "1.52e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9395, "loss_uniform": 0.0043, "loss_aug": 6.3521, "loss": -0.9395, "group0_lr": 0.1526, "group1_lr": 0.1526}
{"mode": "train", "datatime": "1.074", "epoch": 824, "iter": 15, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.7938, "scale": 1.0, "loss_sim": -0.9371, "loss_uniform": 0.0044, "loss_aug": 6.3533, "loss": -0.9371, "group0_lr": 0.1516, "group1_lr": 0.1516}
{"mode": "train", "datatime": "0.001", "epoch": 824, "iter": 30, "lr": "1.51e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9393, "loss_uniform": 0.0046, "loss_aug": 6.3512, "loss": -0.9393, "group0_lr": 0.151, "group1_lr": 0.151}
{"mode": "train", "datatime": "1.122", "epoch": 825, "iter": 15, "lr": "1.50e-01", "total": 37, "batchsize": 256, "time": "1.409", "pre-sim": 0.7933, "scale": 1.0, "loss_sim": -0.9363, "loss_uniform": 0.0045, "loss_aug": 6.3543, "loss": -0.9363, "group0_lr": 0.15, "group1_lr": 0.15}
{"mode": "train", "datatime": "0.001", "epoch": 825, "iter": 30, "lr": "1.49e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0047, "loss_aug": 6.3504, "loss": -0.9412, "group0_lr": 0.1493, "group1_lr": 0.1493}
{"mode": "train", "datatime": "1.146", "epoch": 826, "iter": 15, "lr": "1.48e-01", "total": 37, "batchsize": 256, "time": "1.431", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9405, "loss_uniform": 0.0041, "loss_aug": 6.3489, "loss": -0.9405, "group0_lr": 0.1483, "group1_lr": 0.1483}
{"mode": "train", "datatime": "0.001", "epoch": 826, "iter": 30, "lr": "1.47e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9414, "loss_uniform": 0.0043, "loss_aug": 6.348, "loss": -0.9414, "group0_lr": 0.1476, "group1_lr": 0.1476}
{"mode": "train", "datatime": "1.090", "epoch": 827, "iter": 15, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7961, "scale": 1.0, "loss_sim": -0.9409, "loss_uniform": 0.0043, "loss_aug": 6.3475, "loss": -0.9409, "group0_lr": 0.1466, "group1_lr": 0.1466}
{"mode": "train", "datatime": "0.001", "epoch": 827, "iter": 30, "lr": "1.46e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9384, "loss_uniform": 0.0041, "loss_aug": 6.3491, "loss": -0.9384, "group0_lr": 0.146, "group1_lr": 0.146}
{"mode": "train", "datatime": "1.154", "epoch": 828, "iter": 15, "lr": "1.45e-01", "total": 37, "batchsize": 256, "time": "1.437", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9403, "loss_uniform": 0.0046, "loss_aug": 6.3475, "loss": -0.9403, "group0_lr": 0.145, "group1_lr": 0.145}
{"mode": "train", "datatime": "0.001", "epoch": 828, "iter": 30, "lr": "1.44e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7934, "scale": 1.0, "loss_sim": -0.9406, "loss_uniform": 0.0042, "loss_aug": 6.348, "loss": -0.9406, "group0_lr": 0.1443, "group1_lr": 0.1443}
{"mode": "train", "datatime": "1.070", "epoch": 829, "iter": 15, "lr": "1.43e-01", "total": 37, "batchsize": 256, "time": "1.356", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9421, "loss_uniform": 0.0042, "loss_aug": 6.3467, "loss": -0.9421, "group0_lr": 0.1433, "group1_lr": 0.1433}
{"mode": "train", "datatime": "0.001", "epoch": 829, "iter": 30, "lr": "1.42e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9386, "loss_uniform": 0.0041, "loss_aug": 6.3483, "loss": -0.9386, "group0_lr": 0.1427, "group1_lr": 0.1427}
{"mode": "train", "datatime": "1.118", "epoch": 830, "iter": 15, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0041, "loss_aug": 6.3441, "loss": -0.9425, "group0_lr": 0.1417, "group1_lr": 0.1417}
{"mode": "train", "datatime": "0.001", "epoch": 830, "iter": 30, "lr": "1.41e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.9382, "loss_uniform": 0.0039, "loss_aug": 6.3452, "loss": -0.9382, "group0_lr": 0.141, "group1_lr": 0.141}
{"mode": "train", "datatime": "1.157", "epoch": 831, "iter": 15, "lr": "1.40e-01", "total": 37, "batchsize": 256, "time": "1.440", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9404, "loss_uniform": 0.004, "loss_aug": 6.3431, "loss": -0.9404, "group0_lr": 0.1401, "group1_lr": 0.1401}
{"mode": "train", "datatime": "0.001", "epoch": 831, "iter": 30, "lr": "1.39e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9398, "loss_uniform": 0.0042, "loss_aug": 6.3438, "loss": -0.9398, "group0_lr": 0.1394, "group1_lr": 0.1394}
{"mode": "train", "datatime": "1.069", "epoch": 832, "iter": 15, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.7995, "scale": 1.0, "loss_sim": -0.9427, "loss_uniform": 0.004, "loss_aug": 6.3401, "loss": -0.9427, "group0_lr": 0.1385, "group1_lr": 0.1385}
{"mode": "train", "datatime": "0.001", "epoch": 832, "iter": 30, "lr": "1.38e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9419, "loss_uniform": 0.004, "loss_aug": 6.3407, "loss": -0.9419, "group0_lr": 0.1378, "group1_lr": 0.1378}
{"mode": "train", "datatime": "1.099", "epoch": 833, "iter": 15, "lr": "1.37e-01", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.7995, "scale": 1.0, "loss_sim": -0.9418, "loss_uniform": 0.0041, "loss_aug": 6.3402, "loss": -0.9418, "group0_lr": 0.1369, "group1_lr": 0.1369}
{"mode": "train", "datatime": "0.001", "epoch": 833, "iter": 30, "lr": "1.36e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9397, "loss_uniform": 0.0041, "loss_aug": 6.3412, "loss": -0.9397, "group0_lr": 0.1362, "group1_lr": 0.1362}
{"mode": "train", "datatime": "1.108", "epoch": 834, "iter": 15, "lr": "1.35e-01", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.7926, "scale": 1.0, "loss_sim": -0.9344, "loss_uniform": 0.0042, "loss_aug": 6.3447, "loss": -0.9344, "group0_lr": 0.1353, "group1_lr": 0.1353}
{"mode": "train", "datatime": "0.001", "epoch": 834, "iter": 30, "lr": "1.34e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9381, "loss_uniform": 0.0039, "loss_aug": 6.3422, "loss": -0.9381, "group0_lr": 0.1346, "group1_lr": 0.1346}
{"mode": "train", "datatime": "1.086", "epoch": 835, "iter": 15, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9417, "loss_uniform": 0.0042, "loss_aug": 6.3395, "loss": -0.9417, "group0_lr": 0.1337, "group1_lr": 0.1337}
{"mode": "train", "datatime": "0.001", "epoch": 835, "iter": 30, "lr": "1.33e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.941, "loss_uniform": 0.0037, "loss_aug": 6.3383, "loss": -0.941, "group0_lr": 0.133, "group1_lr": 0.133}
{"mode": "train", "datatime": "1.053", "epoch": 836, "iter": 15, "lr": "1.32e-01", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.004, "loss_aug": 6.3377, "loss": -0.9428, "group0_lr": 0.1321, "group1_lr": 0.1321}
{"mode": "train", "datatime": "0.001", "epoch": 836, "iter": 30, "lr": "1.31e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.0038, "loss_aug": 6.3379, "loss": -0.9415, "group0_lr": 0.1315, "group1_lr": 0.1315}
{"mode": "train", "datatime": "1.126", "epoch": 837, "iter": 15, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0039, "loss_aug": 6.3356, "loss": -0.9428, "group0_lr": 0.1305, "group1_lr": 0.1305}
{"mode": "train", "datatime": "0.001", "epoch": 837, "iter": 30, "lr": "1.30e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9407, "loss_uniform": 0.0041, "loss_aug": 6.3378, "loss": -0.9407, "group0_lr": 0.1299, "group1_lr": 0.1299}
{"mode": "train", "datatime": "1.135", "epoch": 838, "iter": 15, "lr": "1.29e-01", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0039, "loss_aug": 6.3345, "loss": -0.9462, "group0_lr": 0.129, "group1_lr": 0.129}
{"mode": "train", "datatime": "0.001", "epoch": 838, "iter": 30, "lr": "1.28e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9358, "loss_uniform": 0.004, "loss_aug": 6.341, "loss": -0.9358, "group0_lr": 0.1283, "group1_lr": 0.1283}
{"mode": "train", "datatime": "1.064", "epoch": 839, "iter": 15, "lr": "1.27e-01", "total": 37, "batchsize": 256, "time": "1.350", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.0039, "loss_aug": 6.336, "loss": -0.9415, "group0_lr": 0.1274, "group1_lr": 0.1274}
{"mode": "train", "datatime": "0.001", "epoch": 839, "iter": 30, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0039, "loss_aug": 6.3371, "loss": -0.9412, "group0_lr": 0.1268, "group1_lr": 0.1268}
{"mode": "train", "datatime": "1.024", "epoch": 840, "iter": 15, "lr": "1.26e-01", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0039, "loss_aug": 6.3358, "loss": -0.9435, "group0_lr": 0.1259, "group1_lr": 0.1259}
{"mode": "train", "datatime": "0.001", "epoch": 840, "iter": 30, "lr": "1.25e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.794, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0039, "loss_aug": 6.3358, "loss": -0.9412, "group0_lr": 0.1252, "group1_lr": 0.1252}
{"mode": "train", "datatime": "1.051", "epoch": 841, "iter": 15, "lr": "1.24e-01", "total": 37, "batchsize": 256, "time": "1.354", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9384, "loss_uniform": 0.0039, "loss_aug": 6.3371, "loss": -0.9384, "group0_lr": 0.1243, "group1_lr": 0.1243}
{"mode": "train", "datatime": "0.001", "epoch": 841, "iter": 30, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.794, "scale": 1.0, "loss_sim": -0.939, "loss_uniform": 0.0039, "loss_aug": 6.3371, "loss": -0.939, "group0_lr": 0.1237, "group1_lr": 0.1237}
{"mode": "train", "datatime": "1.107", "epoch": 842, "iter": 15, "lr": "1.23e-01", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9411, "loss_uniform": 0.004, "loss_aug": 6.3347, "loss": -0.9411, "group0_lr": 0.1228, "group1_lr": 0.1228}
{"mode": "train", "datatime": "0.001", "epoch": 842, "iter": 30, "lr": "1.22e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9413, "loss_uniform": 0.0038, "loss_aug": 6.3345, "loss": -0.9413, "group0_lr": 0.1222, "group1_lr": 0.1222}
{"mode": "train", "datatime": "1.078", "epoch": 843, "iter": 15, "lr": "1.21e-01", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.941, "loss_uniform": 0.004, "loss_aug": 6.3337, "loss": -0.941, "group0_lr": 0.1213, "group1_lr": 0.1213}
{"mode": "train", "datatime": "0.001", "epoch": 843, "iter": 30, "lr": "1.20e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7925, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.0039, "loss_aug": 6.3331, "loss": -0.9415, "group0_lr": 0.1207, "group1_lr": 0.1207}
{"mode": "train", "datatime": "1.043", "epoch": 844, "iter": 15, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "1.336", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.9389, "loss_uniform": 0.004, "loss_aug": 6.3345, "loss": -0.9389, "group0_lr": 0.1198, "group1_lr": 0.1198}
{"mode": "train", "datatime": "0.001", "epoch": 844, "iter": 30, "lr": "1.19e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0041, "loss_aug": 6.3302, "loss": -0.9448, "group0_lr": 0.1192, "group1_lr": 0.1192}
{"mode": "train", "datatime": "1.005", "epoch": 845, "iter": 15, "lr": "1.18e-01", "total": 37, "batchsize": 256, "time": "1.309", "pre-sim": 0.7961, "scale": 1.0, "loss_sim": -0.9375, "loss_uniform": 0.0041, "loss_aug": 6.3346, "loss": -0.9375, "group0_lr": 0.1183, "group1_lr": 0.1183}
{"mode": "train", "datatime": "0.001", "epoch": 845, "iter": 30, "lr": "1.17e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0041, "loss_aug": 6.329, "loss": -0.9432, "group0_lr": 0.1177, "group1_lr": 0.1177}
{"mode": "train", "datatime": "1.067", "epoch": 846, "iter": 15, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "1.358", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.004, "loss_aug": 6.3302, "loss": -0.9415, "group0_lr": 0.1168, "group1_lr": 0.1168}
{"mode": "train", "datatime": "0.001", "epoch": 846, "iter": 30, "lr": "1.16e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7938, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0039, "loss_aug": 6.3299, "loss": -0.9425, "group0_lr": 0.1162, "group1_lr": 0.1162}
{"mode": "train", "datatime": "1.099", "epoch": 847, "iter": 15, "lr": "1.15e-01", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9437, "loss_uniform": 0.0041, "loss_aug": 6.3299, "loss": -0.9437, "group0_lr": 0.1153, "group1_lr": 0.1153}
{"mode": "train", "datatime": "0.001", "epoch": 847, "iter": 30, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9402, "loss_uniform": 0.0041, "loss_aug": 6.3311, "loss": -0.9402, "group0_lr": 0.1147, "group1_lr": 0.1147}
{"mode": "train", "datatime": "1.114", "epoch": 848, "iter": 15, "lr": "1.14e-01", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.942, "loss_uniform": 0.004, "loss_aug": 6.3293, "loss": -0.942, "group0_lr": 0.1138, "group1_lr": 0.1138}
{"mode": "train", "datatime": "0.001", "epoch": 848, "iter": 30, "lr": "1.13e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0041, "loss_aug": 6.327, "loss": -0.9441, "group0_lr": 0.1132, "group1_lr": 0.1132}
{"mode": "train", "datatime": "1.061", "epoch": 849, "iter": 15, "lr": "1.12e-01", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0041, "loss_aug": 6.3272, "loss": -0.9435, "group0_lr": 0.1123, "group1_lr": 0.1123}
{"mode": "train", "datatime": "0.001", "epoch": 849, "iter": 30, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0039, "loss_aug": 6.3257, "loss": -0.9438, "group0_lr": 0.1118, "group1_lr": 0.1118}
{"mode": "val", "epoch": 849, "KNN-5": 69.13630573248408}
{"mode": "train", "datatime": "1.127", "epoch": 850, "iter": 15, "lr": "1.11e-01", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0041, "loss_aug": 6.326, "loss": -0.943, "group0_lr": 0.1109, "group1_lr": 0.1109}
{"mode": "train", "datatime": "0.001", "epoch": 850, "iter": 30, "lr": "1.10e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7934, "scale": 1.0, "loss_sim": -0.9406, "loss_uniform": 0.0041, "loss_aug": 6.3271, "loss": -0.9406, "group0_lr": 0.1103, "group1_lr": 0.1103}
{"mode": "train", "datatime": "1.123", "epoch": 851, "iter": 15, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9413, "loss_uniform": 0.0042, "loss_aug": 6.3272, "loss": -0.9413, "group0_lr": 0.1094, "group1_lr": 0.1094}
{"mode": "train", "datatime": "0.001", "epoch": 851, "iter": 30, "lr": "1.09e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9424, "loss_uniform": 0.0041, "loss_aug": 6.3261, "loss": -0.9424, "group0_lr": 0.1089, "group1_lr": 0.1089}
{"mode": "train", "datatime": "1.111", "epoch": 852, "iter": 15, "lr": "1.08e-01", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.8011, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0039, "loss_aug": 6.3227, "loss": -0.9462, "group0_lr": 0.108, "group1_lr": 0.108}
{"mode": "train", "datatime": "0.001", "epoch": 852, "iter": 30, "lr": "1.07e-01", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7929, "scale": 1.0, "loss_sim": -0.9404, "loss_uniform": 0.0042, "loss_aug": 6.3277, "loss": -0.9404, "group0_lr": 0.1074, "group1_lr": 0.1074}
{"mode": "train", "datatime": "1.170", "epoch": 853, "iter": 15, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "1.456", "pre-sim": 0.8002, "scale": 1.0, "loss_sim": -0.9457, "loss_uniform": 0.0039, "loss_aug": 6.3229, "loss": -0.9457, "group0_lr": 0.1066, "group1_lr": 0.1066}
{"mode": "train", "datatime": "0.001", "epoch": 853, "iter": 30, "lr": "1.06e-01", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9471, "loss_uniform": 0.0041, "loss_aug": 6.3219, "loss": -0.9471, "group0_lr": 0.106, "group1_lr": 0.106}
{"mode": "train", "datatime": "1.085", "epoch": 854, "iter": 15, "lr": "1.05e-01", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.9408, "loss_uniform": 0.004, "loss_aug": 6.3257, "loss": -0.9408, "group0_lr": 0.1052, "group1_lr": 0.1052}
{"mode": "train", "datatime": "0.001", "epoch": 854, "iter": 30, "lr": "1.04e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0042, "loss_aug": 6.3249, "loss": -0.9433, "group0_lr": 0.1046, "group1_lr": 0.1046}
{"mode": "train", "datatime": "1.133", "epoch": 855, "iter": 15, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0038, "loss_aug": 6.3219, "loss": -0.9444, "group0_lr": 0.1037, "group1_lr": 0.1037}
{"mode": "train", "datatime": "0.001", "epoch": 855, "iter": 30, "lr": "1.03e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9442, "loss_uniform": 0.0042, "loss_aug": 6.3221, "loss": -0.9442, "group0_lr": 0.1032, "group1_lr": 0.1032}
{"mode": "train", "datatime": "1.135", "epoch": 856, "iter": 15, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "1.427", "pre-sim": 0.792, "scale": 1.0, "loss_sim": -0.9403, "loss_uniform": 0.0041, "loss_aug": 6.325, "loss": -0.9403, "group0_lr": 0.1023, "group1_lr": 0.1023}
{"mode": "train", "datatime": "0.001", "epoch": 856, "iter": 30, "lr": "1.02e-01", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9459, "loss_uniform": 0.0042, "loss_aug": 6.3216, "loss": -0.9459, "group0_lr": 0.1018, "group1_lr": 0.1018}
{"mode": "train", "datatime": "1.082", "epoch": 857, "iter": 15, "lr": "1.01e-01", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.7927, "scale": 1.0, "loss_sim": -0.9401, "loss_uniform": 0.0042, "loss_aug": 6.3249, "loss": -0.9401, "group0_lr": 0.1009, "group1_lr": 0.1009}
{"mode": "train", "datatime": "0.001", "epoch": 857, "iter": 30, "lr": "1.00e-01", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7917, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0041, "loss_aug": 6.3238, "loss": -0.9412, "group0_lr": 0.1004, "group1_lr": 0.1004}
{"mode": "train", "datatime": "1.129", "epoch": 858, "iter": 15, "lr": "9.93e-02", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9422, "loss_uniform": 0.0042, "loss_aug": 6.3233, "loss": -0.9422, "group0_lr": 0.0996, "group1_lr": 0.0996}
{"mode": "train", "datatime": "0.001", "epoch": 858, "iter": 30, "lr": "9.87e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0042, "loss_aug": 6.3222, "loss": -0.9433, "group0_lr": 0.099, "group1_lr": 0.099}
{"mode": "train", "datatime": "1.143", "epoch": 859, "iter": 15, "lr": "9.79e-02", "total": 37, "batchsize": 256, "time": "1.434", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9404, "loss_uniform": 0.0041, "loss_aug": 6.3226, "loss": -0.9404, "group0_lr": 0.0982, "group1_lr": 0.0982}
{"mode": "train", "datatime": "0.001", "epoch": 859, "iter": 30, "lr": "9.74e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0042, "loss_aug": 6.319, "loss": -0.9458, "group0_lr": 0.0976, "group1_lr": 0.0976}
{"mode": "train", "datatime": "1.046", "epoch": 860, "iter": 15, "lr": "9.66e-02", "total": 37, "batchsize": 256, "time": "1.347", "pre-sim": 0.795, "scale": 1.0, "loss_sim": -0.94, "loss_uniform": 0.0042, "loss_aug": 6.322, "loss": -0.94, "group0_lr": 0.0968, "group1_lr": 0.0968}
{"mode": "train", "datatime": "0.001", "epoch": 860, "iter": 30, "lr": "9.60e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0042, "loss_aug": 6.3196, "loss": -0.9433, "group0_lr": 0.0963, "group1_lr": 0.0963}
{"mode": "train", "datatime": "1.118", "epoch": 861, "iter": 15, "lr": "9.52e-02", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0041, "loss_aug": 6.3197, "loss": -0.9428, "group0_lr": 0.0955, "group1_lr": 0.0955}
{"mode": "train", "datatime": "0.001", "epoch": 861, "iter": 30, "lr": "9.47e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7933, "scale": 1.0, "loss_sim": -0.9405, "loss_uniform": 0.0042, "loss_aug": 6.3203, "loss": -0.9405, "group0_lr": 0.0949, "group1_lr": 0.0949}
{"mode": "train", "datatime": "1.136", "epoch": 862, "iter": 15, "lr": "9.39e-02", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9422, "loss_uniform": 0.0041, "loss_aug": 6.3191, "loss": -0.9422, "group0_lr": 0.0941, "group1_lr": 0.0941}
{"mode": "train", "datatime": "0.001", "epoch": 862, "iter": 30, "lr": "9.33e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9389, "loss_uniform": 0.0043, "loss_aug": 6.321, "loss": -0.9389, "group0_lr": 0.0936, "group1_lr": 0.0936}
{"mode": "train", "datatime": "1.126", "epoch": 863, "iter": 15, "lr": "9.25e-02", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9406, "loss_uniform": 0.0043, "loss_aug": 6.3201, "loss": -0.9406, "group0_lr": 0.0928, "group1_lr": 0.0928}
{"mode": "train", "datatime": "0.001", "epoch": 863, "iter": 30, "lr": "9.20e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8024, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.004, "loss_aug": 6.316, "loss": -0.9455, "group0_lr": 0.0922, "group1_lr": 0.0922}
{"mode": "train", "datatime": "1.084", "epoch": 864, "iter": 15, "lr": "9.12e-02", "total": 37, "batchsize": 256, "time": "1.396", "pre-sim": 0.7935, "scale": 1.0, "loss_sim": -0.9437, "loss_uniform": 0.0041, "loss_aug": 6.3182, "loss": -0.9437, "group0_lr": 0.0914, "group1_lr": 0.0914}
{"mode": "train", "datatime": "0.001", "epoch": 864, "iter": 30, "lr": "9.07e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7999, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.004, "loss_aug": 6.3155, "loss": -0.9451, "group0_lr": 0.0909, "group1_lr": 0.0909}
{"mode": "train", "datatime": "1.084", "epoch": 865, "iter": 15, "lr": "8.99e-02", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7967, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.004, "loss_aug": 6.3186, "loss": -0.9415, "group0_lr": 0.0901, "group1_lr": 0.0901}
{"mode": "train", "datatime": "0.001", "epoch": 865, "iter": 30, "lr": "8.93e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0039, "loss_aug": 6.3175, "loss": -0.9432, "group0_lr": 0.0896, "group1_lr": 0.0896}
{"mode": "train", "datatime": "1.056", "epoch": 866, "iter": 15, "lr": "8.86e-02", "total": 37, "batchsize": 256, "time": "1.340", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.942, "loss_uniform": 0.0041, "loss_aug": 6.3179, "loss": -0.942, "group0_lr": 0.0888, "group1_lr": 0.0888}
{"mode": "train", "datatime": "0.001", "epoch": 866, "iter": 30, "lr": "8.80e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.798, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0043, "loss_aug": 6.3156, "loss": -0.9458, "group0_lr": 0.0883, "group1_lr": 0.0883}
{"mode": "train", "datatime": "1.120", "epoch": 867, "iter": 15, "lr": "8.73e-02", "total": 37, "batchsize": 256, "time": "1.408", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0039, "loss_aug": 6.3165, "loss": -0.9428, "group0_lr": 0.0875, "group1_lr": 0.0875}
{"mode": "train", "datatime": "0.001", "epoch": 867, "iter": 30, "lr": "8.67e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.8009, "scale": 1.0, "loss_sim": -0.9447, "loss_uniform": 0.0043, "loss_aug": 6.3152, "loss": -0.9447, "group0_lr": 0.087, "group1_lr": 0.087}
{"mode": "train", "datatime": "1.192", "epoch": 868, "iter": 15, "lr": "8.60e-02", "total": 37, "batchsize": 256, "time": "1.474", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9423, "loss_uniform": 0.0041, "loss_aug": 6.3181, "loss": -0.9423, "group0_lr": 0.0862, "group1_lr": 0.0862}
{"mode": "train", "datatime": "0.001", "epoch": 868, "iter": 30, "lr": "8.54e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0039, "loss_aug": 6.3155, "loss": -0.945, "group0_lr": 0.0857, "group1_lr": 0.0857}
{"mode": "train", "datatime": "1.068", "epoch": 869, "iter": 15, "lr": "8.47e-02", "total": 37, "batchsize": 256, "time": "1.365", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9421, "loss_uniform": 0.004, "loss_aug": 6.3175, "loss": -0.9421, "group0_lr": 0.0849, "group1_lr": 0.0849}
{"mode": "train", "datatime": "0.001", "epoch": 869, "iter": 30, "lr": "8.42e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0041, "loss_aug": 6.3142, "loss": -0.9452, "group0_lr": 0.0844, "group1_lr": 0.0844}
{"mode": "train", "datatime": "1.083", "epoch": 870, "iter": 15, "lr": "8.34e-02", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.004, "loss_aug": 6.3176, "loss": -0.9415, "group0_lr": 0.0837, "group1_lr": 0.0837}
{"mode": "train", "datatime": "0.001", "epoch": 870, "iter": 30, "lr": "8.29e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9408, "loss_uniform": 0.004, "loss_aug": 6.3173, "loss": -0.9408, "group0_lr": 0.0831, "group1_lr": 0.0831}
{"mode": "train", "datatime": "1.086", "epoch": 871, "iter": 15, "lr": "8.21e-02", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.7988, "scale": 1.0, "loss_sim": -0.9468, "loss_uniform": 0.004, "loss_aug": 6.3135, "loss": -0.9468, "group0_lr": 0.0824, "group1_lr": 0.0824}
{"mode": "train", "datatime": "0.001", "epoch": 871, "iter": 30, "lr": "8.16e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0038, "loss_aug": 6.3158, "loss": -0.9425, "group0_lr": 0.0819, "group1_lr": 0.0819}
{"mode": "train", "datatime": "1.088", "epoch": 872, "iter": 15, "lr": "8.09e-02", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0039, "loss_aug": 6.3146, "loss": -0.9444, "group0_lr": 0.0811, "group1_lr": 0.0811}
{"mode": "train", "datatime": "0.001", "epoch": 872, "iter": 30, "lr": "8.04e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9418, "loss_uniform": 0.0038, "loss_aug": 6.3163, "loss": -0.9418, "group0_lr": 0.0806, "group1_lr": 0.0806}
{"mode": "train", "datatime": "1.119", "epoch": 873, "iter": 15, "lr": "7.96e-02", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0038, "loss_aug": 6.314, "loss": -0.9443, "group0_lr": 0.0799, "group1_lr": 0.0799}
{"mode": "train", "datatime": "0.001", "epoch": 873, "iter": 30, "lr": "7.91e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0038, "loss_aug": 6.3137, "loss": -0.9438, "group0_lr": 0.0794, "group1_lr": 0.0794}
{"mode": "train", "datatime": "1.127", "epoch": 874, "iter": 15, "lr": "7.84e-02", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.798, "scale": 1.0, "loss_sim": -0.9418, "loss_uniform": 0.004, "loss_aug": 6.3149, "loss": -0.9418, "group0_lr": 0.0786, "group1_lr": 0.0786}
{"mode": "train", "datatime": "0.001", "epoch": 874, "iter": 30, "lr": "7.79e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.946, "loss_uniform": 0.0038, "loss_aug": 6.3128, "loss": -0.946, "group0_lr": 0.0781, "group1_lr": 0.0781}
{"mode": "train", "datatime": "1.164", "epoch": 875, "iter": 15, "lr": "7.72e-02", "total": 37, "batchsize": 256, "time": "1.447", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9439, "loss_uniform": 0.0039, "loss_aug": 6.3127, "loss": -0.9439, "group0_lr": 0.0774, "group1_lr": 0.0774}
{"mode": "train", "datatime": "0.001", "epoch": 875, "iter": 30, "lr": "7.67e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0039, "loss_aug": 6.3133, "loss": -0.9435, "group0_lr": 0.0769, "group1_lr": 0.0769}
{"mode": "train", "datatime": "1.199", "epoch": 876, "iter": 15, "lr": "7.60e-02", "total": 37, "batchsize": 256, "time": "1.483", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9434, "loss_uniform": 0.0039, "loss_aug": 6.3131, "loss": -0.9434, "group0_lr": 0.0762, "group1_lr": 0.0762}
{"mode": "train", "datatime": "0.001", "epoch": 876, "iter": 30, "lr": "7.55e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.004, "loss_aug": 6.3128, "loss": -0.9435, "group0_lr": 0.0757, "group1_lr": 0.0757}
{"mode": "train", "datatime": "1.080", "epoch": 877, "iter": 15, "lr": "7.48e-02", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9414, "loss_uniform": 0.0038, "loss_aug": 6.3132, "loss": -0.9414, "group0_lr": 0.075, "group1_lr": 0.075}
{"mode": "train", "datatime": "0.001", "epoch": 877, "iter": 30, "lr": "7.43e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0039, "loss_aug": 6.3132, "loss": -0.9435, "group0_lr": 0.0745, "group1_lr": 0.0745}
{"mode": "train", "datatime": "1.114", "epoch": 878, "iter": 15, "lr": "7.36e-02", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9459, "loss_uniform": 0.0038, "loss_aug": 6.3106, "loss": -0.9459, "group0_lr": 0.0738, "group1_lr": 0.0738}
{"mode": "train", "datatime": "0.001", "epoch": 878, "iter": 30, "lr": "7.31e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9413, "loss_uniform": 0.0039, "loss_aug": 6.3131, "loss": -0.9413, "group0_lr": 0.0733, "group1_lr": 0.0733}
{"mode": "train", "datatime": "1.101", "epoch": 879, "iter": 15, "lr": "7.24e-02", "total": 37, "batchsize": 256, "time": "1.389", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0038, "loss_aug": 6.3128, "loss": -0.9435, "group0_lr": 0.0726, "group1_lr": 0.0726}
{"mode": "train", "datatime": "0.001", "epoch": 879, "iter": 30, "lr": "7.19e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0037, "loss_aug": 6.312, "loss": -0.944, "group0_lr": 0.0721, "group1_lr": 0.0721}
{"mode": "train", "datatime": "1.033", "epoch": 880, "iter": 15, "lr": "7.12e-02", "total": 37, "batchsize": 256, "time": "1.324", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9434, "loss_uniform": 0.0037, "loss_aug": 6.3113, "loss": -0.9434, "group0_lr": 0.0714, "group1_lr": 0.0714}
{"mode": "train", "datatime": "0.001", "epoch": 880, "iter": 30, "lr": "7.07e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9416, "loss_uniform": 0.0038, "loss_aug": 6.3122, "loss": -0.9416, "group0_lr": 0.0709, "group1_lr": 0.0709}
{"mode": "train", "datatime": "1.125", "epoch": 881, "iter": 15, "lr": "7.00e-02", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0037, "loss_aug": 6.3114, "loss": -0.9432, "group0_lr": 0.0702, "group1_lr": 0.0702}
{"mode": "train", "datatime": "0.001", "epoch": 881, "iter": 30, "lr": "6.95e-02", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0038, "loss_aug": 6.3089, "loss": -0.9454, "group0_lr": 0.0698, "group1_lr": 0.0698}
{"mode": "train", "datatime": "1.097", "epoch": 882, "iter": 15, "lr": "6.89e-02", "total": 37, "batchsize": 256, "time": "1.383", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0039, "loss_aug": 6.3122, "loss": -0.9426, "group0_lr": 0.0691, "group1_lr": 0.0691}
{"mode": "train", "datatime": "0.001", "epoch": 882, "iter": 30, "lr": "6.84e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.798, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.0036, "loss_aug": 6.3091, "loss": -0.9455, "group0_lr": 0.0686, "group1_lr": 0.0686}
{"mode": "train", "datatime": "1.098", "epoch": 883, "iter": 15, "lr": "6.77e-02", "total": 37, "batchsize": 256, "time": "1.381", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0035, "loss_aug": 6.3093, "loss": -0.945, "group0_lr": 0.0679, "group1_lr": 0.0679}
{"mode": "train", "datatime": "0.001", "epoch": 883, "iter": 30, "lr": "6.72e-02", "total": 37, "batchsize": 256, "time": "0.285", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9424, "loss_uniform": 0.0038, "loss_aug": 6.3096, "loss": -0.9424, "group0_lr": 0.0675, "group1_lr": 0.0675}
{"mode": "train", "datatime": "1.073", "epoch": 884, "iter": 15, "lr": "6.66e-02", "total": 37, "batchsize": 256, "time": "1.359", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0037, "loss_aug": 6.3091, "loss": -0.9448, "group0_lr": 0.0668, "group1_lr": 0.0668}
{"mode": "train", "datatime": "0.001", "epoch": 884, "iter": 30, "lr": "6.61e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0036, "loss_aug": 6.3087, "loss": -0.9444, "group0_lr": 0.0663, "group1_lr": 0.0663}
{"mode": "train", "datatime": "1.084", "epoch": 885, "iter": 15, "lr": "6.54e-02", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.7992, "scale": 1.0, "loss_sim": -0.9475, "loss_uniform": 0.0038, "loss_aug": 6.3071, "loss": -0.9475, "group0_lr": 0.0656, "group1_lr": 0.0656}
{"mode": "train", "datatime": "0.001", "epoch": 885, "iter": 30, "lr": "6.50e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9466, "loss_uniform": 0.0037, "loss_aug": 6.3071, "loss": -0.9466, "group0_lr": 0.0652, "group1_lr": 0.0652}
{"mode": "train", "datatime": "1.077", "epoch": 886, "iter": 15, "lr": "6.43e-02", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9461, "loss_uniform": 0.0039, "loss_aug": 6.3079, "loss": -0.9461, "group0_lr": 0.0645, "group1_lr": 0.0645}
{"mode": "train", "datatime": "0.001", "epoch": 886, "iter": 30, "lr": "6.38e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7995, "scale": 1.0, "loss_sim": -0.9474, "loss_uniform": 0.0039, "loss_aug": 6.3066, "loss": -0.9474, "group0_lr": 0.0641, "group1_lr": 0.0641}
{"mode": "train", "datatime": "1.097", "epoch": 887, "iter": 15, "lr": "6.32e-02", "total": 37, "batchsize": 256, "time": "1.390", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0038, "loss_aug": 6.3087, "loss": -0.9441, "group0_lr": 0.0634, "group1_lr": 0.0634}
{"mode": "train", "datatime": "0.001", "epoch": 887, "iter": 30, "lr": "6.27e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.9442, "loss_uniform": 0.0039, "loss_aug": 6.3082, "loss": -0.9442, "group0_lr": 0.0629, "group1_lr": 0.0629}
{"mode": "train", "datatime": "1.009", "epoch": 888, "iter": 15, "lr": "6.21e-02", "total": 37, "batchsize": 256, "time": "1.304", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9418, "loss_uniform": 0.0038, "loss_aug": 6.309, "loss": -0.9418, "group0_lr": 0.0623, "group1_lr": 0.0623}
{"mode": "train", "datatime": "0.001", "epoch": 888, "iter": 30, "lr": "6.16e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.9453, "loss_uniform": 0.0038, "loss_aug": 6.3071, "loss": -0.9453, "group0_lr": 0.0618, "group1_lr": 0.0618}
{"mode": "train", "datatime": "1.080", "epoch": 889, "iter": 15, "lr": "6.10e-02", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.7924, "scale": 1.0, "loss_sim": -0.9421, "loss_uniform": 0.0039, "loss_aug": 6.3086, "loss": -0.9421, "group0_lr": 0.0612, "group1_lr": 0.0612}
{"mode": "train", "datatime": "0.001", "epoch": 889, "iter": 30, "lr": "6.05e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.795, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0039, "loss_aug": 6.3082, "loss": -0.9441, "group0_lr": 0.0607, "group1_lr": 0.0607}
{"mode": "train", "datatime": "1.016", "epoch": 890, "iter": 15, "lr": "5.99e-02", "total": 37, "batchsize": 256, "time": "1.326", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9473, "loss_uniform": 0.0038, "loss_aug": 6.3056, "loss": -0.9473, "group0_lr": 0.0601, "group1_lr": 0.0601}
{"mode": "train", "datatime": "0.001", "epoch": 890, "iter": 30, "lr": "5.95e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9434, "loss_uniform": 0.0038, "loss_aug": 6.3072, "loss": -0.9434, "group0_lr": 0.0597, "group1_lr": 0.0597}
{"mode": "train", "datatime": "1.081", "epoch": 891, "iter": 15, "lr": "5.88e-02", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9429, "loss_uniform": 0.0039, "loss_aug": 6.3074, "loss": -0.9429, "group0_lr": 0.059, "group1_lr": 0.059}
{"mode": "train", "datatime": "0.001", "epoch": 891, "iter": 30, "lr": "5.84e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9464, "loss_uniform": 0.0037, "loss_aug": 6.3049, "loss": -0.9464, "group0_lr": 0.0586, "group1_lr": 0.0586}
{"mode": "train", "datatime": "1.066", "epoch": 892, "iter": 15, "lr": "5.78e-02", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9478, "loss_uniform": 0.0037, "loss_aug": 6.3039, "loss": -0.9478, "group0_lr": 0.058, "group1_lr": 0.058}
{"mode": "train", "datatime": "0.001", "epoch": 892, "iter": 30, "lr": "5.73e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9473, "loss_uniform": 0.0038, "loss_aug": 6.3039, "loss": -0.9473, "group0_lr": 0.0575, "group1_lr": 0.0575}
{"mode": "train", "datatime": "1.105", "epoch": 893, "iter": 15, "lr": "5.67e-02", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9449, "loss_uniform": 0.0038, "loss_aug": 6.3056, "loss": -0.9449, "group0_lr": 0.0569, "group1_lr": 0.0569}
{"mode": "train", "datatime": "0.001", "epoch": 893, "iter": 30, "lr": "5.63e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9431, "loss_uniform": 0.004, "loss_aug": 6.3074, "loss": -0.9431, "group0_lr": 0.0565, "group1_lr": 0.0565}
{"mode": "train", "datatime": "1.055", "epoch": 894, "iter": 15, "lr": "5.56e-02", "total": 37, "batchsize": 256, "time": "1.345", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0038, "loss_aug": 6.3063, "loss": -0.9432, "group0_lr": 0.0558, "group1_lr": 0.0558}
{"mode": "train", "datatime": "0.001", "epoch": 894, "iter": 30, "lr": "5.52e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0038, "loss_aug": 6.3064, "loss": -0.9435, "group0_lr": 0.0554, "group1_lr": 0.0554}
{"mode": "train", "datatime": "1.119", "epoch": 895, "iter": 15, "lr": "5.46e-02", "total": 37, "batchsize": 256, "time": "1.405", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9446, "loss_uniform": 0.0039, "loss_aug": 6.3044, "loss": -0.9446, "group0_lr": 0.0548, "group1_lr": 0.0548}
{"mode": "train", "datatime": "0.001", "epoch": 895, "iter": 30, "lr": "5.42e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.946, "loss_uniform": 0.0036, "loss_aug": 6.3039, "loss": -0.946, "group0_lr": 0.0544, "group1_lr": 0.0544}
{"mode": "train", "datatime": "1.110", "epoch": 896, "iter": 15, "lr": "5.36e-02", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0037, "loss_aug": 6.304, "loss": -0.9451, "group0_lr": 0.0538, "group1_lr": 0.0538}
{"mode": "train", "datatime": "0.001", "epoch": 896, "iter": 30, "lr": "5.32e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.795, "scale": 1.0, "loss_sim": -0.9437, "loss_uniform": 0.0038, "loss_aug": 6.3049, "loss": -0.9437, "group0_lr": 0.0534, "group1_lr": 0.0534}
{"mode": "train", "datatime": "1.084", "epoch": 897, "iter": 15, "lr": "5.26e-02", "total": 37, "batchsize": 256, "time": "1.378", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0037, "loss_aug": 6.3026, "loss": -0.9476, "group0_lr": 0.0527, "group1_lr": 0.0527}
{"mode": "train", "datatime": "0.001", "epoch": 897, "iter": 30, "lr": "5.21e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9464, "loss_uniform": 0.0038, "loss_aug": 6.3029, "loss": -0.9464, "group0_lr": 0.0523, "group1_lr": 0.0523}
{"mode": "train", "datatime": "0.991", "epoch": 898, "iter": 15, "lr": "5.15e-02", "total": 37, "batchsize": 256, "time": "1.295", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9456, "loss_uniform": 0.0038, "loss_aug": 6.3039, "loss": -0.9456, "group0_lr": 0.0517, "group1_lr": 0.0517}
{"mode": "train", "datatime": "0.001", "epoch": 898, "iter": 30, "lr": "5.11e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9431, "loss_uniform": 0.0038, "loss_aug": 6.3051, "loss": -0.9431, "group0_lr": 0.0513, "group1_lr": 0.0513}
{"mode": "train", "datatime": "1.019", "epoch": 899, "iter": 15, "lr": "5.05e-02", "total": 37, "batchsize": 256, "time": "1.313", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9424, "loss_uniform": 0.0038, "loss_aug": 6.3059, "loss": -0.9424, "group0_lr": 0.0507, "group1_lr": 0.0507}
{"mode": "train", "datatime": "0.001", "epoch": 899, "iter": 30, "lr": "5.01e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.795, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0039, "loss_aug": 6.305, "loss": -0.9426, "group0_lr": 0.0503, "group1_lr": 0.0503}
{"mode": "val", "epoch": 899, "KNN-5": 69.3656050955414}
{"mode": "train", "datatime": "1.013", "epoch": 900, "iter": 15, "lr": "4.96e-02", "total": 37, "batchsize": 256, "time": "1.324", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0038, "loss_aug": 6.3022, "loss": -0.9462, "group0_lr": 0.0497, "group1_lr": 0.0497}
{"mode": "train", "datatime": "0.001", "epoch": 900, "iter": 30, "lr": "4.92e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7943, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.0039, "loss_aug": 6.3039, "loss": -0.9455, "group0_lr": 0.0493, "group1_lr": 0.0493}
{"mode": "train", "datatime": "1.087", "epoch": 901, "iter": 15, "lr": "4.86e-02", "total": 37, "batchsize": 256, "time": "1.373", "pre-sim": 0.8007, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0037, "loss_aug": 6.3023, "loss": -0.9451, "group0_lr": 0.0488, "group1_lr": 0.0488}
{"mode": "train", "datatime": "0.001", "epoch": 901, "iter": 30, "lr": "4.82e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0038, "loss_aug": 6.3048, "loss": -0.943, "group0_lr": 0.0484, "group1_lr": 0.0484}
{"mode": "train", "datatime": "1.095", "epoch": 902, "iter": 15, "lr": "4.76e-02", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0038, "loss_aug": 6.3051, "loss": -0.9425, "group0_lr": 0.0478, "group1_lr": 0.0478}
{"mode": "train", "datatime": "0.001", "epoch": 902, "iter": 30, "lr": "4.72e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0037, "loss_aug": 6.3051, "loss": -0.9438, "group0_lr": 0.0474, "group1_lr": 0.0474}
{"mode": "train", "datatime": "1.121", "epoch": 903, "iter": 15, "lr": "4.66e-02", "total": 37, "batchsize": 256, "time": "1.403", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9447, "loss_uniform": 0.0038, "loss_aug": 6.3041, "loss": -0.9447, "group0_lr": 0.0468, "group1_lr": 0.0468}
{"mode": "train", "datatime": "0.001", "epoch": 903, "iter": 30, "lr": "4.63e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0036, "loss_aug": 6.3044, "loss": -0.944, "group0_lr": 0.0464, "group1_lr": 0.0464}
{"mode": "train", "datatime": "1.035", "epoch": 904, "iter": 15, "lr": "4.57e-02", "total": 37, "batchsize": 256, "time": "1.327", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0038, "loss_aug": 6.3029, "loss": -0.9451, "group0_lr": 0.0459, "group1_lr": 0.0459}
{"mode": "train", "datatime": "0.001", "epoch": 904, "iter": 30, "lr": "4.53e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7935, "scale": 1.0, "loss_sim": -0.9442, "loss_uniform": 0.0036, "loss_aug": 6.3026, "loss": -0.9442, "group0_lr": 0.0455, "group1_lr": 0.0455}
{"mode": "train", "datatime": "1.185", "epoch": 905, "iter": 15, "lr": "4.47e-02", "total": 37, "batchsize": 256, "time": "1.468", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0038, "loss_aug": 6.3026, "loss": -0.9452, "group0_lr": 0.0449, "group1_lr": 0.0449}
{"mode": "train", "datatime": "0.001", "epoch": 905, "iter": 30, "lr": "4.44e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7929, "scale": 1.0, "loss_sim": -0.939, "loss_uniform": 0.0037, "loss_aug": 6.3063, "loss": -0.939, "group0_lr": 0.0445, "group1_lr": 0.0445}
{"mode": "train", "datatime": "1.077", "epoch": 906, "iter": 15, "lr": "4.38e-02", "total": 37, "batchsize": 256, "time": "1.376", "pre-sim": 0.7972, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0039, "loss_aug": 6.3004, "loss": -0.9476, "group0_lr": 0.044, "group1_lr": 0.044}
{"mode": "train", "datatime": "0.001", "epoch": 906, "iter": 30, "lr": "4.34e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.793, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0038, "loss_aug": 6.3026, "loss": -0.9451, "group0_lr": 0.0436, "group1_lr": 0.0436}
{"mode": "train", "datatime": "1.127", "epoch": 907, "iter": 15, "lr": "4.29e-02", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.7938, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0037, "loss_aug": 6.3025, "loss": -0.9443, "group0_lr": 0.0431, "group1_lr": 0.0431}
{"mode": "train", "datatime": "0.001", "epoch": 907, "iter": 30, "lr": "4.25e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9446, "loss_uniform": 0.0036, "loss_aug": 6.3024, "loss": -0.9446, "group0_lr": 0.0427, "group1_lr": 0.0427}
{"mode": "train", "datatime": "1.055", "epoch": 908, "iter": 15, "lr": "4.20e-02", "total": 37, "batchsize": 256, "time": "1.349", "pre-sim": 0.7914, "scale": 1.0, "loss_sim": -0.9411, "loss_uniform": 0.0036, "loss_aug": 6.3042, "loss": -0.9411, "group0_lr": 0.0421, "group1_lr": 0.0421}
{"mode": "train", "datatime": "0.001", "epoch": 908, "iter": 30, "lr": "4.16e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7961, "scale": 1.0, "loss_sim": -0.947, "loss_uniform": 0.0037, "loss_aug": 6.3013, "loss": -0.947, "group0_lr": 0.0418, "group1_lr": 0.0418}
{"mode": "train", "datatime": "1.103", "epoch": 909, "iter": 15, "lr": "4.11e-02", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.7932, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0037, "loss_aug": 6.3027, "loss": -0.9426, "group0_lr": 0.0412, "group1_lr": 0.0412}
{"mode": "train", "datatime": "0.001", "epoch": 909, "iter": 30, "lr": "4.07e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9481, "loss_uniform": 0.0038, "loss_aug": 6.3008, "loss": -0.9481, "group0_lr": 0.0409, "group1_lr": 0.0409}
{"mode": "train", "datatime": "1.089", "epoch": 910, "iter": 15, "lr": "4.02e-02", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0037, "loss_aug": 6.3004, "loss": -0.9462, "group0_lr": 0.0403, "group1_lr": 0.0403}
{"mode": "train", "datatime": "0.001", "epoch": 910, "iter": 30, "lr": "3.98e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0036, "loss_aug": 6.3021, "loss": -0.9448, "group0_lr": 0.04, "group1_lr": 0.04}
{"mode": "train", "datatime": "1.127", "epoch": 911, "iter": 15, "lr": "3.93e-02", "total": 37, "batchsize": 256, "time": "1.427", "pre-sim": 0.7892, "scale": 1.0, "loss_sim": -0.9411, "loss_uniform": 0.0037, "loss_aug": 6.3038, "loss": -0.9411, "group0_lr": 0.0395, "group1_lr": 0.0395}
{"mode": "train", "datatime": "0.001", "epoch": 911, "iter": 30, "lr": "3.89e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.0037, "loss_aug": 6.3007, "loss": -0.9455, "group0_lr": 0.0391, "group1_lr": 0.0391}
{"mode": "train", "datatime": "1.084", "epoch": 912, "iter": 15, "lr": "3.84e-02", "total": 37, "batchsize": 256, "time": "1.371", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9464, "loss_uniform": 0.0037, "loss_aug": 6.3004, "loss": -0.9464, "group0_lr": 0.0386, "group1_lr": 0.0386}
{"mode": "train", "datatime": "0.001", "epoch": 912, "iter": 30, "lr": "3.81e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9436, "loss_uniform": 0.0039, "loss_aug": 6.3023, "loss": -0.9436, "group0_lr": 0.0382, "group1_lr": 0.0382}
{"mode": "train", "datatime": "1.139", "epoch": 913, "iter": 15, "lr": "3.75e-02", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0037, "loss_aug": 6.3025, "loss": -0.9426, "group0_lr": 0.0377, "group1_lr": 0.0377}
{"mode": "train", "datatime": "0.001", "epoch": 913, "iter": 30, "lr": "3.72e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0036, "loss_aug": 6.3019, "loss": -0.943, "group0_lr": 0.0374, "group1_lr": 0.0374}
{"mode": "train", "datatime": "1.044", "epoch": 914, "iter": 15, "lr": "3.67e-02", "total": 37, "batchsize": 256, "time": "1.331", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0037, "loss_aug": 6.3005, "loss": -0.9458, "group0_lr": 0.0368, "group1_lr": 0.0368}
{"mode": "train", "datatime": "0.002", "epoch": 914, "iter": 30, "lr": "3.63e-02", "total": 37, "batchsize": 256, "time": "0.286", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0037, "loss_aug": 6.3008, "loss": -0.9443, "group0_lr": 0.0365, "group1_lr": 0.0365}
{"mode": "train", "datatime": "1.167", "epoch": 915, "iter": 15, "lr": "3.58e-02", "total": 37, "batchsize": 256, "time": "1.448", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9475, "loss_uniform": 0.0036, "loss_aug": 6.2997, "loss": -0.9475, "group0_lr": 0.036, "group1_lr": 0.036}
{"mode": "train", "datatime": "0.001", "epoch": 915, "iter": 30, "lr": "3.55e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7927, "scale": 1.0, "loss_sim": -0.94, "loss_uniform": 0.0036, "loss_aug": 6.3045, "loss": -0.94, "group0_lr": 0.0357, "group1_lr": 0.0357}
{"mode": "train", "datatime": "1.107", "epoch": 916, "iter": 15, "lr": "3.50e-02", "total": 37, "batchsize": 256, "time": "1.394", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0036, "loss_aug": 6.301, "loss": -0.9454, "group0_lr": 0.0352, "group1_lr": 0.0352}
{"mode": "train", "datatime": "0.001", "epoch": 916, "iter": 30, "lr": "3.47e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.949, "loss_uniform": 0.0036, "loss_aug": 6.2976, "loss": -0.949, "group0_lr": 0.0348, "group1_lr": 0.0348}
{"mode": "train", "datatime": "1.132", "epoch": 917, "iter": 15, "lr": "3.42e-02", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9478, "loss_uniform": 0.0037, "loss_aug": 6.2983, "loss": -0.9478, "group0_lr": 0.0343, "group1_lr": 0.0343}
{"mode": "train", "datatime": "0.001", "epoch": 917, "iter": 30, "lr": "3.38e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0036, "loss_aug": 6.2999, "loss": -0.945, "group0_lr": 0.034, "group1_lr": 0.034}
{"mode": "train", "datatime": "1.122", "epoch": 918, "iter": 15, "lr": "3.34e-02", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0036, "loss_aug": 6.3008, "loss": -0.943, "group0_lr": 0.0335, "group1_lr": 0.0335}
{"mode": "train", "datatime": "0.001", "epoch": 918, "iter": 30, "lr": "3.30e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7982, "scale": 1.0, "loss_sim": -0.9459, "loss_uniform": 0.0037, "loss_aug": 6.2993, "loss": -0.9459, "group0_lr": 0.0332, "group1_lr": 0.0332}
{"mode": "train", "datatime": "1.056", "epoch": 919, "iter": 15, "lr": "3.25e-02", "total": 37, "batchsize": 256, "time": "1.344", "pre-sim": 0.7952, "scale": 1.0, "loss_sim": -0.946, "loss_uniform": 0.0037, "loss_aug": 6.2998, "loss": -0.946, "group0_lr": 0.0327, "group1_lr": 0.0327}
{"mode": "train", "datatime": "0.001", "epoch": 919, "iter": 30, "lr": "3.22e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0036, "loss_aug": 6.3, "loss": -0.944, "group0_lr": 0.0324, "group1_lr": 0.0324}
{"mode": "train", "datatime": "1.118", "epoch": 920, "iter": 15, "lr": "3.18e-02", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.7943, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0036, "loss_aug": 6.3004, "loss": -0.9435, "group0_lr": 0.0319, "group1_lr": 0.0319}
{"mode": "train", "datatime": "0.001", "epoch": 920, "iter": 30, "lr": "3.14e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7926, "scale": 1.0, "loss_sim": -0.9411, "loss_uniform": 0.0035, "loss_aug": 6.3022, "loss": -0.9411, "group0_lr": 0.0316, "group1_lr": 0.0316}
{"mode": "train", "datatime": "1.134", "epoch": 921, "iter": 15, "lr": "3.10e-02", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.7937, "scale": 1.0, "loss_sim": -0.9417, "loss_uniform": 0.0038, "loss_aug": 6.301, "loss": -0.9417, "group0_lr": 0.0311, "group1_lr": 0.0311}
{"mode": "train", "datatime": "0.001", "epoch": 921, "iter": 30, "lr": "3.06e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0039, "loss_aug": 6.3005, "loss": -0.9454, "group0_lr": 0.0308, "group1_lr": 0.0308}
{"mode": "train", "datatime": "1.122", "epoch": 922, "iter": 15, "lr": "3.02e-02", "total": 37, "batchsize": 256, "time": "1.404", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.9429, "loss_uniform": 0.0037, "loss_aug": 6.3012, "loss": -0.9429, "group0_lr": 0.0303, "group1_lr": 0.0303}
{"mode": "train", "datatime": "0.001", "epoch": 922, "iter": 30, "lr": "2.99e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.9439, "loss_uniform": 0.0037, "loss_aug": 6.2998, "loss": -0.9439, "group0_lr": 0.03, "group1_lr": 0.03}
{"mode": "train", "datatime": "1.024", "epoch": 923, "iter": 15, "lr": "2.94e-02", "total": 37, "batchsize": 256, "time": "1.323", "pre-sim": 0.7998, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0037, "loss_aug": 6.2995, "loss": -0.9451, "group0_lr": 0.0296, "group1_lr": 0.0296}
{"mode": "train", "datatime": "0.001", "epoch": 923, "iter": 30, "lr": "2.91e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0037, "loss_aug": 6.2981, "loss": -0.9451, "group0_lr": 0.0292, "group1_lr": 0.0292}
{"mode": "train", "datatime": "1.146", "epoch": 924, "iter": 15, "lr": "2.87e-02", "total": 37, "batchsize": 256, "time": "1.429", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.0037, "loss_aug": 6.2989, "loss": -0.9455, "group0_lr": 0.0288, "group1_lr": 0.0288}
{"mode": "train", "datatime": "0.001", "epoch": 924, "iter": 30, "lr": "2.84e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.946, "loss_uniform": 0.0036, "loss_aug": 6.2983, "loss": -0.946, "group0_lr": 0.0285, "group1_lr": 0.0285}
{"mode": "train", "datatime": "1.024", "epoch": 925, "iter": 15, "lr": "2.79e-02", "total": 37, "batchsize": 256, "time": "1.311", "pre-sim": 0.7929, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0036, "loss_aug": 6.2995, "loss": -0.9428, "group0_lr": 0.028, "group1_lr": 0.028}
{"mode": "train", "datatime": "0.001", "epoch": 925, "iter": 30, "lr": "2.76e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9473, "loss_uniform": 0.0038, "loss_aug": 6.2973, "loss": -0.9473, "group0_lr": 0.0277, "group1_lr": 0.0277}
{"mode": "train", "datatime": "1.135", "epoch": 926, "iter": 15, "lr": "2.72e-02", "total": 37, "batchsize": 256, "time": "1.419", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0037, "loss_aug": 6.2973, "loss": -0.9476, "group0_lr": 0.0273, "group1_lr": 0.0273}
{"mode": "train", "datatime": "0.001", "epoch": 926, "iter": 30, "lr": "2.69e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9477, "loss_uniform": 0.0034, "loss_aug": 6.297, "loss": -0.9477, "group0_lr": 0.027, "group1_lr": 0.027}
{"mode": "train", "datatime": "1.072", "epoch": 927, "iter": 15, "lr": "2.64e-02", "total": 37, "batchsize": 256, "time": "1.360", "pre-sim": 0.7964, "scale": 1.0, "loss_sim": -0.947, "loss_uniform": 0.0035, "loss_aug": 6.2971, "loss": -0.947, "group0_lr": 0.0266, "group1_lr": 0.0266}
{"mode": "train", "datatime": "0.001", "epoch": 927, "iter": 30, "lr": "2.61e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9437, "loss_uniform": 0.0037, "loss_aug": 6.2997, "loss": -0.9437, "group0_lr": 0.0263, "group1_lr": 0.0263}
{"mode": "train", "datatime": "1.179", "epoch": 928, "iter": 15, "lr": "2.57e-02", "total": 37, "batchsize": 256, "time": "1.464", "pre-sim": 0.7977, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0037, "loss_aug": 6.2995, "loss": -0.9451, "group0_lr": 0.0259, "group1_lr": 0.0259}
{"mode": "train", "datatime": "0.001", "epoch": 928, "iter": 30, "lr": "2.54e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0036, "loss_aug": 6.2987, "loss": -0.9438, "group0_lr": 0.0256, "group1_lr": 0.0256}
{"mode": "train", "datatime": "1.101", "epoch": 929, "iter": 15, "lr": "2.50e-02", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.7925, "scale": 1.0, "loss_sim": -0.9428, "loss_uniform": 0.0036, "loss_aug": 6.2984, "loss": -0.9428, "group0_lr": 0.0251, "group1_lr": 0.0251}
{"mode": "train", "datatime": "0.001", "epoch": 929, "iter": 30, "lr": "2.47e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0037, "loss_aug": 6.2986, "loss": -0.9444, "group0_lr": 0.0249, "group1_lr": 0.0249}
{"mode": "train", "datatime": "1.152", "epoch": 930, "iter": 15, "lr": "2.43e-02", "total": 37, "batchsize": 256, "time": "1.436", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.95, "loss_uniform": 0.0036, "loss_aug": 6.2947, "loss": -0.95, "group0_lr": 0.0244, "group1_lr": 0.0244}
{"mode": "train", "datatime": "0.001", "epoch": 930, "iter": 30, "lr": "2.40e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7967, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0037, "loss_aug": 6.2986, "loss": -0.9432, "group0_lr": 0.0242, "group1_lr": 0.0242}
{"mode": "train", "datatime": "1.054", "epoch": 931, "iter": 15, "lr": "2.36e-02", "total": 37, "batchsize": 256, "time": "1.352", "pre-sim": 0.7987, "scale": 1.0, "loss_sim": -0.9466, "loss_uniform": 0.0037, "loss_aug": 6.297, "loss": -0.9466, "group0_lr": 0.0237, "group1_lr": 0.0237}
{"mode": "train", "datatime": "0.001", "epoch": 931, "iter": 30, "lr": "2.33e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0035, "loss_aug": 6.2969, "loss": -0.9451, "group0_lr": 0.0235, "group1_lr": 0.0235}
{"mode": "train", "datatime": "1.150", "epoch": 932, "iter": 15, "lr": "2.29e-02", "total": 37, "batchsize": 256, "time": "1.438", "pre-sim": 0.7996, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0037, "loss_aug": 6.2982, "loss": -0.9454, "group0_lr": 0.0231, "group1_lr": 0.0231}
{"mode": "train", "datatime": "0.001", "epoch": 932, "iter": 30, "lr": "2.27e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0036, "loss_aug": 6.2982, "loss": -0.944, "group0_lr": 0.0228, "group1_lr": 0.0228}
{"mode": "train", "datatime": "1.172", "epoch": 933, "iter": 15, "lr": "2.23e-02", "total": 37, "batchsize": 256, "time": "1.455", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9447, "loss_uniform": 0.0036, "loss_aug": 6.2975, "loss": -0.9447, "group0_lr": 0.0224, "group1_lr": 0.0224}
{"mode": "train", "datatime": "0.001", "epoch": 933, "iter": 30, "lr": "2.20e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0037, "loss_aug": 6.298, "loss": -0.945, "group0_lr": 0.0221, "group1_lr": 0.0221}
{"mode": "train", "datatime": "0.992", "epoch": 934, "iter": 15, "lr": "2.16e-02", "total": 37, "batchsize": 256, "time": "1.298", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9436, "loss_uniform": 0.0036, "loss_aug": 6.2979, "loss": -0.9436, "group0_lr": 0.0217, "group1_lr": 0.0217}
{"mode": "train", "datatime": "0.001", "epoch": 934, "iter": 30, "lr": "2.13e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9465, "loss_uniform": 0.0036, "loss_aug": 6.2968, "loss": -0.9465, "group0_lr": 0.0215, "group1_lr": 0.0215}
{"mode": "train", "datatime": "1.144", "epoch": 935, "iter": 15, "lr": "2.10e-02", "total": 37, "batchsize": 256, "time": "1.436", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0036, "loss_aug": 6.2963, "loss": -0.9462, "group0_lr": 0.0211, "group1_lr": 0.0211}
{"mode": "train", "datatime": "0.001", "epoch": 935, "iter": 30, "lr": "2.07e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0036, "loss_aug": 6.298, "loss": -0.9443, "group0_lr": 0.0208, "group1_lr": 0.0208}
{"mode": "train", "datatime": "1.107", "epoch": 936, "iter": 15, "lr": "2.03e-02", "total": 37, "batchsize": 256, "time": "1.393", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0036, "loss_aug": 6.297, "loss": -0.944, "group0_lr": 0.0204, "group1_lr": 0.0204}
{"mode": "train", "datatime": "0.001", "epoch": 936, "iter": 30, "lr": "2.01e-02", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0036, "loss_aug": 6.2976, "loss": -0.9448, "group0_lr": 0.0202, "group1_lr": 0.0202}
{"mode": "train", "datatime": "1.144", "epoch": 937, "iter": 15, "lr": "1.97e-02", "total": 37, "batchsize": 256, "time": "1.428", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0036, "loss_aug": 6.2973, "loss": -0.9444, "group0_lr": 0.0198, "group1_lr": 0.0198}
{"mode": "train", "datatime": "0.001", "epoch": 937, "iter": 30, "lr": "1.94e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9483, "loss_uniform": 0.0035, "loss_aug": 6.2947, "loss": -0.9483, "group0_lr": 0.0195, "group1_lr": 0.0195}
{"mode": "train", "datatime": "1.051", "epoch": 938, "iter": 15, "lr": "1.91e-02", "total": 37, "batchsize": 256, "time": "1.339", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0036, "loss_aug": 6.2966, "loss": -0.9458, "group0_lr": 0.0192, "group1_lr": 0.0192}
{"mode": "train", "datatime": "0.001", "epoch": 938, "iter": 30, "lr": "1.88e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0036, "loss_aug": 6.2955, "loss": -0.9462, "group0_lr": 0.0189, "group1_lr": 0.0189}
{"mode": "train", "datatime": "1.082", "epoch": 939, "iter": 15, "lr": "1.84e-02", "total": 37, "batchsize": 256, "time": "1.372", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.9431, "loss_uniform": 0.0036, "loss_aug": 6.2988, "loss": -0.9431, "group0_lr": 0.0186, "group1_lr": 0.0186}
{"mode": "train", "datatime": "0.001", "epoch": 939, "iter": 30, "lr": "1.82e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9469, "loss_uniform": 0.0034, "loss_aug": 6.2955, "loss": -0.9469, "group0_lr": 0.0183, "group1_lr": 0.0183}
{"mode": "train", "datatime": "1.064", "epoch": 940, "iter": 15, "lr": "1.78e-02", "total": 37, "batchsize": 256, "time": "1.357", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0036, "loss_aug": 6.2956, "loss": -0.9476, "group0_lr": 0.018, "group1_lr": 0.018}
{"mode": "train", "datatime": "0.001", "epoch": 940, "iter": 30, "lr": "1.76e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0035, "loss_aug": 6.2972, "loss": -0.9426, "group0_lr": 0.0177, "group1_lr": 0.0177}
{"mode": "train", "datatime": "1.103", "epoch": 941, "iter": 15, "lr": "1.73e-02", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9482, "loss_uniform": 0.0037, "loss_aug": 6.2948, "loss": -0.9482, "group0_lr": 0.0174, "group1_lr": 0.0174}
{"mode": "train", "datatime": "0.001", "epoch": 941, "iter": 30, "lr": "1.70e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0036, "loss_aug": 6.2969, "loss": -0.9443, "group0_lr": 0.0171, "group1_lr": 0.0171}
{"mode": "train", "datatime": "1.066", "epoch": 942, "iter": 15, "lr": "1.67e-02", "total": 37, "batchsize": 256, "time": "1.362", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9475, "loss_uniform": 0.0037, "loss_aug": 6.2953, "loss": -0.9475, "group0_lr": 0.0168, "group1_lr": 0.0168}
{"mode": "train", "datatime": "0.001", "epoch": 942, "iter": 30, "lr": "1.64e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7936, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0036, "loss_aug": 6.2979, "loss": -0.9426, "group0_lr": 0.0165, "group1_lr": 0.0165}
{"mode": "train", "datatime": "1.129", "epoch": 943, "iter": 15, "lr": "1.61e-02", "total": 37, "batchsize": 256, "time": "1.417", "pre-sim": 0.7943, "scale": 1.0, "loss_sim": -0.9453, "loss_uniform": 0.0036, "loss_aug": 6.2964, "loss": -0.9453, "group0_lr": 0.0162, "group1_lr": 0.0162}
{"mode": "train", "datatime": "0.001", "epoch": 943, "iter": 30, "lr": "1.59e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0035, "loss_aug": 6.2964, "loss": -0.945, "group0_lr": 0.016, "group1_lr": 0.016}
{"mode": "train", "datatime": "1.121", "epoch": 944, "iter": 15, "lr": "1.55e-02", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0035, "loss_aug": 6.2978, "loss": -0.9438, "group0_lr": 0.0156, "group1_lr": 0.0156}
{"mode": "train", "datatime": "0.001", "epoch": 944, "iter": 30, "lr": "1.53e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.9427, "loss_uniform": 0.0036, "loss_aug": 6.297, "loss": -0.9427, "group0_lr": 0.0154, "group1_lr": 0.0154}
{"mode": "train", "datatime": "1.125", "epoch": 945, "iter": 15, "lr": "1.50e-02", "total": 37, "batchsize": 256, "time": "1.409", "pre-sim": 0.7954, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0036, "loss_aug": 6.295, "loss": -0.9458, "group0_lr": 0.0151, "group1_lr": 0.0151}
{"mode": "train", "datatime": "0.001", "epoch": 945, "iter": 30, "lr": "1.48e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7927, "scale": 1.0, "loss_sim": -0.9425, "loss_uniform": 0.0036, "loss_aug": 6.2989, "loss": -0.9425, "group0_lr": 0.0149, "group1_lr": 0.0149}
{"mode": "train", "datatime": "1.111", "epoch": 946, "iter": 15, "lr": "1.44e-02", "total": 37, "batchsize": 256, "time": "1.399", "pre-sim": 0.7971, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0036, "loss_aug": 6.2974, "loss": -0.9438, "group0_lr": 0.0145, "group1_lr": 0.0145}
{"mode": "train", "datatime": "0.001", "epoch": 946, "iter": 30, "lr": "1.42e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9461, "loss_uniform": 0.0035, "loss_aug": 6.2958, "loss": -0.9461, "group0_lr": 0.0143, "group1_lr": 0.0143}
{"mode": "train", "datatime": "1.081", "epoch": 947, "iter": 15, "lr": "1.39e-02", "total": 37, "batchsize": 256, "time": "1.380", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0036, "loss_aug": 6.2954, "loss": -0.9458, "group0_lr": 0.014, "group1_lr": 0.014}
{"mode": "train", "datatime": "0.001", "epoch": 947, "iter": 30, "lr": "1.37e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7926, "scale": 1.0, "loss_sim": -0.9398, "loss_uniform": 0.0036, "loss_aug": 6.2993, "loss": -0.9398, "group0_lr": 0.0138, "group1_lr": 0.0138}
{"mode": "train", "datatime": "1.112", "epoch": 948, "iter": 15, "lr": "1.34e-02", "total": 37, "batchsize": 256, "time": "1.397", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9439, "loss_uniform": 0.0035, "loss_aug": 6.296, "loss": -0.9439, "group0_lr": 0.0135, "group1_lr": 0.0135}
{"mode": "train", "datatime": "0.001", "epoch": 948, "iter": 30, "lr": "1.32e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0036, "loss_aug": 6.2975, "loss": -0.9441, "group0_lr": 0.0133, "group1_lr": 0.0133}
{"mode": "train", "datatime": "1.082", "epoch": 949, "iter": 15, "lr": "1.29e-02", "total": 37, "batchsize": 256, "time": "1.377", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0035, "loss_aug": 6.296, "loss": -0.9458, "group0_lr": 0.013, "group1_lr": 0.013}
{"mode": "train", "datatime": "0.001", "epoch": 949, "iter": 30, "lr": "1.27e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9464, "loss_uniform": 0.0036, "loss_aug": 6.2954, "loss": -0.9464, "group0_lr": 0.0128, "group1_lr": 0.0128}
{"mode": "val", "epoch": 949, "KNN-5": 69.35541401273885}
{"mode": "train", "datatime": "1.156", "epoch": 950, "iter": 15, "lr": "1.24e-02", "total": 37, "batchsize": 256, "time": "1.440", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0035, "loss_aug": 6.2971, "loss": -0.9432, "group0_lr": 0.0125, "group1_lr": 0.0125}
{"mode": "train", "datatime": "0.001", "epoch": 950, "iter": 30, "lr": "1.22e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0035, "loss_aug": 6.2966, "loss": -0.943, "group0_lr": 0.0123, "group1_lr": 0.0123}
{"mode": "train", "datatime": "1.089", "epoch": 951, "iter": 15, "lr": "1.19e-02", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9463, "loss_uniform": 0.0037, "loss_aug": 6.2956, "loss": -0.9463, "group0_lr": 0.012, "group1_lr": 0.012}
{"mode": "train", "datatime": "0.001", "epoch": 951, "iter": 30, "lr": "1.17e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7981, "scale": 1.0, "loss_sim": -0.9467, "loss_uniform": 0.0034, "loss_aug": 6.2943, "loss": -0.9467, "group0_lr": 0.0118, "group1_lr": 0.0118}
{"mode": "train", "datatime": "1.096", "epoch": 952, "iter": 15, "lr": "1.14e-02", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9417, "loss_uniform": 0.0037, "loss_aug": 6.2988, "loss": -0.9417, "group0_lr": 0.0115, "group1_lr": 0.0115}
{"mode": "train", "datatime": "0.001", "epoch": 952, "iter": 30, "lr": "1.12e-02", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7932, "scale": 1.0, "loss_sim": -0.9446, "loss_uniform": 0.0035, "loss_aug": 6.2956, "loss": -0.9446, "group0_lr": 0.0113, "group1_lr": 0.0113}
{"mode": "train", "datatime": "1.044", "epoch": 953, "iter": 15, "lr": "1.09e-02", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.7923, "scale": 1.0, "loss_sim": -0.9439, "loss_uniform": 0.0035, "loss_aug": 6.2975, "loss": -0.9439, "group0_lr": 0.011, "group1_lr": 0.011}
{"mode": "train", "datatime": "0.001", "epoch": 953, "iter": 30, "lr": "1.07e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9426, "loss_uniform": 0.0036, "loss_aug": 6.2974, "loss": -0.9426, "group0_lr": 0.0108, "group1_lr": 0.0108}
{"mode": "train", "datatime": "1.087", "epoch": 954, "iter": 15, "lr": "1.05e-02", "total": 37, "batchsize": 256, "time": "1.374", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.9486, "loss_uniform": 0.0036, "loss_aug": 6.2938, "loss": -0.9486, "group0_lr": 0.0105, "group1_lr": 0.0105}
{"mode": "train", "datatime": "0.001", "epoch": 954, "iter": 30, "lr": "1.03e-02", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9436, "loss_uniform": 0.0035, "loss_aug": 6.296, "loss": -0.9436, "group0_lr": 0.0104, "group1_lr": 0.0104}
{"mode": "train", "datatime": "1.064", "epoch": 955, "iter": 15, "lr": "1.00e-02", "total": 37, "batchsize": 256, "time": "1.350", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9478, "loss_uniform": 0.0036, "loss_aug": 6.2943, "loss": -0.9478, "group0_lr": 0.0101, "group1_lr": 0.0101}
{"mode": "train", "datatime": "0.001", "epoch": 955, "iter": 30, "lr": "9.83e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9459, "loss_uniform": 0.0035, "loss_aug": 6.2941, "loss": -0.9459, "group0_lr": 0.0099, "group1_lr": 0.0099}
{"mode": "train", "datatime": "1.141", "epoch": 956, "iter": 15, "lr": "9.57e-03", "total": 37, "batchsize": 256, "time": "1.431", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0035, "loss_aug": 6.2949, "loss": -0.9451, "group0_lr": 0.0096, "group1_lr": 0.0096}
{"mode": "train", "datatime": "0.001", "epoch": 956, "iter": 30, "lr": "9.39e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7948, "scale": 1.0, "loss_sim": -0.9438, "loss_uniform": 0.0035, "loss_aug": 6.2969, "loss": -0.9438, "group0_lr": 0.0095, "group1_lr": 0.0095}
{"mode": "train", "datatime": "1.086", "epoch": 957, "iter": 15, "lr": "9.13e-03", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0035, "loss_aug": 6.2953, "loss": -0.9454, "group0_lr": 0.0092, "group1_lr": 0.0092}
{"mode": "train", "datatime": "0.001", "epoch": 957, "iter": 30, "lr": "8.96e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9431, "loss_uniform": 0.0036, "loss_aug": 6.297, "loss": -0.9431, "group0_lr": 0.009, "group1_lr": 0.009}
{"mode": "train", "datatime": "1.104", "epoch": 958, "iter": 15, "lr": "8.71e-03", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0036, "loss_aug": 6.2965, "loss": -0.9433, "group0_lr": 0.0088, "group1_lr": 0.0088}
{"mode": "train", "datatime": "0.001", "epoch": 958, "iter": 30, "lr": "8.54e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0036, "loss_aug": 6.2941, "loss": -0.9476, "group0_lr": 0.0086, "group1_lr": 0.0086}
{"mode": "train", "datatime": "1.127", "epoch": 959, "iter": 15, "lr": "8.30e-03", "total": 37, "batchsize": 256, "time": "1.414", "pre-sim": 0.7935, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0036, "loss_aug": 6.2963, "loss": -0.944, "group0_lr": 0.0084, "group1_lr": 0.0084}
{"mode": "train", "datatime": "0.001", "epoch": 959, "iter": 30, "lr": "8.13e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9475, "loss_uniform": 0.0035, "loss_aug": 6.2929, "loss": -0.9475, "group0_lr": 0.0082, "group1_lr": 0.0082}
{"mode": "train", "datatime": "1.129", "epoch": 960, "iter": 15, "lr": "7.89e-03", "total": 37, "batchsize": 256, "time": "1.418", "pre-sim": 0.799, "scale": 1.0, "loss_sim": -0.9462, "loss_uniform": 0.0035, "loss_aug": 6.2944, "loss": -0.9462, "group0_lr": 0.008, "group1_lr": 0.008}
{"mode": "train", "datatime": "0.001", "epoch": 960, "iter": 30, "lr": "7.73e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0035, "loss_aug": 6.2957, "loss": -0.9454, "group0_lr": 0.0078, "group1_lr": 0.0078}
{"mode": "train", "datatime": "1.109", "epoch": 961, "iter": 15, "lr": "7.50e-03", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9412, "loss_uniform": 0.0036, "loss_aug": 6.298, "loss": -0.9412, "group0_lr": 0.0076, "group1_lr": 0.0076}
{"mode": "train", "datatime": "0.001", "epoch": 961, "iter": 30, "lr": "7.34e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7984, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0035, "loss_aug": 6.2953, "loss": -0.9451, "group0_lr": 0.0074, "group1_lr": 0.0074}
{"mode": "train", "datatime": "1.129", "epoch": 962, "iter": 15, "lr": "7.12e-03", "total": 37, "batchsize": 256, "time": "1.412", "pre-sim": 0.7928, "scale": 1.0, "loss_sim": -0.9467, "loss_uniform": 0.0035, "loss_aug": 6.2947, "loss": -0.9467, "group0_lr": 0.0072, "group1_lr": 0.0072}
{"mode": "train", "datatime": "0.001", "epoch": 962, "iter": 30, "lr": "6.97e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.8003, "scale": 1.0, "loss_sim": -0.9484, "loss_uniform": 0.0035, "loss_aug": 6.2929, "loss": -0.9484, "group0_lr": 0.007, "group1_lr": 0.007}
{"mode": "train", "datatime": "1.085", "epoch": 963, "iter": 15, "lr": "6.75e-03", "total": 37, "batchsize": 256, "time": "1.375", "pre-sim": 0.7989, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0035, "loss_aug": 6.294, "loss": -0.9476, "group0_lr": 0.0068, "group1_lr": 0.0068}
{"mode": "train", "datatime": "0.001", "epoch": 963, "iter": 30, "lr": "6.60e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9465, "loss_uniform": 0.0035, "loss_aug": 6.2941, "loss": -0.9465, "group0_lr": 0.0067, "group1_lr": 0.0067}
{"mode": "train", "datatime": "1.081", "epoch": 964, "iter": 15, "lr": "6.38e-03", "total": 37, "batchsize": 256, "time": "1.370", "pre-sim": 0.7963, "scale": 1.0, "loss_sim": -0.9472, "loss_uniform": 0.0036, "loss_aug": 6.2941, "loss": -0.9472, "group0_lr": 0.0065, "group1_lr": 0.0065}
{"mode": "train", "datatime": "0.001", "epoch": 964, "iter": 30, "lr": "6.24e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.9461, "loss_uniform": 0.0035, "loss_aug": 6.2945, "loss": -0.9461, "group0_lr": 0.0063, "group1_lr": 0.0063}
{"mode": "train", "datatime": "1.118", "epoch": 965, "iter": 15, "lr": "6.03e-03", "total": 37, "batchsize": 256, "time": "1.413", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9466, "loss_uniform": 0.0036, "loss_aug": 6.294, "loss": -0.9466, "group0_lr": 0.0061, "group1_lr": 0.0061}
{"mode": "train", "datatime": "0.001", "epoch": 965, "iter": 30, "lr": "5.89e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0035, "loss_aug": 6.2951, "loss": -0.9454, "group0_lr": 0.006, "group1_lr": 0.006}
{"mode": "train", "datatime": "1.027", "epoch": 966, "iter": 15, "lr": "5.69e-03", "total": 37, "batchsize": 256, "time": "1.323", "pre-sim": 0.7951, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0035, "loss_aug": 6.2958, "loss": -0.9441, "group0_lr": 0.0058, "group1_lr": 0.0058}
{"mode": "train", "datatime": "0.001", "epoch": 966, "iter": 30, "lr": "5.55e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7941, "scale": 1.0, "loss_sim": -0.9459, "loss_uniform": 0.0035, "loss_aug": 6.2945, "loss": -0.9459, "group0_lr": 0.0056, "group1_lr": 0.0056}
{"mode": "train", "datatime": "1.112", "epoch": 967, "iter": 15, "lr": "5.35e-03", "total": 37, "batchsize": 256, "time": "1.395", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9483, "loss_uniform": 0.0035, "loss_aug": 6.2926, "loss": -0.9483, "group0_lr": 0.0054, "group1_lr": 0.0054}
{"mode": "train", "datatime": "0.001", "epoch": 967, "iter": 30, "lr": "5.22e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7994, "scale": 1.0, "loss_sim": -0.9467, "loss_uniform": 0.0035, "loss_aug": 6.2938, "loss": -0.9467, "group0_lr": 0.0053, "group1_lr": 0.0053}
{"mode": "train", "datatime": "1.130", "epoch": 968, "iter": 15, "lr": "5.03e-03", "total": 37, "batchsize": 256, "time": "1.416", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9451, "loss_uniform": 0.0035, "loss_aug": 6.2953, "loss": -0.9451, "group0_lr": 0.0051, "group1_lr": 0.0051}
{"mode": "train", "datatime": "0.001", "epoch": 968, "iter": 30, "lr": "4.90e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9473, "loss_uniform": 0.0036, "loss_aug": 6.2941, "loss": -0.9473, "group0_lr": 0.005, "group1_lr": 0.005}
{"mode": "train", "datatime": "1.066", "epoch": 969, "iter": 15, "lr": "4.72e-03", "total": 37, "batchsize": 256, "time": "1.359", "pre-sim": 0.7945, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0036, "loss_aug": 6.2953, "loss": -0.9452, "group0_lr": 0.0048, "group1_lr": 0.0048}
{"mode": "train", "datatime": "0.001", "epoch": 969, "iter": 30, "lr": "4.59e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9479, "loss_uniform": 0.0036, "loss_aug": 6.2935, "loss": -0.9479, "group0_lr": 0.0047, "group1_lr": 0.0047}
{"mode": "train", "datatime": "1.101", "epoch": 970, "iter": 15, "lr": "4.41e-03", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9465, "loss_uniform": 0.0035, "loss_aug": 6.2947, "loss": -0.9465, "group0_lr": 0.0045, "group1_lr": 0.0045}
{"mode": "train", "datatime": "0.001", "epoch": 970, "iter": 30, "lr": "4.29e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.9465, "loss_uniform": 0.0035, "loss_aug": 6.2934, "loss": -0.9465, "group0_lr": 0.0044, "group1_lr": 0.0044}
{"mode": "train", "datatime": "1.097", "epoch": 971, "iter": 15, "lr": "4.12e-03", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0035, "loss_aug": 6.2959, "loss": -0.9444, "group0_lr": 0.0042, "group1_lr": 0.0042}
{"mode": "train", "datatime": "0.001", "epoch": 971, "iter": 30, "lr": "4.01e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.945, "loss_uniform": 0.0035, "loss_aug": 6.2947, "loss": -0.945, "group0_lr": 0.0041, "group1_lr": 0.0041}
{"mode": "train", "datatime": "1.124", "epoch": 972, "iter": 15, "lr": "3.84e-03", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.7933, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0035, "loss_aug": 6.296, "loss": -0.9433, "group0_lr": 0.0039, "group1_lr": 0.0039}
{"mode": "train", "datatime": "0.001", "epoch": 972, "iter": 30, "lr": "3.73e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7976, "scale": 1.0, "loss_sim": -0.9479, "loss_uniform": 0.0035, "loss_aug": 6.2929, "loss": -0.9479, "group0_lr": 0.0038, "group1_lr": 0.0038}
{"mode": "train", "datatime": "1.100", "epoch": 973, "iter": 15, "lr": "3.57e-03", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9444, "loss_uniform": 0.0034, "loss_aug": 6.2948, "loss": -0.9444, "group0_lr": 0.0036, "group1_lr": 0.0036}
{"mode": "train", "datatime": "0.001", "epoch": 973, "iter": 30, "lr": "3.46e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.8018, "scale": 1.0, "loss_sim": -0.9493, "loss_uniform": 0.0036, "loss_aug": 6.2926, "loss": -0.9493, "group0_lr": 0.0035, "group1_lr": 0.0035}
{"mode": "train", "datatime": "1.057", "epoch": 974, "iter": 15, "lr": "3.30e-03", "total": 37, "batchsize": 256, "time": "1.343", "pre-sim": 0.7929, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0036, "loss_aug": 6.2961, "loss": -0.9433, "group0_lr": 0.0034, "group1_lr": 0.0034}
{"mode": "train", "datatime": "0.001", "epoch": 974, "iter": 30, "lr": "3.20e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7967, "scale": 1.0, "loss_sim": -0.9476, "loss_uniform": 0.0035, "loss_aug": 6.2938, "loss": -0.9476, "group0_lr": 0.0032, "group1_lr": 0.0032}
{"mode": "train", "datatime": "1.104", "epoch": 975, "iter": 15, "lr": "3.05e-03", "total": 37, "batchsize": 256, "time": "1.388", "pre-sim": 0.7953, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0036, "loss_aug": 6.2949, "loss": -0.9454, "group0_lr": 0.0031, "group1_lr": 0.0031}
{"mode": "train", "datatime": "0.001", "epoch": 975, "iter": 30, "lr": "2.95e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9441, "loss_uniform": 0.0034, "loss_aug": 6.2952, "loss": -0.9441, "group0_lr": 0.003, "group1_lr": 0.003}
{"mode": "train", "datatime": "1.109", "epoch": 976, "iter": 15, "lr": "2.81e-03", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9421, "loss_uniform": 0.0036, "loss_aug": 6.2966, "loss": -0.9421, "group0_lr": 0.0029, "group1_lr": 0.0029}
{"mode": "train", "datatime": "0.001", "epoch": 976, "iter": 30, "lr": "2.71e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7947, "scale": 1.0, "loss_sim": -0.9434, "loss_uniform": 0.0035, "loss_aug": 6.2964, "loss": -0.9434, "group0_lr": 0.0028, "group1_lr": 0.0028}
{"mode": "train", "datatime": "1.157", "epoch": 977, "iter": 15, "lr": "2.58e-03", "total": 37, "batchsize": 256, "time": "1.439", "pre-sim": 0.7942, "scale": 1.0, "loss_sim": -0.9449, "loss_uniform": 0.0034, "loss_aug": 6.2955, "loss": -0.9449, "group0_lr": 0.0026, "group1_lr": 0.0026}
{"mode": "train", "datatime": "0.001", "epoch": 977, "iter": 30, "lr": "2.48e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0035, "loss_aug": 6.2951, "loss": -0.9443, "group0_lr": 0.0025, "group1_lr": 0.0025}
{"mode": "train", "datatime": "1.088", "epoch": 978, "iter": 15, "lr": "2.35e-03", "total": 37, "batchsize": 256, "time": "1.386", "pre-sim": 0.7957, "scale": 1.0, "loss_sim": -0.9457, "loss_uniform": 0.0035, "loss_aug": 6.2939, "loss": -0.9457, "group0_lr": 0.0024, "group1_lr": 0.0024}
{"mode": "train", "datatime": "0.001", "epoch": 978, "iter": 30, "lr": "2.27e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7969, "scale": 1.0, "loss_sim": -0.9432, "loss_uniform": 0.0036, "loss_aug": 6.2957, "loss": -0.9432, "group0_lr": 0.0023, "group1_lr": 0.0023}
{"mode": "train", "datatime": "1.138", "epoch": 979, "iter": 15, "lr": "2.14e-03", "total": 37, "batchsize": 256, "time": "1.422", "pre-sim": 0.7985, "scale": 1.0, "loss_sim": -0.9469, "loss_uniform": 0.0035, "loss_aug": 6.2931, "loss": -0.9469, "group0_lr": 0.0022, "group1_lr": 0.0022}
{"mode": "train", "datatime": "0.001", "epoch": 979, "iter": 30, "lr": "2.06e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7925, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0036, "loss_aug": 6.2961, "loss": -0.9435, "group0_lr": 0.0021, "group1_lr": 0.0021}
{"mode": "train", "datatime": "1.119", "epoch": 980, "iter": 15, "lr": "1.94e-03", "total": 37, "batchsize": 256, "time": "1.407", "pre-sim": 0.7944, "scale": 1.0, "loss_sim": -0.9445, "loss_uniform": 0.0036, "loss_aug": 6.295, "loss": -0.9445, "group0_lr": 0.002, "group1_lr": 0.002}
{"mode": "train", "datatime": "0.001", "epoch": 980, "iter": 30, "lr": "1.86e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9463, "loss_uniform": 0.0035, "loss_aug": 6.295, "loss": -0.9463, "group0_lr": 0.0019, "group1_lr": 0.0019}
{"mode": "train", "datatime": "1.114", "epoch": 981, "iter": 15, "lr": "1.75e-03", "total": 37, "batchsize": 256, "time": "1.402", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.949, "loss_uniform": 0.0034, "loss_aug": 6.2914, "loss": -0.949, "group0_lr": 0.0018, "group1_lr": 0.0018}
{"mode": "train", "datatime": "0.001", "epoch": 981, "iter": 30, "lr": "1.67e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7962, "scale": 1.0, "loss_sim": -0.9435, "loss_uniform": 0.0037, "loss_aug": 6.2956, "loss": -0.9435, "group0_lr": 0.0017, "group1_lr": 0.0017}
{"mode": "train", "datatime": "1.105", "epoch": 982, "iter": 15, "lr": "1.56e-03", "total": 37, "batchsize": 256, "time": "1.391", "pre-sim": 0.8002, "scale": 1.0, "loss_sim": -0.9484, "loss_uniform": 0.0035, "loss_aug": 6.2928, "loss": -0.9484, "group0_lr": 0.0016, "group1_lr": 0.0016}
{"mode": "train", "datatime": "0.001", "epoch": 982, "iter": 30, "lr": "1.49e-03", "total": 37, "batchsize": 256, "time": "0.284", "pre-sim": 0.798, "scale": 1.0, "loss_sim": -0.9471, "loss_uniform": 0.0035, "loss_aug": 6.2933, "loss": -0.9471, "group0_lr": 0.0015, "group1_lr": 0.0015}
{"mode": "train", "datatime": "1.046", "epoch": 983, "iter": 15, "lr": "1.39e-03", "total": 37, "batchsize": 256, "time": "1.344", "pre-sim": 0.794, "scale": 1.0, "loss_sim": -0.9433, "loss_uniform": 0.0035, "loss_aug": 6.2952, "loss": -0.9433, "group0_lr": 0.0014, "group1_lr": 0.0014}
{"mode": "train", "datatime": "0.001", "epoch": 983, "iter": 30, "lr": "1.32e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0035, "loss_aug": 6.2951, "loss": -0.9454, "group0_lr": 0.0014, "group1_lr": 0.0014}
{"mode": "train", "datatime": "1.111", "epoch": 984, "iter": 15, "lr": "1.23e-03", "total": 37, "batchsize": 256, "time": "1.398", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9461, "loss_uniform": 0.0035, "loss_aug": 6.2938, "loss": -0.9461, "group0_lr": 0.0013, "group1_lr": 0.0013}
{"mode": "train", "datatime": "0.001", "epoch": 984, "iter": 30, "lr": "1.17e-03", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7943, "scale": 1.0, "loss_sim": -0.944, "loss_uniform": 0.0035, "loss_aug": 6.2959, "loss": -0.944, "group0_lr": 0.0012, "group1_lr": 0.0012}
{"mode": "train", "datatime": "1.077", "epoch": 985, "iter": 15, "lr": "1.08e-03", "total": 37, "batchsize": 256, "time": "1.363", "pre-sim": 0.7959, "scale": 1.0, "loss_sim": -0.9472, "loss_uniform": 0.0035, "loss_aug": 6.2931, "loss": -0.9472, "group0_lr": 0.0011, "group1_lr": 0.0011}
{"mode": "train", "datatime": "0.002", "epoch": 985, "iter": 30, "lr": "1.02e-03", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7973, "scale": 1.0, "loss_sim": -0.9458, "loss_uniform": 0.0036, "loss_aug": 6.2942, "loss": -0.9458, "group0_lr": 0.001, "group1_lr": 0.001}
{"mode": "train", "datatime": "1.075", "epoch": 986, "iter": 15, "lr": "9.34e-04", "total": 37, "batchsize": 256, "time": "1.361", "pre-sim": 0.801, "scale": 1.0, "loss_sim": -0.947, "loss_uniform": 0.0035, "loss_aug": 6.2933, "loss": -0.947, "group0_lr": 0.001, "group1_lr": 0.001}
{"mode": "train", "datatime": "0.001", "epoch": 986, "iter": 30, "lr": "8.79e-04", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7974, "scale": 1.0, "loss_sim": -0.947, "loss_uniform": 0.0036, "loss_aug": 6.2935, "loss": -0.947, "group0_lr": 0.0009, "group1_lr": 0.0009}
{"mode": "train", "datatime": "1.122", "epoch": 987, "iter": 15, "lr": "8.02e-04", "total": 37, "batchsize": 256, "time": "1.421", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9449, "loss_uniform": 0.0036, "loss_aug": 6.2954, "loss": -0.9449, "group0_lr": 0.0008, "group1_lr": 0.0008}
{"mode": "train", "datatime": "0.001", "epoch": 987, "iter": 30, "lr": "7.51e-04", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7993, "scale": 1.0, "loss_sim": -0.9468, "loss_uniform": 0.0034, "loss_aug": 6.2934, "loss": -0.9468, "group0_lr": 0.0008, "group1_lr": 0.0008}
{"mode": "train", "datatime": "1.131", "epoch": 988, "iter": 15, "lr": "6.80e-04", "total": 37, "batchsize": 256, "time": "1.420", "pre-sim": 0.7939, "scale": 1.0, "loss_sim": -0.9449, "loss_uniform": 0.0035, "loss_aug": 6.2957, "loss": -0.9449, "group0_lr": 0.0007, "group1_lr": 0.0007}
{"mode": "train", "datatime": "0.001", "epoch": 988, "iter": 30, "lr": "6.33e-04", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7986, "scale": 1.0, "loss_sim": -0.9479, "loss_uniform": 0.0035, "loss_aug": 6.2924, "loss": -0.9479, "group0_lr": 0.0007, "group1_lr": 0.0007}
{"mode": "train", "datatime": "1.094", "epoch": 989, "iter": 15, "lr": "5.68e-04", "total": 37, "batchsize": 256, "time": "1.382", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9478, "loss_uniform": 0.0034, "loss_aug": 6.2922, "loss": -0.9478, "group0_lr": 0.0006, "group1_lr": 0.0006}
{"mode": "train", "datatime": "0.001", "epoch": 989, "iter": 30, "lr": "5.25e-04", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9457, "loss_uniform": 0.0035, "loss_aug": 6.294, "loss": -0.9457, "group0_lr": 0.0005, "group1_lr": 0.0005}
{"mode": "train", "datatime": "1.104", "epoch": 990, "iter": 15, "lr": "4.66e-04", "total": 37, "batchsize": 256, "time": "1.387", "pre-sim": 0.7983, "scale": 1.0, "loss_sim": -0.9479, "loss_uniform": 0.0036, "loss_aug": 6.2928, "loss": -0.9479, "group0_lr": 0.0005, "group1_lr": 0.0005}
{"mode": "train", "datatime": "0.001", "epoch": 990, "iter": 30, "lr": "4.28e-04", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0034, "loss_aug": 6.2946, "loss": -0.9448, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "1.240", "epoch": 991, "iter": 15, "lr": "3.74e-04", "total": 37, "batchsize": 256, "time": "1.523", "pre-sim": 0.7933, "scale": 1.0, "loss_sim": -0.9439, "loss_uniform": 0.0036, "loss_aug": 6.2965, "loss": -0.9439, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "0.001", "epoch": 991, "iter": 30, "lr": "3.40e-04", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7978, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0035, "loss_aug": 6.2938, "loss": -0.9452, "group0_lr": 0.0004, "group1_lr": 0.0004}
{"mode": "train", "datatime": "1.144", "epoch": 992, "iter": 15, "lr": "2.92e-04", "total": 37, "batchsize": 256, "time": "1.434", "pre-sim": 0.797, "scale": 1.0, "loss_sim": -0.9464, "loss_uniform": 0.0035, "loss_aug": 6.2945, "loss": -0.9464, "group0_lr": 0.0003, "group1_lr": 0.0003}
{"mode": "train", "datatime": "0.001", "epoch": 992, "iter": 30, "lr": "2.62e-04", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7934, "scale": 1.0, "loss_sim": -0.9415, "loss_uniform": 0.0036, "loss_aug": 6.2968, "loss": -0.9415, "group0_lr": 0.0003, "group1_lr": 0.0003}
{"mode": "train", "datatime": "1.084", "epoch": 993, "iter": 15, "lr": "2.21e-04", "total": 37, "batchsize": 256, "time": "1.369", "pre-sim": 0.7956, "scale": 1.0, "loss_sim": -0.9492, "loss_uniform": 0.0035, "loss_aug": 6.2921, "loss": -0.9492, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "0.001", "epoch": 993, "iter": 30, "lr": "1.95e-04", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7975, "scale": 1.0, "loss_sim": -0.949, "loss_uniform": 0.0036, "loss_aug": 6.2918, "loss": -0.949, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "1.145", "epoch": 994, "iter": 15, "lr": "1.59e-04", "total": 37, "batchsize": 256, "time": "1.433", "pre-sim": 0.7979, "scale": 1.0, "loss_sim": -0.948, "loss_uniform": 0.0035, "loss_aug": 6.2931, "loss": -0.948, "group0_lr": 0.0002, "group1_lr": 0.0002}
{"mode": "train", "datatime": "0.001", "epoch": 994, "iter": 30, "lr": "1.37e-04", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.7955, "scale": 1.0, "loss_sim": -0.9447, "loss_uniform": 0.0036, "loss_aug": 6.2949, "loss": -0.9447, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.224", "epoch": 995, "iter": 15, "lr": "1.08e-04", "total": 37, "batchsize": 256, "time": "1.512", "pre-sim": 0.7991, "scale": 1.0, "loss_sim": -0.9454, "loss_uniform": 0.0036, "loss_aug": 6.2944, "loss": -0.9454, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "0.001", "epoch": 995, "iter": 30, "lr": "8.95e-05", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.796, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0035, "loss_aug": 6.2939, "loss": -0.9452, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.129", "epoch": 996, "iter": 15, "lr": "6.60e-05", "total": 37, "batchsize": 256, "time": "1.411", "pre-sim": 0.7949, "scale": 1.0, "loss_sim": -0.9427, "loss_uniform": 0.0036, "loss_aug": 6.2961, "loss": -0.9427, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "0.001", "epoch": 996, "iter": 30, "lr": "5.21e-05", "total": 37, "batchsize": 256, "time": "0.281", "pre-sim": 0.7934, "scale": 1.0, "loss_sim": -0.9427, "loss_uniform": 0.0034, "loss_aug": 6.2955, "loss": -0.9427, "group0_lr": 0.0001, "group1_lr": 0.0001}
{"mode": "train", "datatime": "1.122", "epoch": 997, "iter": 15, "lr": "3.46e-05", "total": 37, "batchsize": 256, "time": "1.406", "pre-sim": 0.7968, "scale": 1.0, "loss_sim": -0.9443, "loss_uniform": 0.0035, "loss_aug": 6.2946, "loss": -0.9443, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 997, "iter": 30, "lr": "2.47e-05", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7918, "scale": 1.0, "loss_sim": -0.943, "loss_uniform": 0.0035, "loss_aug": 6.2966, "loss": -0.943, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "1.134", "epoch": 998, "iter": 15, "lr": "1.32e-05", "total": 37, "batchsize": 256, "time": "1.417", "pre-sim": 0.7966, "scale": 1.0, "loss_sim": -0.947, "loss_uniform": 0.0035, "loss_aug": 6.2925, "loss": -0.947, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 998, "iter": 30, "lr": "7.45e-06", "total": 37, "batchsize": 256, "time": "0.283", "pre-sim": 0.7958, "scale": 1.0, "loss_sim": -0.9448, "loss_uniform": 0.0036, "loss_aug": 6.295, "loss": -0.9448, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "1.102", "epoch": 999, "iter": 15, "lr": "1.95e-06", "total": 37, "batchsize": 256, "time": "1.385", "pre-sim": 0.7965, "scale": 1.0, "loss_sim": -0.9455, "loss_uniform": 0.0036, "loss_aug": 6.2944, "loss": -0.9455, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "train", "datatime": "0.001", "epoch": 999, "iter": 30, "lr": "2.35e-07", "total": 37, "batchsize": 256, "time": "0.282", "pre-sim": 0.7946, "scale": 1.0, "loss_sim": -0.9452, "loss_uniform": 0.0034, "loss_aug": 6.2943, "loss": -0.9452, "group0_lr": 0.0, "group1_lr": 0.0}
{"mode": "val", "epoch": 999, "KNN-5": 69.37579617834395}

